A Multi-Layer Machine Learning and Econometric Pipeline for Forecasting Market Risk: Evidence from Cryptoasset Liquidity Spillovers

We study whether liquidity and volatility proxies of a core set of cryptoassets generate spillovers that forecast market-wide risk. Our empirical framework integrates three statistical layers: (A) interactions between core liquidity and returns, (B) principal-component relations linking liquidity and returns, and (C) volatility-factor projections that capture cross-sectional volatility crowding. The analysis is complemented by vector autoregression impulse responses and forecast error variance decompositions (see Granger 1969; Sims 1980), heterogeneous autoregressive models with exogenous regressors (HAR-X, Corsi 2009), and a leakage-safe machine learning protocol using temporal splits, early stopping, validation-only thresholding, and SHAP-based interpretation. Using daily data from 2021 to 2025 (1462 observations across 74 assets), we document statistically significant Granger-causal relationships across layers and moderate out-of-sample predictive accuracy. We report the most informative figures, including the pipeline overview, Layer A heatmap, Layer C robustness analysis, vector autoregression variance decompositions, and the test-set precision-recall curve. Full data and figure outputs are provided in the artifact repository.

==> output/eval_output/run_20251001_013842/eval_cls_aggregate.csv <==
win,model,auc_te,pr_auc_te,thr,acc,prec,rec,f1,scenario
0:1441,XGB,0.7473169191919191,0.5215869371464,0.48000000000000004,0.8645833333333334,0.3170731707317073,0.5416666666666666,0.4,RS252_lag3
0:1441,Logit,0.8978851010101011,0.4315036245603058,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag3
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag3
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS252_lag3
1:1442,XGB,0.7410037878787878,0.36896171870141814,0.32,0.8333333333333334,0.25,0.5,0.3333333333333333,RS252_lag3
1:1442,Logit,0.8977272727272728,0.4313082565580324,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag3
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag3
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS252_lag3
2:1443,XGB,0.7190656565656566,0.362741786014179,0.44,0.8854166666666666,0.30434782608695654,0.2916666666666667,0.2978723404255319,RS252_lag3
2:1443,Logit,0.896780303030303,0.4305885012767634,0.46,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag3
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag3
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946,RS252_lag3
0:1441,XGB,0.7473169191919191,0.5215869371464,0.48000000000000004,0.8645833333333334,0.3170731707317073,0.5416666666666666,0.4,RS252_lag2
0:1441,Logit,0.8978851010101011,0.4315036245603058,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag2
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag2
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS252_lag2
1:1442,XGB,0.7410037878787878,0.36896171870141814,0.32,0.8333333333333334,0.25,0.5,0.3333333333333333,RS252_lag2
1:1442,Logit,0.8977272727272728,0.4313082565580324,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag2
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag2
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS252_lag2
2:1443,XGB,0.7190656565656566,0.362741786014179,0.44,0.8854166666666666,0.30434782608695654,0.2916666666666667,0.2978723404255319,RS252_lag2
2:1443,Logit,0.896780303030303,0.4305885012767634,0.46,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449,RS252_lag2
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS252_lag2
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946,RS252_lag2
0:1441,XGB,0.7301136363636364,0.4724951653858494,0.54,0.9236111111111112,1.0,0.08333333333333333,0.15384615384615385,RS126_lag3
0:1441,Logit,0.8986742424242424,0.4450307963760251,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag3
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag3
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS126_lag3
1:1442,XGB,0.7281407828282829,0.371447955505011,0.1,0.6458333333333334,0.15178571428571427,0.7083333333333334,0.25,RS126_lag3
1:1442,Logit,0.8982007575757576,0.44385063007125647,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag3
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag3
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS126_lag3
2:1443,XGB,0.7685448232323231,0.4005562189713591,0.42000000000000004,0.7881944444444444,0.22388059701492538,0.625,0.32967032967032966,RS126_lag3
2:1443,Logit,0.8974116161616161,0.4427642410055976,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag3
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag3
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946,RS126_lag3
0:1441,XGB,0.7301136363636364,0.4724951653858494,0.54,0.9236111111111112,1.0,0.08333333333333333,0.15384615384615385,RS126_lag2
0:1441,Logit,0.8986742424242424,0.4450307963760251,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag2
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag2
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS126_lag2
1:1442,XGB,0.7281407828282829,0.371447955505011,0.1,0.6458333333333334,0.15178571428571427,0.7083333333333334,0.25,RS126_lag2
1:1442,Logit,0.8982007575757576,0.44385063007125647,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag2
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag2
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833,RS126_lag2
2:1443,XGB,0.7685448232323231,0.4005562189713591,0.42000000000000004,0.7881944444444444,0.22388059701492538,0.625,0.32967032967032966,RS126_lag2
2:1443,Logit,0.8974116161616161,0.4427642410055976,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865,RS126_lag2
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0,RS126_lag2
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946,RS126_lag2


==> output/eval_output/run_20251001_013842/eval_cls_ci_aggregate.csv <==
win,baseline,AUC_diff_mean,AUC_diff_lo,AUC_diff_hi,AP_diff_mean,AP_diff_lo,AP_diff_hi,scenario
0:1441,Logit,,,,0.045743243969356535,-0.2429372977733738,0.316662203414744,RS252_lag3
0:1441,Stump,,,,0.42778491594312623,0.0005856799156587286,0.8472327898550724,RS252_lag3
0:1441,Zscore,,,,0.37368453920492906,-0.019264640133729416,0.788508077391674,RS252_lag3
1:1442,Logit,,,,-0.06556909246282365,-0.2846878246692897,0.1794100384311201,RS252_lag3
1:1442,Stump,,,,0.31370999145717954,0.001612231757996913,0.7243557385794858,RS252_lag3
1:1442,Zscore,,,,0.25941247134999385,-0.02003206312244902,0.6445751237067021,RS252_lag3
2:1443,Logit,,,,-0.08147774139649888,-0.3298970413699802,0.1876611766043953,RS252_lag3
2:1443,Stump,,,,0.2975546623500118,-0.0010954781817535742,0.7030518066084314,RS252_lag3
2:1443,Zscore,,,,0.24186864197243763,-0.028848759736575143,0.6330744906399869,RS252_lag3
0:1441,Logit,,,,0.045743243969356535,-0.2429372977733738,0.316662203414744,RS252_lag2
0:1441,Stump,,,,0.42778491594312623,0.0005856799156587286,0.8472327898550724,RS252_lag2
0:1441,Zscore,,,,0.37368453920492906,-0.019264640133729416,0.788508077391674,RS252_lag2
1:1442,Logit,,,,-0.06556909246282365,-0.2846878246692897,0.1794100384311201,RS252_lag2
1:1442,Stump,,,,0.31370999145717954,0.001612231757996913,0.7243557385794858,RS252_lag2
1:1442,Zscore,,,,0.25941247134999385,-0.02003206312244902,0.6445751237067021,RS252_lag2
2:1443,Logit,,,,-0.08147774139649888,-0.3298970413699802,0.1876611766043953,RS252_lag2
2:1443,Stump,,,,0.2975546623500118,-0.0010954781817535742,0.7030518066084314,RS252_lag2
2:1443,Zscore,,,,0.24186864197243763,-0.028848759736575143,0.6330744906399869,RS252_lag2
0:1441,Logit,,,,-0.011721338619027436,-0.26294718890068275,0.2391749275049578,RS126_lag3
0:1441,Stump,,,,0.3862004952155466,-0.0021154426793013738,0.8047897905889784,RS126_lag3
0:1441,Zscore,,,,0.33210011847734944,-0.025398482995524385,0.7311904199996295,RS126_lag3
1:1442,Logit,,,,-0.08574366144422801,-0.304713162165314,0.121006001529282,RS126_lag3
1:1442,Stump,,,,0.3086029198894683,-0.0031907690902689937,0.7113717046842046,RS126_lag3
1:1442,Zscore,,,,0.25430539978228256,-0.03022385692978766,0.6387276587115803,RS126_lag3
2:1443,Logit,,,,-0.061176615360913844,-0.2875828642749603,0.1511332617404427,RS126_lag3
2:1443,Stump,,,,0.3322175466643284,0.0008110369792182974,0.7089508074597726,RS126_lag3
2:1443,Zscore,,,,0.27653152628675415,-0.019261863639697122,0.6405270583643708,RS126_lag3
0:1441,Logit,,,,-0.011721338619027436,-0.26294718890068275,0.2391749275049578,RS126_lag2
0:1441,Stump,,,,0.3862004952155466,-0.0021154426793013738,0.8047897905889784,RS126_lag2
0:1441,Zscore,,,,0.33210011847734944,-0.025398482995524385,0.7311904199996295,RS126_lag2
1:1442,Logit,,,,-0.08574366144422801,-0.304713162165314,0.121006001529282,RS126_lag2
1:1442,Stump,,,,0.3086029198894683,-0.0031907690902689937,0.7113717046842046,RS126_lag2
1:1442,Zscore,,,,0.25430539978228256,-0.03022385692978766,0.6387276587115803,RS126_lag2
2:1443,Logit,,,,-0.061176615360913844,-0.2875828642749603,0.1511332617404427,RS126_lag2
2:1443,Stump,,,,0.3322175466643284,0.0008110369792182974,0.7089508074597726,RS126_lag2
2:1443,Zscore,,,,0.27653152628675415,-0.019261863639697122,0.6405270583643708,RS126_lag2


==> output/eval_output/run_20251001_013842/eval_dm_aggregate.csv <==
win,baseline,H,t,p,scenario
0:1441,MEAN,10,-6.52743673324585,6.690470399917103e-11,RS252_lag3
0:1441,AR(H),10,2.6559622287750244,0.007908247342963692,RS252_lag3
0:1441,HARX[Ridge],10,2.6487587495737754,0.008078797922230985,RS252_lag3
0:1441,Ridge a=0.1,10,-1.137691855430603,0.2552491641915542,RS252_lag3
0:1441,LASSO a=100.0,10,0.2372351437807083,0.8124743700874346,RS252_lag3
1:1442,MEAN,10,-6.500572681427002,8.001466156315473e-11,RS252_lag3
1:1442,AR(H),10,2.6537442207336426,0.007960412730079414,RS252_lag3
1:1442,HARX[Ridge],10,2.645174309832475,0.008164884492451119,RS252_lag3
1:1442,Ridge a=0.1,10,-1.5302902460098267,0.1259449134806936,RS252_lag3
1:1442,LASSO a=100.0,10,0.15323814749717712,0.8782104699929616,RS252_lag3
2:1443,MEAN,10,-6.0308051109313965,1.6314458672894716e-09,RS252_lag3
2:1443,AR(H),10,2.7900240421295166,0.005270411887253301,RS252_lag3
2:1443,HARX[Ridge],10,2.783247902080991,0.005381766789904319,RS252_lag3
2:1443,Ridge a=0.1,10,-1.0303305387496948,0.3028548669699318,RS252_lag3
2:1443,LASSO a=100.0,10,0.8192010521888733,0.41267171865822294,RS252_lag3
0:1441,MEAN,10,-6.52743673324585,6.690470399917103e-11,RS252_lag2
0:1441,AR(H),10,2.6559622287750244,0.007908247342963692,RS252_lag2
0:1441,HARX[Ridge],10,2.6487587495737754,0.008078797922230985,RS252_lag2
0:1441,Ridge a=0.1,10,-1.137691855430603,0.2552491641915542,RS252_lag2
0:1441,LASSO a=100.0,10,0.2372351437807083,0.8124743700874346,RS252_lag2
1:1442,MEAN,10,-6.500572681427002,8.001466156315473e-11,RS252_lag2
1:1442,AR(H),10,2.6537442207336426,0.007960412730079414,RS252_lag2
1:1442,HARX[Ridge],10,2.645174309832475,0.008164884492451119,RS252_lag2
1:1442,Ridge a=0.1,10,-1.5302902460098267,0.1259449134806936,RS252_lag2
1:1442,LASSO a=100.0,10,0.15323814749717712,0.8782104699929616,RS252_lag2
2:1443,MEAN,10,-6.0308051109313965,1.6314458672894716e-09,RS252_lag2
2:1443,AR(H),10,2.7900240421295166,0.005270411887253301,RS252_lag2
2:1443,HARX[Ridge],10,2.783247902080991,0.005381766789904319,RS252_lag2
2:1443,Ridge a=0.1,10,-1.0303305387496948,0.3028548669699318,RS252_lag2
2:1443,LASSO a=100.0,10,0.8192010521888733,0.41267171865822294,RS252_lag2
0:1441,MEAN,10,-6.698222637176514,2.1096902003137075e-11,RS126_lag3
0:1441,AR(H),10,2.601958751678467,0.009269299003508369,RS126_lag3
0:1441,HARX[Ridge],10,2.593798051416468,0.009492222428438613,RS126_lag3
0:1441,Ridge a=0.1,10,-1.2742277383804321,0.20258270325239924,RS126_lag3
0:1441,LASSO a=100.0,10,-0.07999684661626816,0.9362397637527557,RS126_lag3
1:1442,MEAN,10,-6.471846103668213,9.68127800149432e-11,RS126_lag3
1:1442,AR(H),10,2.6506996154785156,0.008032524998560664,RS126_lag3
1:1442,HARX[Ridge],10,2.64215118641201,0.008238127324428968,RS126_lag3
1:1442,Ridge a=0.1,10,-1.4033701419830322,0.16050647756743786,RS126_lag3
1:1442,LASSO a=100.0,10,0.2060364931821823,0.8367624066058703,RS126_lag3
2:1443,MEAN,10,-6.161986827850342,7.183762473772504e-10,RS126_lag3
2:1443,AR(H),10,2.7104744911193848,0.006718699080010548,RS126_lag3
2:1443,HARX[Ridge],10,2.7026944878232837,0.0068779932938620725,RS126_lag3
2:1443,Ridge a=0.1,10,-1.1198962926864624,0.2627579539327627,RS126_lag3
2:1443,LASSO a=100.0,10,0.5559498071670532,0.5782451683841481,RS126_lag3
0:1441,MEAN,10,-6.698222637176514,2.1096902003137075e-11,RS126_lag2
0:1441,AR(H),10,2.601958751678467,0.009269299003508369,RS126_lag2
0:1441,HARX[Ridge],10,2.593798051416468,0.009492222428438613,RS126_lag2
0:1441,Ridge a=0.1,10,-1.2742277383804321,0.20258270325239924,RS126_lag2
0:1441,LASSO a=100.0,10,-0.07999684661626816,0.9362397637527557,RS126_lag2
1:1442,MEAN,10,-6.471846103668213,9.68127800149432e-11,RS126_lag2
1:1442,AR(H),10,2.6506996154785156,0.008032524998560664,RS126_lag2
1:1442,HARX[Ridge],10,2.64215118641201,0.008238127324428968,RS126_lag2
1:1442,Ridge a=0.1,10,-1.4033701419830322,0.16050647756743786,RS126_lag2
1:1442,LASSO a=100.0,10,0.2060364931821823,0.8367624066058703,RS126_lag2
2:1443,MEAN,10,-6.161986827850342,7.183762473772504e-10,RS126_lag2
2:1443,AR(H),10,2.7104744911193848,0.006718699080010548,RS126_lag2
2:1443,HARX[Ridge],10,2.7026944878232837,0.0068779932938620725,RS126_lag2
2:1443,Ridge a=0.1,10,-1.1198962926864624,0.2627579539327627,RS126_lag2
2:1443,LASSO a=100.0,10,0.5559498071670532,0.5782451683841481,RS126_lag2


==> output/eval_output/run_20251001_013842/eval_reg_aggregate.csv <==
win,model,mse_te,r2_te,scenario
0:1441,MEAN,1666.2774658203125,-1.4378483295440674,RS252_lag3
0:1441,AR(H),1.409510850906372,0.997937798500061,RS252_lag3
0:1441,HARX[Ridge a=100.0],3.3509259946960985,0.9950974262918981,RS252_lag3
0:1441,Ridge a=0.1,446.4085693359375,0.3468816876411438,RS252_lag3
0:1441,LASSO a=100.0,330.38751220703125,0.5166263580322266,RS252_lag3
1:1442,MEAN,1644.94140625,-1.4127564430236816,RS252_lag3
1:1442,AR(H),1.4094966650009155,0.9979326128959656,RS252_lag3
1:1442,HARX[Ridge a=100.0],3.487616565193036,0.9948844561496618,RS252_lag3
1:1442,Ridge a=0.1,492.7077331542969,0.2773092985153198,RS252_lag3
1:1442,LASSO a=100.0,331.55859375,0.5136786699295044,RS252_lag3
2:1443,MEAN,1625.9158935546875,-1.3886058330535889,RS252_lag3
2:1443,AR(H),1.4105772972106934,0.997927725315094,RS252_lag3
2:1443,HARX[Ridge a=100.0],3.5859438156283403,0.9947319503529858,RS252_lag3
2:1443,Ridge a=0.1,480.8251953125,0.2936277389526367,RS252_lag3
2:1443,LASSO a=100.0,330.3722839355469,0.514655590057373,RS252_lag3
0:1441,MEAN,1666.2774658203125,-1.4378483295440674,RS252_lag2
0:1441,AR(H),1.409510850906372,0.997937798500061,RS252_lag2
0:1441,HARX[Ridge a=100.0],3.3509259946960985,0.9950974262918981,RS252_lag2
0:1441,Ridge a=0.1,446.4085693359375,0.3468816876411438,RS252_lag2
0:1441,LASSO a=100.0,330.38751220703125,0.5166263580322266,RS252_lag2
1:1442,MEAN,1644.94140625,-1.4127564430236816,RS252_lag2
1:1442,AR(H),1.4094966650009155,0.9979326128959656,RS252_lag2
1:1442,HARX[Ridge a=100.0],3.487616565193036,0.9948844561496618,RS252_lag2
1:1442,Ridge a=0.1,492.7077331542969,0.2773092985153198,RS252_lag2
1:1442,LASSO a=100.0,331.55859375,0.5136786699295044,RS252_lag2
2:1443,MEAN,1625.9158935546875,-1.3886058330535889,RS252_lag2
2:1443,AR(H),1.4105772972106934,0.997927725315094,RS252_lag2
2:1443,HARX[Ridge a=100.0],3.5859438156283403,0.9947319503529858,RS252_lag2
2:1443,Ridge a=0.1,480.8251953125,0.2936277389526367,RS252_lag2
2:1443,LASSO a=100.0,330.3722839355469,0.514655590057373,RS252_lag2
0:1441,MEAN,1664.9814453125,-1.4538776874542236,RS126_lag3
0:1441,AR(H),1.4090075492858887,0.9979233741760254,RS126_lag3
0:1441,HARX[Ridge a=100.0],3.3402966221090256,0.995077014979581,RS126_lag3
0:1441,Ridge a=0.1,441.3259582519531,0.34956640005111694,RS126_lag3
0:1441,LASSO a=100.0,331.0752868652344,0.5120556950569153,RS126_lag3
1:1442,MEAN,1643.64013671875,-1.428628921508789,RS126_lag3
1:1442,AR(H),1.4090131521224976,0.9979180693626404,RS126_lag3
1:1442,HARX[Ridge a=100.0],3.475545371630786,0.9948645634085602,RS126_lag3
1:1442,Ridge a=0.1,487.0941162109375,0.2802738547325134,RS126_lag3
1:1442,LASSO a=100.0,332.2916259765625,0.5090087652206421,RS126_lag3
2:1443,MEAN,1624.609619140625,-1.404322862625122,RS126_lag3
2:1443,AR(H),1.4101117849349976,0.997913122177124,RS126_lag3
2:1443,HARX[Ridge a=100.0],3.5723410322567384,0.9947131532460038,RS126_lag3
2:1443,Ridge a=0.1,475.4168701171875,0.29641205072402954,RS126_lag3
2:1443,LASSO a=100.0,331.1588439941406,0.5099050998687744,RS126_lag3
0:1441,MEAN,1664.9814453125,-1.4538776874542236,RS126_lag2
0:1441,AR(H),1.4090075492858887,0.9979233741760254,RS126_lag2
0:1441,HARX[Ridge a=100.0],3.3402966221090256,0.995077014979581,RS126_lag2
0:1441,Ridge a=0.1,441.3259582519531,0.34956640005111694,RS126_lag2
0:1441,LASSO a=100.0,331.0752868652344,0.5120556950569153,RS126_lag2
1:1442,MEAN,1643.64013671875,-1.428628921508789,RS126_lag2
1:1442,AR(H),1.4090131521224976,0.9979180693626404,RS126_lag2
1:1442,HARX[Ridge a=100.0],3.475545371630786,0.9948645634085602,RS126_lag2
1:1442,Ridge a=0.1,487.0941162109375,0.2802738547325134,RS126_lag2
1:1442,LASSO a=100.0,332.2916259765625,0.5090087652206421,RS126_lag2
2:1443,MEAN,1624.609619140625,-1.404322862625122,RS126_lag2
2:1443,AR(H),1.4101117849349976,0.997913122177124,RS126_lag2
2:1443,HARX[Ridge a=100.0],3.5723410322567384,0.9947131532460038,RS126_lag2
2:1443,Ridge a=0.1,475.4168701171875,0.29641205072402954,RS126_lag2
2:1443,LASSO a=100.0,331.1588439941406,0.5099050998687744,RS126_lag2


==> output/eval_output/run_20251001_013842/overleaf_tags.json <==
{
  "robusttag": "compare_20251001_013842",
  "evaltag": "run_20251001_013842"
}

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerA_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,ETH_Return,1,1.3062926709741265,0.1285958279658992,LV(liq)→RET,0.14240754666175182,False
1,BTC_Return,1,1.3038616950579107,0.13020118551931595,LV(liq)→RET,0.14240754666175182,False
2,YFI_Return,1,2.4514641123300405,2.902243788269229e-05,LV(liq)→RET,7.255609470673073e-05,True
3,DOT_Return,1,1.401034538287099,0.07739047307171835,LV(liq)→RET,0.09340229508655663,False
4,XEM_Return,1,2.527686080879961,1.4641392312996799e-05,LV(liq)→RET,4.270406091290733e-05,True
5,BNB_Return,1,3.1058580030665337,5.979413796163389e-08,LV(liq)→RET,3.4879913810953104e-07,True
6,ARK_Return,1,2.2706313725238094,0.00014045681253214276,LV(liq)→RET,0.0003277325625749998,True
7,ETH_Amihud,1,2.011969628092108,0.04973325924200992,RET→LV(purified),0.0621665740525124,False
8,ETH_GarchVol,1,3.030423608210046,0.003472124671152854,RET→LV(purified),0.007148491970020581,True
9,ETH_Turnover,1,2.188776253521042,0.032111146196801235,RET→LV(purified),0.04495560467552173,True
10,ETH_ParkVol,1,2.882976806592662,0.005198249462888107,RET→LV(purified),0.009607846842233059,True
11,BTC_Amihud,1,1.0375540957207143,0.40204841939176783,RET→LV(purified),0.4138733729032904,False
12,BTC_GarchVol,1,5.319093210685806,4.258332176566565e-06,RET→LV(purified),1.4904162617982978e-05,True
13,BTC_Turnover,1,2.8817453658356764,0.00521568828578366,RET→LV(purified),0.009607846842233059,True
14,BTC_ParkVol,1,2.0267134894412036,0.04797560008314668,RET→LV(purified),0.0621665740525124,False
15,YFI_Amihud,1,2.381106714909838,0.01968306267589462,RET→LV(purified),0.029952486680709205,True
16,YFI_GarchVol,1,2.22450063142715,0.029350321282791587,RET→LV(purified),0.04280255187073773,True
17,YFI_Turnover,1,8.151717204498729,5.890152051499603e-10,RET→LV(purified),1.0307766090124306e-08,True
18,YFI_ParkVol,1,3.135153753977871,0.002599207141430479,RET→LV(purified),0.005685765621879173,True
19,DOT_Amihud,1,1.1083746695105778,0.3543786646376746,RET→LV(purified),0.3758561594642003,False
20,DOT_GarchVol,1,7.350946259629979,7.552007502181531e-09,RET→LV(purified),8.810675419211786e-08,True
21,DOT_Turnover,1,4.874980586011671,1.6392484684153454e-05,RET→LV(purified),4.413361261118237e-05,True
22,DOT_ParkVol,1,2.158167158464968,0.034668877136838305,RET→LV(purified),0.04666964229959003,True
23,XEM_Amihud,1,2.59989368846201,0.011112750116452486,RET→LV(purified),0.017679375185265318,True
24,XEM_GarchVol,1,6.852623749876578,3.6454389073084304e-08,RET→LV(purified),2.650072150293362e-07,True
25,XEM_Turnover,1,5.488785867545613,2.5335576418047717e-06,RET→LV(purified),9.852724162574112e-06,True
26,XEM_ParkVol,1,2.660992518833227,0.00944902874338194,RET→LV(purified),0.01595179141202178,True
27,BNB_Amihud,1,5.004139514395416,1.1095623036453807e-05,RET→LV(purified),3.530425511598938e-05,True
28,BNB_GarchVol,1,6.840618311040754,3.7858173575619457e-08,RET→LV(purified),2.650072150293362e-07,True
29,BNB_Turnover,1,1.7997637423940354,0.08254715402343452,RET→LV(purified),0.09630501302734026,False
30,BNB_ParkVol,1,2.656171959150611,0.009571074847213068,RET→LV(purified),0.01595179141202178,True
31,ARK_Amihud,1,0.9268449827289827,0.48407735127681395,RET→LV(purified),0.48407735127681395,False
32,ARK_GarchVol,1,18.622633370974945,5.72345804881637e-25,RET→LV(purified),2.0032103170857295e-23,True
33,ARK_Turnover,1,6.21894279409942,2.651649083702684e-07,RET→LV(purified),1.1600964741199244e-06,True
34,ARK_ParkVol,1,6.571427455953449,8.816430814523923e-08,RET→LV(purified),4.408215407261962e-07,True


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerB_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,returns_PC1,1,1.4687321131867013,0.12766966141263633,pcLV→pcRET,0.27357784588422074,False
1,returns_PC2,1,0.9411028150335413,0.5039981936929991,pcLV→pcRET,0.6527930877618411,False
2,returns_PC3,1,2.220390058238466,0.00871938791260318,pcLV→pcRET,0.028832103497340465,True
3,Amihud_PC1,1,3.811171469531913,0.009610701165780156,pcRET→pcLV,0.028832103497340465,True
4,Amihud_PC2,1,0.8896888717035756,0.4455273777032168,pcRET→pcLV,0.6527930877618411,False
5,Amihud_PC3,1,0.22896696712596276,0.8762794139554144,pcRET→pcLV,0.8878863917075442,False
6,Turnover_PC1,1,6.89033771320434,0.00012375921447577203,pcRET→pcLV,0.0009281941085682902,True
7,Turnover_PC2,1,0.7499062148560783,0.5222344702094729,pcRET→pcLV,0.6527930877618411,False
8,Turnover_PC3,1,0.2123687718816386,0.8878863917075442,pcRET→pcLV,0.8878863917075442,False
9,GarchVol_PC1,1,0.6224120447122757,0.6004220300167398,pcRET→pcLV,0.6927946500193152,False
10,GarchVol_PC2,1,0.8975673340863969,0.44148687038302514,pcRET→pcLV,0.6527930877618411,False
11,GarchVol_PC3,1,12.639875311410018,2.98606391335571e-08,pcRET→pcLV,4.4790958700335645e-07,True
12,ParkVol_PC1,1,6.306217531876434,0.0002852546546760449,pcRET→pcLV,0.0014262732733802245,True
13,ParkVol_PC2,1,0.9147572726183371,0.43277464322227377,pcRET→pcLV,0.6527930877618411,False
14,ParkVol_PC3,1,2.8755334454831036,0.03471417281995761,pcRET→pcLV,0.08678543204989403,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,0.5988438980029714,0.7315261650060384,volPC→MktXsecVol_rs,0.7315261650060384,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_fixed_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,2,4.2609610808291425,0.00192045899042052,volPC→MktXsecVol,0.00192045899042052,True


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_fixed_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,2,0.2404062843279667,0.915540177299803,volPC→MktXsecVol_rs,0.915540177299803,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_fixed_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,2,3.7940077633301854,0.00439392372321365,volPC→MktXsecVolEx,0.00439392372321365,True


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_fixed_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,2,0.6109528988332279,0.6547480676825016,volPC→MktXsecVolEx_rs,0.6547480676825016,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/LayerC_volonly_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.8038096885241554,0.5667877585314749,volPC→MktXsecVolEx_rs,0.5667877585314749,False


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/baseline_cls_summary_RS126_lag2.csv <==
win,model,auc_te,pr_auc_te,thr,acc,prec,rec,f1
0:1441,XGB,0.7301136363636364,0.4724951653858494,0.54,0.9236111111111112,1.0,0.08333333333333333,0.15384615384615385
0:1441,Logit,0.8986742424242424,0.4450307963760251,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
1:1442,XGB,0.7281407828282829,0.371447955505011,0.1,0.6458333333333334,0.15178571428571427,0.7083333333333334,0.25
1:1442,Logit,0.8982007575757576,0.44385063007125647,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
2:1443,XGB,0.7685448232323231,0.4005562189713591,0.42000000000000004,0.7881944444444444,0.22388059701492538,0.625,0.32967032967032966
2:1443,Logit,0.8974116161616161,0.4427642410055976,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/baseline_reg_summary_RS126_lag2.csv <==
win,model,mse_te,r2_te
0:1441,MEAN,1664.9814453125,-1.4538776874542236
0:1441,AR(H),1.4090075492858887,0.9979233741760254
0:1441,HARX[Ridge a=100.0],3.3402966221090256,0.995077014979581
0:1441,Ridge a=0.1,441.3259582519531,0.34956640005111694
0:1441,LASSO a=100.0,331.0752868652344,0.5120556950569153
1:1442,MEAN,1643.64013671875,-1.428628921508789
1:1442,AR(H),1.4090131521224976,0.9979180693626404
1:1442,HARX[Ridge a=100.0],3.475545371630786,0.9948645634085602
1:1442,Ridge a=0.1,487.0941162109375,0.2802738547325134
1:1442,LASSO a=100.0,332.2916259765625,0.5090087652206421
2:1443,MEAN,1624.609619140625,-1.404322862625122
2:1443,AR(H),1.4101117849349976,0.997913122177124
2:1443,HARX[Ridge a=100.0],3.5723410322567384,0.9947131532460038
2:1443,Ridge a=0.1,475.4168701171875,0.29641205072402954
2:1443,LASSO a=100.0,331.1588439941406,0.5099050998687744


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/cls_bootstrap_ci_RS126_lag2.csv <==
win,baseline,AUC_diff_mean,AUC_diff_lo,AUC_diff_hi,AP_diff_mean,AP_diff_lo,AP_diff_hi
0:1441,Logit,,,,-0.011721338619027436,-0.26294718890068275,0.2391749275049578
0:1441,Stump,,,,0.3862004952155466,-0.0021154426793013738,0.8047897905889784
0:1441,Zscore,,,,0.33210011847734944,-0.025398482995524385,0.7311904199996295
1:1442,Logit,,,,-0.08574366144422801,-0.304713162165314,0.121006001529282
1:1442,Stump,,,,0.3086029198894683,-0.0031907690902689937,0.7113717046842046
1:1442,Zscore,,,,0.25430539978228256,-0.03022385692978766,0.6387276587115803
2:1443,Logit,,,,-0.061176615360913844,-0.2875828642749603,0.1511332617404427
2:1443,Stump,,,,0.3322175466643284,0.0008110369792182974,0.7089508074597726
2:1443,Zscore,,,,0.27653152628675415,-0.019261863639697122,0.6405270583643708


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/cls_shap_importance.csv <==
,feature,abs_mean_shap
14,DOT_Turnover,0.56066114
10,YFI_Turnover,0.52536833
13,DOT_GarchVol,0.49722004
32,GarchVol_PC1,0.40830514
9,YFI_GarchVol,0.398769
30,Turnover_PC1,0.2560162
18,XEM_Turnover,0.20718004
17,XEM_GarchVol,0.20572302
1,ETH_GarchVol,0.20454307
11,YFI_ParkVol,0.1963105
31,Turnover_PC2,0.1642044
33,GarchVol_PC2,0.14924423
35,ParkVol_PC2,0.13756754
6,BTC_Turnover,0.122074395
21,BNB_GarchVol,0.05167974
5,BTC_GarchVol,0.04127781
2,ETH_Turnover,0.036730397
4,BTC_Amihud,0.035289068
27,ARK_ParkVol,0.034657743
26,ARK_Turnover,0.02880611
16,XEM_Amihud,0.021737484
22,BNB_Turnover,0.020453406
8,YFI_Amihud,0.02014176
15,DOT_ParkVol,0.019922521
36,returns_PC1,0.019092876
23,BNB_ParkVol,0.017466456
0,ETH_Amihud,0.015910206
38,returns_PC3,0.015274999
12,DOT_Amihud,0.01247861
29,Amihud_PC2,0.011669677
3,ETH_ParkVol,0.0096129505
7,BTC_ParkVol,0.009488369
24,ARK_Amihud,0.009207123
28,Amihud_PC1,0.009169555
34,ParkVol_PC1,0.008170719
20,BNB_Amihud,0.008159745
25,ARK_GarchVol,0.00784633
19,XEM_ParkVol,0.0067010415
37,returns_PC2,0.0040428634


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/cls_test_confusion_matrix.txt <==
pred    0   1
true         
0.0   160  33
1.0    10  14

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/cls_test_predictions.csv <==
,y,proba,pred
2024-05-20,0.0,0.005943545,0
2024-05-21,0.0,0.022630291,0
2024-05-22,0.0,0.008140617,0
2024-05-23,0.0,0.004875355,0
2024-05-24,0.0,0.0032104556,0
2024-05-25,0.0,0.0018157726,0
2024-05-26,0.0,0.0024183863,0
2024-05-27,0.0,0.0029160425,0
2024-05-28,0.0,0.0030509443,0
2024-05-29,0.0,0.002460878,0
2024-05-30,0.0,0.00340972,0
2024-05-31,0.0,0.0030787883,0
2024-06-01,0.0,0.0019310676,0
2024-06-02,0.0,0.0025082366,0
2024-06-03,0.0,0.004268131,0
2024-06-04,0.0,0.004373798,0
2024-06-05,0.0,0.006886536,0
2024-06-06,0.0,0.004147018,0
2024-06-07,0.0,0.0057784105,0
2024-06-08,0.0,0.004059544,0
2024-06-09,0.0,0.0019469314,0
2024-06-10,0.0,0.0026068524,0
2024-06-11,0.0,0.006734506,0
2024-06-12,0.0,0.0050753662,0
2024-06-13,0.0,0.005590813,0
2024-06-14,0.0,0.0072747828,0
2024-06-15,0.0,0.004903237,0
2024-06-16,0.0,0.005645031,0
2024-06-17,0.0,0.00648375,0
2024-06-18,0.0,0.0089115305,0
2024-06-19,0.0,0.00968094,0
2024-06-20,0.0,0.009431807,0
2024-06-21,0.0,0.007720375,0
2024-06-22,0.0,0.005179079,0
2024-06-23,0.0,0.0033488618,0
2024-06-24,0.0,0.0076175113,0
2024-06-25,0.0,0.004550462,0
2024-06-26,0.0,0.0032834385,0
2024-06-27,0.0,0.0038680313,0
2024-06-28,0.0,0.01433251,0
2024-06-29,0.0,0.00427817,0
2024-06-30,0.0,0.0064649354,0
2024-07-01,0.0,0.005015919,0
2024-07-02,0.0,0.0036396077,0
2024-07-03,0.0,0.0069061266,0
2024-07-04,0.0,0.006096291,0
2024-07-05,0.0,0.1962927,1
2024-07-06,0.0,0.006998306,0
2024-07-07,0.0,0.048771683,0
2024-07-08,0.0,0.062221758,1
2024-07-09,0.0,0.014365844,0
2024-07-10,0.0,0.015688635,0
2024-07-11,0.0,0.012579825,0
2024-07-12,0.0,0.0046535702,0
2024-07-13,0.0,0.0033276964,0
2024-07-14,0.0,0.0029618922,0
2024-07-15,0.0,0.006970377,0
2024-07-16,0.0,0.0046902313,0
2024-07-17,0.0,0.0058505097,0
2024-07-18,0.0,0.007487594,0
2024-07-19,0.0,0.008040692,0
2024-07-20,0.0,0.0031492964,0
2024-07-21,0.0,0.003273482,0
2024-07-22,0.0,0.0067768404,0
2024-07-23,0.0,0.004768834,0
2024-07-24,0.0,0.006876525,0
2024-07-25,0.0,0.0057325047,0
2024-07-26,0.0,0.00491608,0
2024-07-27,0.0,0.0053361547,0
2024-07-28,0.0,0.003262355,0
2024-07-29,0.0,0.008161365,0
2024-07-30,0.0,0.009905258,0
2024-07-31,0.0,0.009165105,0
2024-08-01,0.0,0.014349677,0
2024-08-02,0.0,0.0111440765,0
2024-08-03,0.0,0.007973286,0
2024-08-04,0.0,0.008724266,0
2024-08-05,0.0,0.081120335,1
2024-08-06,0.0,0.015795372,0
2024-08-07,0.0,0.018500652,0
2024-08-08,0.0,0.022318006,0
2024-08-09,0.0,0.081257634,1
2024-08-10,0.0,0.029798483,0
2024-08-11,0.0,0.014954839,0
2024-08-12,0.0,0.017006302,0
2024-08-13,0.0,0.014807423,0
2024-08-14,0.0,0.014677316,0
2024-08-15,0.0,0.0094288755,0
2024-08-16,0.0,0.007136989,0
2024-08-17,0.0,0.0034522256,0
2024-08-18,0.0,0.003599147,0
2024-08-19,0.0,0.0037910235,0
2024-08-20,0.0,0.0052207946,0
2024-08-21,0.0,0.0053045913,0
2024-08-22,0.0,0.004757561,0
2024-08-23,0.0,0.007222544,0
2024-08-24,0.0,0.003976145,0
2024-08-25,0.0,0.002955596,0
2024-08-26,0.0,0.0029653583,0
2024-08-27,0.0,0.0060460293,0
2024-08-28,0.0,0.0066152047,0
2024-08-29,0.0,0.004344411,0
2024-08-30,0.0,0.005374979,0
2024-08-31,0.0,0.0031324942,0
2024-09-01,0.0,0.0032396752,0
2024-09-02,0.0,0.0035343259,0
2024-09-03,0.0,0.002740216,0
2024-09-04,0.0,0.006844202,0
2024-09-05,0.0,0.0037801797,0
2024-09-06,0.0,0.005619906,0
2024-09-07,0.0,0.0033157836,0
2024-09-08,0.0,0.0031134733,0
2024-09-09,0.0,0.0049016015,0
2024-09-10,0.0,0.004127838,0
2024-09-11,0.0,0.004462252,0
2024-09-12,0.0,0.00339838,0
2024-09-13,0.0,0.0033413693,0
2024-09-14,0.0,0.0022037423,0
2024-09-15,0.0,0.002362453,0
2024-09-16,0.0,0.0035634334,0
2024-09-17,0.0,0.0038116195,0
2024-09-18,0.0,0.0040362407,0
2024-09-19,0.0,0.0035973212,0
2024-09-20,0.0,0.0036341355,0
2024-09-21,0.0,0.001604918,0
2024-09-22,0.0,0.00176892,0
2024-09-23,0.0,0.0031155285,0
2024-09-24,0.0,0.002990974,0
2024-09-25,0.0,0.0018871633,0
2024-09-26,0.0,0.002575782,0
2024-09-27,0.0,0.0028968551,0
2024-09-28,0.0,0.00161487,0
2024-09-29,0.0,0.0019549308,0
2024-09-30,0.0,0.0027166037,0
2024-10-01,0.0,0.004687877,0
2024-10-02,0.0,0.00676767,0
2024-10-03,0.0,0.00694815,0
2024-10-04,0.0,0.003606472,0
2024-10-05,0.0,0.002576043,0
2024-10-06,0.0,0.0015832644,0
2024-10-07,0.0,0.0029095984,0
2024-10-08,0.0,0.0024372996,0
2024-10-09,0.0,0.0026334568,0
2024-10-10,0.0,0.0034468474,0
2024-10-11,0.0,0.0022481082,0
2024-10-12,0.0,0.0015653245,0
2024-10-13,0.0,0.0019411793,0
2024-10-14,0.0,0.0030043416,0
2024-10-15,0.0,0.004067564,0
2024-10-16,0.0,0.0032507605,0
2024-10-17,0.0,0.0032149542,0
2024-10-18,0.0,0.002844865,0
2024-10-19,0.0,0.0020615316,0
2024-10-20,0.0,0.0019160368,0
2024-10-21,0.0,0.002666494,0
2024-10-22,0.0,0.0030570477,0
2024-10-23,0.0,0.0031044893,0
2024-10-24,0.0,0.003070361,0
2024-10-25,0.0,0.007677901,0
2024-10-26,0.0,0.0022760937,0
2024-10-27,0.0,0.0017694116,0
2024-10-28,0.0,0.002858439,0
2024-10-29,0.0,0.002917819,0
2024-10-30,0.0,0.0038555705,0
2024-10-31,1.0,0.0034555194,0
2024-11-01,1.0,0.0053896415,0
2024-11-02,1.0,0.0019147743,0
2024-11-03,1.0,0.0028084514,0
2024-11-04,1.0,0.003328481,0
2024-11-05,1.0,0.0034121303,0
2024-11-06,1.0,0.011499013,0
2024-11-07,1.0,0.023555417,0
2024-11-08,1.0,0.017798686,0
2024-11-09,1.0,0.006908021,0
2024-11-10,0.0,0.18266346,1
2024-11-11,0.0,0.5904002,1
2024-11-12,0.0,0.35111123,1
2024-11-13,0.0,0.47185618,1
2024-11-14,0.0,0.13173817,1
2024-11-15,0.0,0.072208636,1
2024-11-16,0.0,0.33222482,1
2024-11-17,0.0,0.55286217,1
2024-11-18,0.0,0.5619342,1
2024-11-19,0.0,0.29172376,1
2024-11-20,0.0,0.5386801,1
2024-11-21,0.0,0.25413746,1
2024-11-22,0.0,0.48586664,1
2024-11-23,0.0,0.4639925,1
2024-11-24,0.0,0.58583283,1
2024-11-25,1.0,0.6256712,1
2024-11-26,1.0,0.64538145,1
2024-11-27,1.0,0.6692705,1
2024-11-28,1.0,0.48120213,1
2024-11-29,1.0,0.41190013,1
2024-11-30,1.0,0.5812022,1
2024-12-01,1.0,0.4387933,1
2024-12-02,1.0,0.56723714,1
2024-12-03,1.0,0.4215252,1
2024-12-04,1.0,0.5932371,1
2024-12-05,1.0,0.9422986,1
2024-12-06,1.0,0.88403016,1
2024-12-07,1.0,0.8481295,1
2024-12-08,1.0,0.87064755,1
2024-12-09,0.0,0.4564317,1
2024-12-10,0.0,0.37895143,1
2024-12-11,0.0,0.6304294,1
2024-12-12,0.0,0.6929188,1
2024-12-13,0.0,0.5296431,1
2024-12-14,0.0,0.15624674,1
2024-12-15,0.0,0.66618764,1
2024-12-16,0.0,0.8111484,1
2024-12-17,0.0,0.3087531,1
2024-12-18,0.0,0.72099215,1
2024-12-19,0.0,0.7334397,1
2024-12-20,0.0,0.49694932,1
2024-12-21,0.0,0.21224195,1
2024-12-22,0.0,0.1932491,1


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/cls_val_threshold_grid.csv <==
,thr,precision,recall,f1
0,0.02,0.054545454544462815,0.21428571427040816,0.08695652141314851
1,0.04,0.05128205128073636,0.14285714284693876,0.07547169772160912
2,0.06,0.07407407407133058,0.14285714284693876,0.09756097515526473
3,0.08,0.06249999999609375,0.07142857142346938,0.06666666616444444
4,0.1,0.09090909090082644,0.07142857142346938,0.0799999995008
5,0.12000000000000001,0.09999999999,0.07142857142346938,0.08333333284027777
6,0.13999999999999999,0.0,0.0,0.0
7,0.16,0.0,0.0,0.0
8,0.18,0.0,0.0,0.0
9,0.19999999999999998,0.0,0.0,0.0
10,0.22,0.0,0.0,0.0
11,0.24,0.0,0.0,0.0
12,0.26,0.0,0.0,0.0
13,0.28,0.0,0.0,0.0
14,0.30000000000000004,0.0,0.0,0.0
15,0.32,0.0,0.0,0.0
16,0.34,0.0,0.0,0.0
17,0.36000000000000004,0.0,0.0,0.0
18,0.38,0.0,0.0,0.0
19,0.4,0.0,0.0,0.0
20,0.42000000000000004,0.0,0.0,0.0
21,0.44,0.0,0.0,0.0
22,0.46,0.0,0.0,0.0
23,0.48000000000000004,0.0,0.0,0.0
24,0.5,0.0,0.0,0.0
25,0.52,0.0,0.0,0.0
26,0.54,0.0,0.0,0.0
27,0.56,0.0,0.0,0.0
28,0.5800000000000001,0.0,0.0,0.0
29,0.6,0.0,0.0,0.0
30,0.62,0.0,0.0,0.0
31,0.64,0.0,0.0,0.0
32,0.66,0.0,0.0,0.0
33,0.68,0.0,0.0,0.0
34,0.7000000000000001,0.0,0.0,0.0
35,0.7200000000000001,0.0,0.0,0.0
36,0.74,0.0,0.0,0.0
37,0.76,0.0,0.0,0.0
38,0.78,0.0,0.0,0.0
39,0.8,0.0,0.0,0.0
40,0.8200000000000001,0.0,0.0,0.0
41,0.8400000000000001,0.0,0.0,0.0
42,0.86,0.0,0.0,0.0
43,0.88,0.0,0.0,0.0
44,0.9,0.0,0.0,0.0
45,0.92,0.0,0.0,0.0
46,0.9400000000000001,0.0,0.0,0.0
47,0.9600000000000001,0.0,0.0,0.0
48,0.98,0.0,0.0,0.0


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/config.json <==
{
  "DATA_FILE": "crypto_liq_vol_factors.csv",
  "MAX_LAG_VAR": 8,
  "FIXED_LAG_C": 2,
  "GRANGER_MINOBS": 60,
  "RV_WINDOW": 14,
  "RISK_HORIZON": 10,
  "TRAIN_FRAC": 0.7,
  "VALID_FRAC": 0.15,
  "CORR_KILL": 0.95,
  "EARLY_STOP_ROUNDS": 100,
  "CORE_TICKERS": [
    "ETH",
    "BTC",
    "YFI",
    "DOT",
    "XEM",
    "BNB",
    "ARK"
  ],
  "PC_GROUPS_VOL": [
    "GarchVol",
    "ParkVol"
  ],
  "PC_GROUPS_ALL": [
    "Amihud",
    "Turnover",
    "GarchVol",
    "ParkVol"
  ],
  "DPI": 180,
  "FIG_W": 9.6,
  "FIG_H": 5.6,
  "FONT_SIZE": 12,
  "TITLE_SIZE": 14,
  "LABEL_SIZE": 12,
  "TICK_SIZE": 10,
  "SAVE_ROOT": "output/robust_output/compare_20251001_013842/RS126_lag2",
  "RUN_TAG": "run_20251001_013926_RS126_lag2",
  "SAVE_DIR": "output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2",
  "LOG_FILE": "output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/pipeline.log",
  "_versions": {
    "python": "3.12.2",
    "pandas": "2.2.3",
    "numpy": "2.1.3",
    "statsmodels": "0.14.4",
    "sklearn": "1.6.1",
    "xgboost": "3.0.1"
  }
}

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/dm_tests_RS126_lag2.csv <==
win,baseline,H,t,p
0:1441,MEAN,10,-6.698222637176514,2.1096902003137075e-11
0:1441,AR(H),10,2.601958751678467,0.009269299003508369
0:1441,HARX[Ridge],10,2.593798051416468,0.009492222428438613
0:1441,Ridge a=0.1,10,-1.2742277383804321,0.20258270325239924
0:1441,LASSO a=100.0,10,-0.07999684661626816,0.9362397637527557
1:1442,MEAN,10,-6.471846103668213,9.68127800149432e-11
1:1442,AR(H),10,2.6506996154785156,0.008032524998560664
1:1442,HARX[Ridge],10,2.64215118641201,0.008238127324428968
1:1442,Ridge a=0.1,10,-1.4033701419830322,0.16050647756743786
1:1442,LASSO a=100.0,10,0.2060364931821823,0.8367624066058703
2:1443,MEAN,10,-6.161986827850342,7.183762473772504e-10
2:1443,AR(H),10,2.7104744911193848,0.006718699080010548
2:1443,HARX[Ridge],10,2.7026944878232837,0.0068779932938620725
2:1443,Ridge a=0.1,10,-1.1198962926864624,0.2627579539327627
2:1443,LASSO a=100.0,10,0.5559498071670532,0.5782451683841481


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_curr.csv <==
,coef,t,p
const,0.03222575436280489,0.5917494261242289,0.5540183937309544
GarchVol_PC1_D,0.06907966007459779,1.8542485803278128,0.0637036047994885
GarchVol_PC1_W,-0.005413715629732585,-0.1800551914433781,0.8571092396551943
GarchVol_PC1_M,-0.11010662654335271,-3.4296443549461793,0.000604372849912647
ParkVol_PC1_D,0.046168683379050376,2.9638281379385365,0.0030383792671706557
ParkVol_PC1_W,-0.024910103694456287,-0.8477814168575096,0.3965597141596111
ParkVol_PC1_M,0.032574240520298364,0.6046855485332179,0.5453879521337464


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.101
Model:                            OLS   Adj. R-squared:                  0.097
Method:                 Least Squares   F-statistic:                     5.318
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           1.95e-05
Time:                        01:39:29   Log-Likelihood:                -2110.3
No. Observations:                1400   AIC:                             4235.
Df Residuals:                    1393   BIC:                             4271.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.0322      0.054      0.592      0.554      -0.075       0.139
x1             0.0691      0.037      1.854      0.064      -0.004       0.142
x2            -0.0054      0.030     -0.180      0.857      -0.064       0.054
x3            -0.1101      0.032     -3.430      0.001      -0.173      -0.047
x4             0.0462      0.016      2.964      0.003       0.016       0.077
x5            -0.0249      0.029     -0.848      0.397      -0.082       0.033
x6             0.0326      0.054      0.605      0.545      -0.073       0.138
==============================================================================
Omnibus:                      728.853   Durbin-Watson:                   0.769
Prob(Omnibus):                  0.000   Jarque-Bera (JB):             6247.783
Skew:                           2.273   Prob(JB):                         0.00
Kurtosis:                      12.298   Cond. No.                         16.1
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_curr_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_lag.csv <==
,coef,t,p
const,0.028910123155263784,0.5268355837014688,0.5983077699525874
GarchVol_PC1_D,0.04424927263369291,1.2552024137227462,0.20940528954675464
GarchVol_PC1_W,0.008114367672235067,0.274253609401085,0.7838897324590375
GarchVol_PC1_M,-0.11043510092537663,-3.625358143491518,0.00028856126311263867
ParkVol_PC1_D,0.03614358752824916,2.769807030892266,0.005608951229043444
ParkVol_PC1_W,-0.017048346431570067,-0.5744529881564129,0.5656613046963842
ParkVol_PC1_M,0.04298125936203131,0.8518527087171464,0.39429584742748713


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.076
Model:                            OLS   Adj. R-squared:                  0.072
Method:                 Least Squares   F-statistic:                     5.402
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           1.57e-05
Time:                        01:39:29   Log-Likelihood:                -2129.6
No. Observations:                1400   AIC:                             4273.
Df Residuals:                    1393   BIC:                             4310.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.0289      0.055      0.527      0.598      -0.079       0.136
x1             0.0442      0.035      1.255      0.209      -0.025       0.113
x2             0.0081      0.030      0.274      0.784      -0.050       0.066
x3            -0.1104      0.030     -3.625      0.000      -0.170      -0.051
x4             0.0361      0.013      2.770      0.006       0.011       0.062
x5            -0.0170      0.030     -0.574      0.566      -0.075       0.041
x6             0.0430      0.050      0.852      0.394      -0.056       0.142
==============================================================================
Omnibus:                      752.646   Durbin-Watson:                   0.715
Prob(Omnibus):                  0.000   Jarque-Bera (JB):             6868.187
Skew:                           2.345   Prob(JB):                         0.00
Kurtosis:                      12.785   Cond. No.                         16.1
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/har_volpc_xsec_rs_excl_lag_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/ml_feature_kept.txt <==
ETH_Amihud
ETH_GarchVol
ETH_Turnover
ETH_ParkVol
BTC_Amihud
BTC_GarchVol
BTC_Turnover
BTC_ParkVol
YFI_Amihud
YFI_GarchVol
YFI_Turnover
YFI_ParkVol
DOT_Amihud
DOT_GarchVol
DOT_Turnover
DOT_ParkVol
XEM_Amihud
XEM_GarchVol
XEM_Turnover
XEM_ParkVol
BNB_Amihud
BNB_GarchVol
BNB_Turnover
BNB_ParkVol
ARK_Amihud
ARK_GarchVol
ARK_Turnover
ARK_ParkVol
Amihud_PC1
Amihud_PC2
Turnover_PC1
Turnover_PC2
GarchVol_PC1
GarchVol_PC2
ParkVol_PC1
ParkVol_PC2
returns_PC1
returns_PC2
returns_PC3

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/reg_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,15.979651
31,Turnover_PC2,8.890979
13,DOT_GarchVol,4.227802
30,Turnover_PC1,3.6095476
9,YFI_GarchVol,3.2346213
2,ETH_Turnover,3.1791089
14,DOT_Turnover,2.9612982
33,GarchVol_PC2,2.1220005
18,XEM_Turnover,1.5396146
35,ParkVol_PC2,1.5004882
1,ETH_GarchVol,1.0997208
17,XEM_GarchVol,0.68336374
21,BNB_GarchVol,0.37756574
22,BNB_Turnover,0.37422138
5,BTC_GarchVol,0.3083562
28,Amihud_PC1,0.2441751
32,GarchVol_PC1,0.22163102
6,BTC_Turnover,0.17664555
23,BNB_ParkVol,0.17483555
0,ETH_Amihud,0.1658859
16,XEM_Amihud,0.14249
15,DOT_ParkVol,0.1078801
29,Amihud_PC2,0.08752363
25,ARK_GarchVol,0.07643728
7,BTC_ParkVol,0.049547743
37,returns_PC2,0.03615468
38,returns_PC3,0.034689974
27,ARK_ParkVol,0.027457438
26,ARK_Turnover,0.026160507
3,ETH_ParkVol,0.015839478
12,DOT_Amihud,0.015061137
24,ARK_Amihud,0.0
20,BNB_Amihud,0.0
11,YFI_ParkVol,0.0
8,YFI_Amihud,0.0
34,ParkVol_PC1,0.0
4,BTC_Amihud,0.0
36,returns_PC1,0.0
19,XEM_ParkVol,0.0


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/reg_test_pred.csv <==
,y,yhat
2024-05-20,22.679183502342177,22.221678
2024-05-21,22.129077188708994,28.83766
2024-05-22,22.00896063702104,20.487997
2024-05-23,21.276817211473716,42.182396
2024-05-24,20.557478469655685,16.341007
2024-05-25,19.59218954452873,15.284809
2024-05-26,18.435969050834778,15.66242
2024-05-27,17.2701654636497,16.971561
2024-05-28,16.682089808258638,18.552094
2024-05-29,16.34082942711615,16.971561
2024-05-30,16.26055959723385,17.080513
2024-05-31,16.59671747863736,16.991005
2024-06-01,16.694054934989776,14.888683
2024-06-02,17.20856614940492,14.959934
2024-06-03,17.689175037144246,22.446686
2024-06-04,18.235926128495386,18.168306
2024-06-05,18.966643305174916,21.268034
2024-06-06,19.826691254093294,16.112494
2024-06-07,19.825179636284716,21.332918
2024-06-08,20.26769735651832,15.14484
2024-06-09,20.48252500081092,14.760269
2024-06-10,20.64355306405317,18.06614
2024-06-11,20.74805550751079,18.21176
2024-06-12,21.063595136296176,17.89147
2024-06-13,21.47113043604779,15.396307
2024-06-14,22.21321612271292,15.164435
2024-06-15,22.747790220434645,14.523272
2024-06-16,23.037110924075193,13.955465
2024-06-17,23.69985826039953,15.0116625
2024-06-18,23.755074061877046,21.250183
2024-06-19,24.040769497815027,14.681515
2024-06-20,24.395277392556842,15.3800955
2024-06-21,24.817750854736456,15.400108
2024-06-22,24.911816235452978,15.084887
2024-06-23,25.654916383095838,15.084887
2024-06-24,26.030968155174172,18.667343
2024-06-25,27.293478325562404,15.738557
2024-06-26,28.61097235772305,15.400108
2024-06-27,29.91671740444764,18.612215
2024-06-28,31.30630534896187,19.246742
2024-06-29,32.45556820562134,15.084887
2024-06-30,33.52942044754251,15.084887
2024-07-01,34.6964985014749,15.7777195
2024-07-02,35.958353028332624,16.871454
2024-07-03,35.90687152125321,28.37683
2024-07-04,35.879660245370175,22.762833
2024-07-05,33.82791801245112,35.724876
2024-07-06,31.870086443465755,24.994135
2024-07-07,29.85600292877885,29.893698
2024-07-08,27.533506316146855,35.433983
2024-07-09,25.32324657016891,29.240902
2024-07-10,23.30431793460306,22.485825
2024-07-11,21.216620419609136,16.357294
2024-07-12,19.399897319295313,15.400108
2024-07-13,18.025609318071783,15.084887
2024-07-14,16.643900380163096,15.203905
2024-07-15,16.52731994811643,17.132898
2024-07-16,16.329067590814027,17.363361
2024-07-17,16.23473519992022,15.761645
2024-07-18,16.54803157558232,15.393074
2024-07-19,16.91631632411616,16.021408
2024-07-20,16.974013902736964,14.888683
2024-07-21,17.008867290224206,15.203905
2024-07-22,16.643183892009088,26.491604
2024-07-23,16.518287156952717,15.542354
2024-07-24,16.36239474559392,18.017124
2024-07-25,16.099605870355504,15.825207
2024-07-26,18.900874788109697,15.384109
2024-07-27,21.714296047346735,15.384109
2024-07-28,24.116813135840303,14.705448
2024-07-29,26.495807219545476,14.915054
2024-07-30,29.084321394000682,15.903592
2024-07-31,31.953531145679005,15.012506
2024-08-01,35.17687392879559,16.333723
2024-08-02,38.278010569321424,15.70073
2024-08-03,41.472265304323635,15.012506
2024-08-04,44.73837968704075,15.666852
2024-08-05,42.17688953541127,52.583233
2024-08-06,39.315731558387114,24.11372
2024-08-07,36.88142419736313,24.653477
2024-08-08,34.238917626978655,21.315071
2024-08-09,31.498032257867642,28.66532
2024-08-10,28.383531310214057,24.07462
2024-08-11,25.112319001957058,16.782673
2024-08-12,21.741491063805373,16.715322
2024-08-13,18.56606538886816,15.3435755
2024-08-14,15.452841657459539,15.3435755
2024-08-15,15.145015915508129,15.7269335
2024-08-16,15.100969586168631,15.565565
2024-08-17,14.771143329065435,14.781388
2024-08-18,14.642597001683304,15.084887
2024-08-19,14.565715448074283,15.400108
2024-08-20,14.594998524147622,15.383821
2024-08-21,14.953356459464256,15.580312
2024-08-22,15.432260015422887,15.400108
2024-08-23,15.553162582686653,16.970938
2024-08-24,15.54411931150448,15.203905
2024-08-25,15.470447024483075,14.692192
2024-08-26,15.439975699396356,15.203905
2024-08-27,15.765192538580198,15.436494
2024-08-28,16.054305214037964,15.666959
2024-08-29,16.40231205918556,15.384109
2024-08-30,16.793220434095893,16.72235
2024-08-31,16.639815135010963,14.959934
2024-09-01,16.493389247889723,16.542147
2024-09-02,16.47981210889028,15.203905
2024-09-03,16.491804067472003,15.203905
2024-09-04,16.723634203555754,15.846853
2024-09-05,17.00049450948544,15.384109
2024-09-06,16.63267562472301,15.611874
2024-09-07,16.276769376097224,14.888683
2024-09-08,15.86890348425876,14.888683
2024-09-09,15.569118026937138,15.384109
2024-09-10,15.528798829822545,15.384109
2024-09-11,15.712166501071422,15.666959
2024-09-12,15.947243227619676,15.384109
2024-09-13,16.20546458111263,15.384109
2024-09-14,16.17262177226176,14.888683
2024-09-15,15.943991658901755,14.888683
2024-09-16,16.16311892500473,15.384109
2024-09-17,16.35687900147712,15.666959
2024-09-18,16.62335265594848,15.666959
2024-09-19,16.711668103742003,17.863508
2024-09-20,16.79880175977582,15.896071
2024-09-21,16.927485910788572,14.888683
2024-09-22,16.983356144403178,14.888683
2024-09-23,17.066546595693648,14.964806
2024-09-24,17.309872528682085,15.542354
2024-09-25,17.920984083641233,15.203905
2024-09-26,18.6158546625941,15.825207
2024-09-27,19.36715443147773,14.964806
2024-09-28,19.96556229373467,14.888683
2024-09-29,20.416445363329476,14.888683
2024-09-30,20.810847002112997,15.825207
2024-10-01,20.51800233351222,18.191406
2024-10-02,20.18314672325102,16.044567
2024-10-03,19.770684575070195,16.407621
2024-10-04,19.701643617679345,17.58066
2024-10-05,19.67233752768306,14.888683
2024-10-06,19.347208910654274,14.888683
2024-10-07,18.98599758819617,15.384109
2024-10-08,18.676483092747574,14.784602
2024-10-09,18.71858197407639,15.203905
2024-10-10,18.869033821684955,15.384109
2024-10-11,19.449006050340348,15.384109
2024-10-12,19.91930336199581,14.888683
2024-10-13,20.261828092022522,14.888683
2024-10-14,20.136347925489,17.005198
2024-10-15,19.545259161120818,16.20662
2024-10-16,19.176018372931935,15.666959
2024-10-17,18.98228998639977,15.384109
2024-10-18,18.8460132564658,15.666959
2024-10-19,18.86392888514019,14.888683
2024-10-20,18.699595904810785,14.888683
2024-10-21,18.56202525575765,15.666959
2024-10-22,18.713145473032434,15.384109
2024-10-23,19.231505159685064,15.384109
2024-10-24,19.861454928001876,17.58066
2024-10-25,20.655139726345897,20.89866
2024-10-26,21.253119181839672,16.226923
2024-10-27,23.785243901918726,14.888683
2024-10-28,26.494106934341808,15.666959
2024-10-29,28.91198188894695,16.388706
2024-10-30,31.511602848180075,17.863508
2024-10-31,40.86627158398628,17.863508
2024-11-01,50.99650226249908,19.530212
2024-11-02,61.30412296971709,14.888683
2024-11-03,71.57982969632732,15.384109
2024-11-04,81.45859372024637,15.666959
2024-11-05,91.05304069473648,16.354298
2024-11-06,98.69424727893444,39.24643
2024-11-07,106.33373382010572,35.442627
2024-11-08,113.82373276914457,33.509277
2024-11-09,120.60935183723646,19.75047
2024-11-10,115.89575832456482,120.26831
2024-11-11,109.55824915065307,107.906044
2024-11-12,101.04766360518315,102.37287
2024-11-13,92.89389104289937,89.96787
2024-11-14,85.36278943710143,54.65152
2024-11-15,78.30410524969054,42.047787
2024-11-16,70.99650558449373,46.369755
2024-11-17,63.16738549933211,56.32005
2024-11-18,55.69090119397534,46.92356
2024-11-19,48.895114299300154,42.638924
2024-11-20,47.26578247652122,43.02694
2024-11-21,45.970454676803094,80.65644
2024-11-22,46.465314255040205,46.49736
2024-11-23,46.95810188814566,54.11091
2024-11-24,47.752196291833165,42.93557
2024-11-25,55.28998205850179,64.95731
2024-11-26,64.50002216303074,41.536575
2024-11-27,74.19808712929408,49.26608
2024-11-28,83.29170241221567,43.47316
2024-11-29,92.24149102151993,40.368336
2024-11-30,100.12021795402677,45.492832
2024-12-01,107.19809267165003,39.47207
2024-12-02,114.18846021423239,80.146835
2024-12-03,121.47089388067764,56.800022
2024-12-04,129.1141513344909,108.60217
2024-12-05,127.61085504777273,182.35742
2024-12-06,122.95835397796,172.74564
2024-12-07,117.40147883027987,92.03466
2024-12-08,112.05292780838741,88.17042
2024-12-09,105.28059130211174,102.61689
2024-12-10,97.56452827088413,117.02845
2024-12-11,90.41460433952616,98.69722
2024-12-12,83.61222920104272,102.34628
2024-12-13,76.18793927851587,46.216316
2024-12-14,67.87266441634337,43.436527
2024-12-15,62.38952253086778,47.43447
2024-12-16,58.59295284814931,86.179474
2024-12-17,55.678328428414694,52.972706
2024-12-18,53.00959822324999,76.53546
2024-12-19,51.15267819186245,80.769066
2024-12-20,48.62820158651421,105.9231
2024-12-21,46.41611303115583,45.676662
2024-12-22,46.19232753666276,38.80405


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/reg_val_pred.csv <==
,y,yhat
2023-10-17,21.179191513673867,14.888683
2023-10-18,22.625120661453085,14.888683
2023-10-19,24.038395708154226,14.888683
2023-10-20,25.343298456267483,15.203905
2023-10-21,26.569516850360678,14.888683
2023-10-22,27.64316822651683,14.888683
2023-10-23,27.59325366531354,23.92001
2023-10-24,26.407736646354397,23.837719
2023-10-25,25.45156841779052,16.512856
2023-10-26,24.51205325099316,17.984674
2023-10-27,23.593974137290093,15.266291
2023-10-28,22.377216534462615,14.888683
2023-10-29,21.15100678321946,15.400641
2023-10-30,21.553852690418076,17.557491
2023-10-31,22.76275295761197,18.301044
2023-11-01,25.937745682310673,18.881502
2023-11-02,29.9064882534743,18.616266
2023-11-03,35.7933667435198,15.569332
2023-11-04,41.327010236833296,15.520519
2023-11-05,46.616092891465044,16.704967
2023-11-06,54.130047021350016,16.907572
2023-11-07,61.83353269269045,22.19934
2023-11-08,70.8805117801915,18.747173
2023-11-09,77.75959110346847,34.853825
2023-11-10,83.96801712215878,35.843815
2023-11-11,88.95306532969747,47.377018
2023-11-12,93.87280875413903,50.336292
2023-11-13,98.28473743223634,61.25843
2023-11-14,103.53139485423146,49.21479
2023-11-15,109.65503932631711,45.801113
2023-11-16,112.24927711881432,109.587715
2023-11-17,113.57472338578074,95.484314
2023-11-18,105.79021595348945,107.55276
2023-11-19,97.93980547427927,66.45199
2023-11-20,89.75004566522415,64.429184
2023-11-21,81.46335745573145,56.63401
2023-11-22,72.8214152354089,62.804802
2023-11-23,63.51282349552688,34.544895
2023-11-24,55.7945880139079,36.275528
2023-11-25,47.585055664431664,25.405045
2023-11-26,40.43210544804821,23.47773
2023-11-27,34.56736600606014,31.917416
2023-11-28,36.363494549176835,32.248325
2023-11-29,38.78733573357715,31.540382
2023-11-30,41.724742764516634,36.716545
2023-12-01,44.314546262902624,33.776146
2023-12-02,46.85607127342502,31.532778
2023-12-03,49.213407750565274,18.669794
2023-12-04,47.96887189703541,35.732327
2023-12-05,45.8806305093549,34.184525
2023-12-06,43.84854629350378,30.792877
2023-12-07,41.853056479025305,27.440178
2023-12-08,39.61384291083273,32.770267
2023-12-09,37.19531692045768,35.599483
2023-12-10,34.37593562938008,21.97322
2023-12-11,30.551583593235854,35.144356
2023-12-12,26.6738168227446,35.309464
2023-12-13,22.832395726966226,47.633778
2023-12-14,20.4740678325091,43.827515
2023-12-15,18.902470339473886,30.281013
2023-12-16,17.569691297631152,38.51216
2023-12-17,16.153924509261067,29.32887
2023-12-18,14.902602179795839,29.187326
2023-12-19,13.92297291328526,27.221107
2023-12-20,13.39325739033647,23.668621
2023-12-21,13.854688926378145,29.162409
2023-12-22,14.329402039881654,40.949356
2023-12-23,15.150976587085719,38.09523
2023-12-24,16.43481555028924,40.82947
2023-12-25,17.713007063917235,41.144695
2023-12-26,19.062129326330965,41.406296
2023-12-27,21.041862555700966,39.811188
2023-12-28,23.20721819872016,37.527084
2023-12-29,25.367244451324,37.20288
2023-12-30,27.004486221886925,29.03039
2023-12-31,28.50795755208167,27.383335
2024-01-01,29.706061920052527,23.852135
2024-01-02,30.53483063953679,27.023434
2024-01-03,31.058148626249853,32.46605
2024-01-04,31.810282391943485,37.208824
2024-01-05,32.598731282426236,33.21447
2024-01-06,32.18646839444546,36.386288
2024-01-07,31.688356940631046,33.278976
2024-01-08,30.980381911308786,30.324156
2024-01-09,30.401035728448186,32.283936
2024-01-10,29.466826631148457,35.2476
2024-01-11,28.441791814704043,42.91089
2024-01-12,26.949694140257343,36.80513
2024-01-13,25.362925927440592,32.225723
2024-01-14,23.64968971991079,30.002138
2024-01-15,21.935762733438345,37.822
2024-01-16,20.858089765474972,36.3016
2024-01-17,20.003138967811317,30.146236
2024-01-18,19.17418419736331,25.002192
2024-01-19,18.26255131148539,23.411047
2024-01-20,17.59454545037076,15.509034
2024-01-21,17.10637266514381,15.078846
2024-01-22,16.955378136414282,23.03894
2024-01-23,16.398293041232435,24.198421
2024-01-24,15.826815748897413,16.884876
2024-01-25,15.155667714252132,21.726715
2024-01-26,14.341072729612781,19.95551
2024-01-27,13.781687860440485,14.357744
2024-01-28,13.242816812138335,14.681515
2024-01-29,12.90582104937086,21.909033
2024-01-30,13.082097817073636,19.062336
2024-01-31,13.463577751780582,17.873142
2024-02-01,14.147616666126634,15.2161045
2024-02-02,15.342966007090464,15.284236
2024-02-03,16.43730274836864,15.084887
2024-02-04,17.548971523450415,15.084887
2024-02-05,18.759580325895858,21.286922
2024-02-06,18.8796557313871,19.035759
2024-02-07,19.023613144074677,17.29912
2024-02-08,19.19828666635218,19.337584
2024-02-09,18.899231547122593,24.258064
2024-02-10,18.526679615566714,15.0469265
2024-02-11,17.999207420163877,16.591202
2024-02-12,17.287022346839727,20.677395
2024-02-13,16.650742484194847,23.311619
2024-02-14,18.765792586830308,21.961514
2024-02-15,20.673038239751584,26.924335
2024-02-16,23.312250538210584,17.663132
2024-02-17,26.3844804770935,15.569332
2024-02-18,30.669133255274687,21.535744
2024-02-19,35.26619457420796,20.692373
2024-02-20,39.89592577357867,23.07281
2024-02-21,44.67540489495262,19.673317
2024-02-22,49.35744349903358,18.420519
2024-02-23,54.058211290680525,18.420519
2024-02-24,58.14394559166417,31.530354
2024-02-25,62.174565284362345,15.37284
2024-02-26,65.89080154413617,22.426392
2024-02-27,68.965134080061,27.072025
2024-02-28,70.80592984734811,33.66112
2024-02-29,72.32266734151798,33.632385
2024-03-01,73.69558902142803,22.21875
2024-03-02,74.75127602662474,29.814238
2024-03-03,75.57704671237414,28.943985
2024-03-04,76.07945072778702,31.170471
2024-03-05,71.7600499544807,74.864586
2024-03-06,67.4102083943913,44.381817
2024-03-07,63.30625100363727,45.485016
2024-03-08,59.40833245913247,59.293167
2024-03-09,55.25270737101217,31.935844
2024-03-10,50.8738534726373,33.813755
2024-03-11,46.72925784932123,43.164948
2024-03-12,43.1153981759979,45.911243
2024-03-13,40.59885045263651,40.321163
2024-03-14,38.7065345234657,48.33463
2024-03-15,38.85706773724029,49.04451
2024-03-16,39.307192138406414,42.40468
2024-03-17,39.78415897659135,39.22065
2024-03-18,40.33850156723632,39.81437
2024-03-19,40.004553144195526,54.843483
2024-03-20,39.02125847070634,60.963444
2024-03-21,37.75840088254497,50.30824
2024-03-22,36.341619801118604,42.553185
2024-03-23,34.77802994036655,32.301624
2024-03-24,32.77088460953226,39.611057
2024-03-25,31.308669974787467,41.07377
2024-03-26,29.821422163885394,32.21927
2024-03-27,28.428735361560665,35.978798
2024-03-28,27.06501114035916,24.543764
2024-03-29,26.808865768569785,20.8117
2024-03-30,27.352383541541894,15.582372
2024-03-31,27.9374968507488,15.204764
2024-04-01,28.341768671615824,22.456753
2024-04-02,28.11910699707483,29.408579
2024-04-03,28.937058017514296,20.393002
2024-04-04,30.000708670768358,16.977293
2024-04-05,31.11819946198517,17.396595
2024-04-06,31.769881960173393,15.166804
2024-04-07,31.925961135188363,15.884559
2024-04-08,32.130853834090566,18.88357
2024-04-09,32.55682257130945,20.092619
2024-04-10,33.62365127017036,20.375467
2024-04-11,35.0876009343047,17.200392
2024-04-12,36.43130846352125,35.550262
2024-04-13,36.00224469819547,57.389645
2024-04-14,34.90356262127976,43.391396
2024-04-15,33.009375972609604,39.178715
2024-04-16,31.262335499917242,36.35708
2024-04-17,29.890205151813582,35.185608
2024-04-18,28.47023648074407,31.263124
2024-04-19,26.261703211168186,31.299131
2024-04-20,23.838502427743443,27.078026
2024-04-21,21.62064632701823,28.886024
2024-04-22,19.582196864782684,35.23024
2024-04-23,18.29695751718846,26.875774
2024-04-24,17.537507804634362,24.481678
2024-04-25,17.591483341508813,22.17707
2024-04-26,17.80086614552477,16.986496
2024-04-27,17.95504684738652,15.0469265
2024-04-28,17.929448641470486,14.959934
2024-04-29,18.633454371012142,15.482028
2024-04-30,18.966519059114773,18.653107
2024-05-01,18.289129241732553,26.595488
2024-05-02,17.64201442222805,20.085674
2024-05-03,16.918930594919466,18.25038
2024-05-04,16.14889010035425,15.118177
2024-05-05,15.513304943829478,15.266291
2024-05-06,14.941043221937175,17.200392
2024-05-07,14.414026370480858,15.652767
2024-05-08,14.098691107304429,15.884559
2024-05-09,13.824004488775454,15.482028
2024-05-10,14.06305714279037,17.102917
2024-05-11,15.11965190287581,14.888683
2024-05-12,15.88294705300574,14.888683
2024-05-13,16.88144605929062,15.581516
2024-05-14,17.883504073560186,15.542354
2024-05-15,18.82675900698973,17.132898
2024-05-16,19.870773923097506,15.944882
2024-05-17,20.939146587049304,19.14138
2024-05-18,21.806635714103273,14.959934
2024-05-19,22.515851573855958,14.959934


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/rolling_fevd_main.csv <==
,end_date,share
0,2021-11-08,0.9358234897075625
1,2021-12-28,0.9409591235409633
2,2022-02-16,0.9348509483162482
3,2022-04-07,0.921025575737079
4,2022-05-27,0.9350123837392343
5,2022-07-16,0.9562757130253875
6,2022-09-04,0.9403133698631824
7,2022-10-24,0.9491523752093984
8,2022-12-13,0.9621166056108971
9,2023-02-01,0.9417361053705164
10,2023-03-23,0.9237472342460981
11,2023-05-12,0.9526201920468844
12,2023-07-01,0.9818302111086252
13,2023-08-20,0.9899504627350493
14,2023-10-09,0.9779154973583344
15,2023-11-28,0.9717344738806539
16,2024-01-17,0.9765620219612872
17,2024-03-07,0.9388015825556206
18,2024-04-26,0.9295555505185239
19,2024-06-15,0.92711520483706
20,2024-08-04,0.931637635564624
21,2024-09-23,0.944501952950956
22,2024-11-12,0.9482245103339776


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/rolling_fevd_volonly.csv <==
,end_date,share
0,2021-11-08,0.09372429078653899
1,2021-12-28,0.10578788633893622
2,2022-02-16,0.358516401852649
3,2022-04-07,0.33230400822921247
4,2022-05-27,0.4073781908184394
5,2022-07-16,0.37576577243238035
6,2022-09-04,0.3660159119363663
7,2022-10-24,0.31556677105723563
8,2022-12-13,0.22551347643048097
9,2023-02-01,0.1349017640394962
10,2023-03-23,0.13519510137175816
11,2023-05-12,0.1347696996980458
12,2023-07-01,0.0861894478502724
13,2023-08-20,0.1378339816785126
14,2023-10-09,0.14499570494781844
15,2023-11-28,0.1756745551521462
16,2024-01-17,0.0997585659323543
17,2024-03-07,0.13325042389207664
18,2024-04-26,0.16661108958564327
19,2024-06-15,0.225743445750278
20,2024-08-04,0.22713619965534623
21,2024-09-23,0.23329087458721653
22,2024-11-12,0.18760571184853517


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/structural_shocks_main.csv <==
,chol_shock1,chol_shock2,chol_shock3,chol_shock4,chol_shock5
2021-03-06,1.1718994116278993,-0.0162705981455248,-0.05172993081954147,-1.6126118666331748,-0.041522607401322395
2021-03-07,-0.0364406824818421,0.10012412017142919,0.16029936864145938,-1.0786884352782418,0.04386097082472067
2021-03-08,0.46491855728586295,0.6827974425161426,0.6280628695594647,-0.8517488591462223,-0.3713744181867109
2021-03-09,-0.5531435238136932,-0.5329877562944286,-0.12916127466480587,0.6608380685904763,-0.4176530574233756
2021-03-10,-0.04341301533244479,0.3142483652376408,0.9304431207210987,0.06784347997157959,-0.2957100729206867
2021-03-11,-0.711251834440126,0.03937562111358658,-0.2685228727037308,-0.024397468047970113,-0.10529286940156125
2021-03-12,-0.1347312719934752,-0.16754570388039255,-0.2216822479675712,0.47973847182231166,-0.11376296666238417
2021-03-13,1.2341579997685415,0.26994470202755766,-0.2663392333094802,0.8811844476615743,-0.19328026667581927
2021-03-14,0.126119206743267,-0.7548460170237841,-0.5587546013054261,0.08628894366233907,0.15731389329279497
2021-03-15,-0.3523136276902139,1.4576953897594946,-0.15789902663896788,0.37004486967053335,-0.5211798678810345
2021-03-16,-0.9412511794848164,0.11236294453061708,-0.7311380249279036,0.792673707114567,-0.027028059408265116
2021-03-17,-0.8568728148094258,0.45045671660948816,-0.5746911521155218,0.20049857531278184,0.4076958213835157
2021-03-18,-0.3661054091273622,-0.024152997680129094,0.7591576526528807,0.11114895705239,0.576113684388533
2021-03-19,-0.45946919091460525,-0.26447132620219854,-0.2530605503764534,0.28617013959286924,-0.04892027644673399
2021-03-20,-1.0892537631520551,0.42092326687898246,-0.022400525755164588,0.4663377400446824,0.31655360669942595
2021-03-21,-0.6846825019030512,0.25337638127014656,-0.2954538596473433,-0.76179749705332,-0.2728462197681374
2021-03-22,0.6216103906294563,0.03344776792658876,-0.0028406835206002228,0.8975986318183614,0.3057380075366624
2021-03-23,-0.9037154766581701,-0.08626013382629492,-0.9506705515967624,1.363006820472149,0.4618843072555631
2021-03-24,0.057560671380365094,1.9315146300386974,0.2777142155399462,0.4430238589724707,-1.1345258876754523
2021-03-25,-1.1082772748149956,0.5464076852942236,-1.108580835095585,-0.9237720641622594,-0.03120760042217449
2021-03-26,1.1744959379290578,-1.1087748208682346,0.09599917287957022,0.07964666696913976,-0.3851404297710444
2021-03-27,-0.8637750485380693,-0.8843823114861883,1.2510036112152083,0.6136641318275254,-0.03339656765526327
2021-03-28,-0.6672285172944772,-0.26014540888686505,0.9860813279616989,0.2525644277480048,0.21964514718202427
2021-03-29,1.007723555615658,0.6999983462696319,-0.17893665195747313,-0.7174464484003176,0.4591417481489245
2021-03-30,-0.7913283474402742,0.21161850805730342,-0.006568477516203375,-0.24025480833633217,0.6686791074499158
2021-03-31,-0.20100888873716566,1.5934159026090131,0.09099046284551308,-0.35037972232111814,-0.6275017823850444
2021-04-01,-0.30713228457786124,0.560675608283673,-0.4492412967884283,-0.8144690177213726,-0.277298720008614
2021-04-02,0.7755721391902505,0.9513929178341182,-0.004701642347659156,-1.239588700926223,-0.24184169387798854
2021-04-03,0.39625937063242483,-0.14636945130894558,-0.1285682637670475,1.004985837688005,-0.4580832001527061
2021-04-04,-0.07353113724478944,-0.7179324441570839,0.13752945307458764,0.6323869283191916,0.15864415185705924
2021-04-05,-0.8860494813752787,0.8395209079993656,1.1509013305445164,0.31827830934603846,0.06826475026137609
2021-04-06,-0.9164066846698492,0.5452537945071511,0.3690637452416379,0.1498579492071678,0.14198810538232934
2021-04-07,0.47504872065543785,1.4251962164929557,-1.0657814288628462,1.5959349477521916,0.09833387829161638
2021-04-08,0.7196699656193277,-1.467651237911324,-0.11021498783136283,-0.4184929882336069,-0.11275020162236482
2021-04-09,-0.8830392648117773,-0.7200018949981506,1.0380932059034569,0.26645371446367405,0.23763008897026802
2021-04-10,-0.3615562958128424,0.7977417613461315,0.48231462802767777,-0.18550199839955203,0.43352367207046244
2021-04-11,-0.785831265584043,-0.7870667254594732,-0.04996097119393626,0.14453852361032754,-0.25488061780358234
2021-04-12,-0.9381984380840633,0.30825806007591444,-0.07860195434827975,-0.5647834708456768,-0.5927076846664366
2021-04-13,0.5945748461964895,1.2311277332236947,0.16994072466411558,-0.929394542188794,0.18573709942794256
2021-04-14,0.12606451181367193,1.3819303829642577,-0.44397378174879304,0.13340312125110704,0.4895811581896274
2021-04-15,-0.11305183482392597,0.0656263779636081,-0.9168406379194526,-0.12359829982866169,0.041538865537167576
2021-04-16,-0.15602840204546664,1.112345753437086,0.5214545220313812,1.679345600564615,1.5532642334168112
2021-04-17,0.02172626338458579,-0.1414838981118712,-0.5482508635169668,0.07071419579756982,-0.19615205267742994
2021-04-18,-0.2701065558101967,3.881728390951551,-0.41967646423455984,3.764364069528462,0.03457333472274
2021-04-19,-0.04251269395928108,-1.5718005767580494,-3.5053641224713092,0.6353135388506792,1.0216311377990972
2021-04-20,0.5222132030425709,1.4188661868027912,-0.9143290091181513,-0.7176201305867771,-0.12322135886295647
2021-04-21,-0.6060685977727769,0.6769689408653748,-3.1623845725590973,-1.404217035836535,0.13375821260402415
2021-04-22,-0.4476235278772702,3.32685722388678,-0.5422237078138663,-0.6930050785443108,-0.573188680241992
2021-04-23,-0.21327280494668213,1.4988067958159756,-0.14266002937411493,2.9420209302182503,-0.5526914040009417
2021-04-24,1.054370092694113,-3.343935323685605,-5.939943372532114,0.04821604802701519,0.02380170526655334
2021-04-25,0.277903744255743,-0.007048433462764131,0.6104857056484749,0.8272401777005808,2.7010914678591087
2021-04-26,0.9602361416579568,0.7386217555325442,-3.716729789945096,0.7492903090778332,-2.6816313035286927
2021-04-27,0.002690027320604234,0.16247176529347138,4.237981434823485,-1.305725953819166,-1.3138055629487155
2021-04-28,-0.533553273236916,0.855026465637441,1.3442281842334582,-0.779769641783245,-0.3457402749305731
2021-04-29,-0.9219216377573358,0.028815301286879393,-1.1634191430043528,-0.93895237612054,-0.29178740598140107
2021-04-30,-0.7480647727909632,-0.3234469331252368,0.330608283891787,0.3189728443577535,0.07308007398633314
2021-05-01,0.5793321011899071,-0.3902141705527562,1.2140382773046352,-1.5336644536648902,-0.5043096561243118
2021-05-02,-1.0355607470012287,0.023206237467372014,0.5646741847808325,-0.40332158985685607,-0.5963889911043394
2021-05-03,1.1903351227176249,3.709581433539033,-0.3924282439235253,-4.008671825566594,0.05034564202418139
2021-05-04,0.048751075022426635,3.43934002287546,0.3119590868969912,-1.3036955308531053,-0.4063573669977849
2021-05-05,1.0112265866742849,-1.277562107544614,1.7339038460477714,1.6337547542797584,0.6178256299990883
2021-05-06,-0.2921833712684598,-0.1852980957278362,3.1258794715146667,0.24905687051793535,0.19836916401475643
2021-05-07,-0.6642688613370005,-0.12625224316402212,0.14278878795260075,1.2838811959519432,-0.617484174789204
2021-05-08,0.83657995904068,2.151859766055985,-2.8327307460625875,-4.05392545933267,-0.12625961195477214
2021-05-09,-0.4002083577053724,1.0634080260731782,-0.07205796192111626,-1.1251981270195677,0.17532539117467563
2021-05-10,-0.2832625867282851,2.928082265650445,-0.6961667788696715,1.0241244483246847,-0.7050367329239607
2021-05-11,0.5202592035297628,-0.5663025285482237,-0.9878399408981163,-0.9366661441063957,-0.6072186892461149
2021-05-12,0.6579224856283177,3.686524234818508,0.4890407620825203,-0.31642573323525036,-0.582892318368126
2021-05-13,-0.02592022526290901,3.4336642953878553,3.430012342170275,-3.6567469682162255,-0.048510464872060025
2021-05-14,1.5130888124120732,-3.9429365062134325,0.07119043216698746,-0.4737516240623166,-0.5089766517038766
2021-05-15,1.5915849228601067,-1.6079984633125244,-0.09391570789069499,-0.1179120220445527,-0.8428713427719061
2021-05-16,-0.5937061702320878,1.1808314990983535,0.11356703950116975,0.3284704953390332,-0.52654611122605
2021-05-17,0.48037828990205367,1.8963499323235578,-2.571348940459213,-1.3727128303031826,0.18350416323998284
2021-05-18,0.10266372014294002,-1.5949976072449523,-0.12023325163870865,-0.3699182806767474,-0.6457224291455943
2021-05-19,2.0293616262267395,7.933114817743859,-1.0355173756706293,15.92033916122517,-1.6774000759070677
2021-05-20,0.5647270451106262,0.18563626667794458,11.119074596171751,-0.47952865694680924,-1.0717206864914026
2021-05-21,0.5566382395461459,0.06127439044249167,1.6668644205899756,1.2401463283222616,-0.4133415794619921
2021-05-22,-0.21352370720989744,-1.7162745767762413,-4.568040228470304,-2.304506914312763,1.0103436407595507
2021-05-23,-0.041684913856671245,2.5375021877912487,0.5580402177904839,6.349225550448444,-1.4068025163297835
2021-05-24,1.7426541866481462,0.022783084961932407,-7.025070552483127,-0.5260295447610941,0.7677899978473368
2021-05-25,-0.7137504150249843,0.32928223264820683,4.282051527457887,-2.884368079243795,0.2696739027950017
2021-05-26,0.016640272070701973,-1.0495645311793316,0.8659815464398761,-1.0756710021751477,0.6982139089388574
2021-05-27,0.1546085463852394,-2.276835510863546,2.6028559158599482,-0.22114033928963694,-0.27895069655087523
2021-05-28,0.8793756051840914,0.35049254400724744,0.9374761821830245,0.333018196555965,-0.25562717941493
2021-05-29,-0.03449050476963535,-1.203658012807031,0.2935216673688058,1.127674294057088,0.2448403736793296
2021-05-30,-0.025689671802236386,-1.629163807630185,-0.5529944997010475,0.2982514470598358,0.2769097454910064
2021-05-31,1.527981965130599,0.15567855954823712,-0.5616695842697657,-1.1658352666156537,0.5688337232681645
2021-06-01,-0.593744206990545,-0.6794699399644683,0.6023377649102267,-1.2245359585624163,0.28585741100067297
2021-06-02,-0.6004475196810863,-0.10441131485035389,1.3108847793151361,-0.5601930455024006,0.06618534507864127
2021-06-03,0.05857497840953202,-0.01667807393711106,0.9084588502414147,-1.2780800277137359,0.3051713678415403
2021-06-04,0.11995436627998027,0.5233702283832363,0.8582376956646821,0.685740445914703,-0.21790101737537146
2021-06-05,-0.6178680248179613,-0.4599276712022791,-0.16150545134256955,-0.023930073803031603,-0.2940793067115648
2021-06-06,-0.21131380454409393,-0.8931242244046033,-0.17532306918441026,-1.7556657442215748,0.3687708208165385
2021-06-07,0.01628566499307056,0.595678918839213,1.5083089865973198,0.8824622022002423,-0.6093603014432335
2021-06-08,-0.689529374635737,2.2550227595247407,0.2698423571062747,-0.6007194458662986,-0.7697074543338175
2021-06-09,-0.20199210122659667,-0.23172416323499065,-1.7768377718719115,-0.255830745437323,0.14091384222460734
2021-06-10,0.5552540392173537,-1.255855000884902,-0.1356800674792995,-0.36949766126464484,-0.045295143134314604
2021-06-11,0.38182900579484075,-0.8716656465054623,0.2065441291952246,0.5936785542630563,-0.16641245917137312
2021-06-12,-0.9910326025163053,0.2526527692228411,-0.07838934054223279,-0.08986888414185801,-0.34445979680132566
2021-06-13,0.33401887047332207,0.31806616720865066,0.07020259730901356,-0.3581291191439153,-1.0233891896160876
2021-06-14,-0.8729738322283571,0.19669153978704565,-0.07344380381493619,-1.026937036284913,-0.226547261781922
2021-06-15,-0.35294193824346326,0.5599916062208563,0.1608259000061518,-1.513346879865404,0.5254854765046441
2021-06-16,2.032227746559185,-1.218782351051336,0.8049428074497371,-0.37827123340280283,-0.7767804394391584
2021-06-17,-1.1629909200507975,-0.3714278579830815,1.0590321632283315,0.13471829919307987,-0.840947943040377
2021-06-18,0.7128984344095173,0.04603234498338732,0.4224768647768787,0.6550553478596435,-0.7511281659400404
2021-06-19,-0.3553905175833672,-0.6531804039562934,-0.12382154302593644,-0.6654963954319422,-0.3190311368485883
2021-06-20,-0.3130574110151979,0.736528504530726,0.6929487273289294,0.40745537646337965,-0.6758795159066721
2021-06-21,2.4658386556699834,1.7246596181575906,-1.9507727289532961,4.384381551413847,-0.609856881786796
2021-06-22,-1.1762433536087609,1.5038027875140514,11.586149280129472,2.7731316592505157,-2.2760895369392187
2021-06-23,-0.20988893909078632,0.026720386281836466,-3.4710092693836145,-0.3093018430962566,-0.22325467044749175
2021-06-24,-1.2745625771487519,-1.1702805199734903,-0.6842134967162208,0.03505449120018484,0.03095736476585712
2021-06-25,1.5162468522342194,-0.10074236513371866,0.39530866835912876,0.14493848815722382,-1.0226164460502047
2021-06-26,-1.2983360532047816,-0.3824374534628603,-0.2941146448369555,-0.2061669781992766,0.06412157577405521
2021-06-27,1.421716443597602,-0.45517463926218305,0.5124588580922494,-1.2110432082706974,0.48477963740698693
2021-06-28,-0.048158370719472744,0.6015218212550562,0.3187353301801131,-0.8657965980702096,-0.3274456799291066
2021-06-29,-0.22898089403173158,0.03767862435628447,0.797288640052429,0.7810407688819887,0.21049382970139885
2021-06-30,0.18200706187351579,0.06911048080125592,0.8903050078084002,-0.07656907061889992,0.20065619677245705
2021-07-01,0.5633608243414078,0.558949962594455,-0.6637470473279581,-0.9733093770806923,0.26991556696889685
2021-07-02,-0.7478488459432889,0.8342204694886918,-0.016166614732476235,-1.2634217809748853,-0.5516351124976873
2021-07-03,0.4507681070704643,-2.4228834933586483,0.7298717843176431,0.4627010388210185,-1.135863350425596
2021-07-04,0.3026485144677431,-0.44724948843296974,0.04953471320816224,-0.2461247744831713,-0.3410701423665173
2021-07-05,0.5840109586376239,-0.006291912070564437,-0.4163237065346743,-0.1745942401288721,-0.35546711458135366
2021-07-06,0.5756337570067558,0.037506852549055184,-0.022243891838218385,-0.8033947939608856,-0.024562440727621808
2021-07-07,-1.1714415887793175,0.5275165206911656,0.09285769811495828,-0.2638900320535841,-0.12273208672069498
2021-07-08,1.6047169390268141,-0.04247366297660769,0.23608172764227153,0.553850746544936,-0.209340276929954
2021-07-09,-0.8716310600414766,0.1512962228795681,0.03956457635189032,0.32785563036298937,-1.049387955519135
2021-07-10,-0.5890073401056537,-0.5424241090784396,-0.4004754682426954,-0.3450932161458595,-0.46814294064531475
2021-07-11,-0.5859997697720166,-0.6702036856131458,0.035231474749738985,-0.13913723824660074,-0.22762422808184152
2021-07-12,0.697481132188538,0.13745291032013024,0.306026267082341,-0.4896162252495721,-0.43950903699682076
2021-07-13,0.7615418286619472,-0.39173352040386766,-0.5700242662061761,-0.16801480905136057,-0.2857858606358921
2021-07-14,-0.21778744416688708,0.16889172747225054,-0.3805138584492772,0.8726990957429279,-0.32518044170753574
2021-07-15,0.6238032752572951,-0.29125759709102056,-1.5148715888665008,0.4331813227369405,-0.7131588491694134
2021-07-16,-0.6074445156105918,-0.0015639871339759687,-0.7358634189375003,0.9205090067809317,-0.40310239793115543
2021-07-17,-0.8597210439220474,-0.028651769714901465,0.03940058043674064,-0.41183600714026786,-0.04689899946011516
2021-07-18,-1.2504400020446895,0.1786419613085084,0.12881443613233282,-0.08921883881558453,-0.8209789953051261
2021-07-19,0.837386554687161,-0.24136367425460553,0.03068555633995133,0.9579625639380782,-0.5051522877401775
2021-07-20,-0.7482012671096289,0.5991575378252763,0.0978305437251256,1.4843354659318408,-0.5758144438098993
2021-07-21,2.25540326397167,0.6941750779547079,-0.8653893266658977,0.32420091019591235,-0.8161639351299957
2021-07-22,-0.7633691572066422,-0.14002851801247942,-0.5049098714598355,-0.45225868191410135,-0.171837805165628
2021-07-23,0.786858544547873,-0.07138475219079563,0.6803624447050675,-0.8069999569818984,-0.5641394090706193
2021-07-24,-0.057920517764298796,-0.1953996101760814,-0.4885336012940724,-0.20103277741031073,0.014255466890033184
2021-07-25,-1.2956969312904654,-0.09253487108110982,0.07179231975515295,0.4166698910021496,-0.7042329366310969
2021-07-26,-0.8668525206380945,2.744622578620146,-0.39114865825000183,-0.12438345505075922,-0.2355865336804828
2021-07-27,-0.11080182989203131,-0.5753945866008346,-1.940656994603778,0.20893356237739696,-0.22087299803948585
2021-07-28,-1.0007460054161257,-0.45335436367306203,-0.5355804659910306,0.018985086288798105,-0.5018090542454225
2021-07-29,0.47829479492953075,-0.5760160058201544,-0.029416350286363753,0.13891375242492138,1.265927702515061
2021-07-30,0.10118091452637248,0.5057743138177906,-0.3215051588061084,0.35969852935105245,-0.16107643023951576
2021-07-31,-0.11938330328993578,-0.08983956930721641,-0.5961040253602209,-0.16546388063320264,-0.05407814652919682
2021-08-01,-0.8741848546497034,1.0905222535098233,0.17791100953501915,0.31294876926360704,-0.8601450919438034
2021-08-02,-0.5370977491934888,0.3076118428691008,-1.0636397624940341,-0.640613222334397,-0.2884277933249688
2021-08-03,0.3074537635026535,0.1925005239967707,-0.4686834680031625,-0.6023665060269506,-0.5984540478982416
2021-08-04,1.3753372955163687,0.33897338715026754,-0.7209638945385535,-0.9446893660841833,-0.5960676707410625
2021-08-05,-0.2465984813281283,1.4801061694064035,-0.7610318348417681,-0.8963826505744876,-0.2565051572276263
2021-08-06,-0.28052416662208146,-0.09944144002535661,-0.4012999785148854,-0.12692798853640527,-0.4250337604395897
2021-08-07,1.0373737158807665,1.216376232666711,-0.20440676463312524,-1.3135620616003234,0.09281373901156623
2021-08-08,0.3564406045840181,-0.3218305355291811,0.026599434543106617,0.3579668479247696,-1.2542103581585375
2021-08-09,0.14319001297157943,1.0129025517004153,-0.31241819289964007,-0.26245526789987167,-0.49308819094230616
2021-08-10,-0.6831977527876724,-0.08250913767383504,-0.55771160722221,-0.14361264231813595,2.052494347388539
2021-08-11,-0.5552936343723373,0.16652765700500088,0.3813498896437328,0.874207633561928,0.8373299862989806
2021-08-12,0.23477655109648693,-0.08296264046377204,-0.23719453329602166,0.691409440793428,-1.4191874752151787
2021-08-13,1.558321112372117,-0.2446139728673979,-2.061236286477541,0.30607158835101916,0.05238088348177265
2021-08-14,-0.5136278477100298,-0.33236997547480296,1.3622470980871686,0.009179567536780729,-1.1177233162351097
2021-08-15,-0.8720395890956,0.785040012945284,-0.02101437427878686,-0.5017441735281367,-0.8572657839916479
2021-08-16,0.33228595512208803,0.1964355247068465,-0.6750093758377066,-0.30437216564488817,-0.3559794055969088
2021-08-17,0.1588348652450684,0.5050387227176244,-1.2484983623612302,0.9473926757827932,-0.5051035032858799
2021-08-18,-1.0881467008327061,-0.1627347684701279,-0.8395986684516203,0.4769023848498742,0.12334072869250255
2021-08-19,0.8399128810304205,-0.3310267652683637,-0.7936447209407316,0.38928012032699844,0.7206156458540454
2021-08-20,-0.07500899574607596,0.2269821807280836,-0.04309546856042683,-0.8134633004114306,-0.7018797083749295
2021-08-21,-0.5077972533481572,-0.1539532246583921,0.36392916519641455,-0.06508473594690475,-0.41538717543519
2021-08-22,-0.9959878545019684,-0.3277169455992155,-0.2883565927575891,0.7721315311734769,0.4425948885073287
2021-08-23,-0.372151239072462,0.7222471252291673,0.0731064346041142,-0.4246726125176636,-0.056420849606187366
2021-08-24,0.4537944301935236,-0.022826424653789375,0.31280347679102016,1.4213403837534813,-1.098492956148296
2021-08-25,-0.7008294550500758,0.031065876135961425,-0.0955778262159718,0.3757473452388635,0.015162723133350887
2021-08-26,0.366630387855932,-0.13205499247830513,0.08902393995731532,0.734124573600862,-0.7746072938070582
2021-08-27,0.6946763531448703,0.07385507587789147,0.41245974177263045,0.16954335633851944,-0.29941326418883846
2021-08-28,-1.0182422576891756,-0.519605985507572,-0.12258181921787353,-0.5874159805129612,-0.06491202583830265
2021-08-29,-1.078362488668128,-0.06718085271183824,0.6196451026518449,0.5611946639187042,0.0857146148640423
2021-08-30,-1.3206919372740507,0.9619913513339045,-0.8095087327924798,-0.08236478934805316,0.0025897313355757413
2021-08-31,0.48487742459097727,1.4414770951004567,-0.10329789354724808,-1.2015568737983557,-0.6472460980425516
2021-09-01,1.5727417460554534,0.6067614936931601,-0.29380366163779525,-0.9401668856858574,0.057124911462123146
2021-09-02,-0.6862890838129343,-0.4481811043069467,-0.4606857760204666,-0.38108745315706233,-0.4291892979795296
2021-09-03,0.0463922839735824,0.5070397904996168,-0.028440586059986773,-0.11225487261527267,-0.1795874116134001
2021-09-04,-0.5293346165408623,-0.7492107052626982,-0.03763335971230754,1.1065951708379254,3.6108757833367044
2021-09-05,-0.24453990022566408,-0.4658558808670997,2.199416438806234,0.8089055742400746,0.869702002429265
2021-09-06,-0.9652494734304493,0.15379005312231675,0.38862416407760036,0.06784360894474668,-1.7049813671658969
2021-09-07,1.2561833947377932,3.54594620374516,-0.4745042746355651,6.732709894993052,-2.328301644859864
2021-09-08,-0.8582712264775705,0.13946511123268668,2.7644796304448565,-0.7361543652565825,0.44668467163473186
2021-09-09,-0.6668884857225724,-0.243118351698373,0.3172138523640856,-1.2665878722860804,0.7488838390106721
2021-09-10,0.946199258820432,-0.7678341942651984,-0.04808695511024812,0.9083601327993736,-0.8255389137186682
2021-09-11,-0.7388760746881499,-0.7445688795385879,-1.6597302932865436,-0.7105823882278063,-0.18190652693495962
2021-09-12,0.44570587101321996,-0.5783591019106482,0.5335259262953388,-0.016052848911218477,-0.2127269354149072
2021-09-13,-0.2677560583351148,0.6859940288028356,-0.42773311609422254,1.3272292857731367,-0.37799862120456823
2021-09-14,0.22818845046264247,-0.5125032513072241,-1.6687548749145429,-0.9087917329795544,0.2283512978705167
2021-09-15,0.8732660958759088,-0.5244350428854485,0.8598697419827049,-0.6666199116711197,-0.32081161266107705
2021-09-16,-0.9959430442077716,0.40446520479641657,0.07383310677639793,0.06707753947086009,0.3569672823829942
2021-09-17,0.7719095680307945,-0.555096036022729,0.101383853647499,0.0371979612329714,0.130251345148016
2021-09-18,-0.8931685992041116,-0.408781211523437,-0.1455413998261359,0.2337302885481481,1.029253026973736
2021-09-19,0.2784980488365452,-0.5008643000570879,0.22938177006737476,-0.32098660794740935,-1.3697103628989762
2021-09-20,1.677045055329216,1.811876038751802,0.02247913930069821,2.1054814857654645,-0.8327526026149119
2021-09-21,0.21854951646851595,1.165871152667017,3.2272888575606253,0.20786255485984595,-0.34365876604245366
2021-09-22,1.9242435422150357,-0.6738248493281364,-0.4529019521976517,0.7024147198695336,-0.3701704143130911
2021-09-23,-0.4538044412246346,-0.7816360525121908,1.272257702365159,-1.1862751616939935,0.15477770153905054
2021-09-24,0.6351122340512108,1.1432767852717765,0.9446438090917667,1.0761661430061145,-0.9594549363596866
2021-09-25,-1.3492580228180826,-0.8919433319048423,-1.4905720541051963,-0.3990723056257361,0.3343498226146813
2021-09-26,0.28844940146013276,0.23692105040780634,0.7677461449354926,0.13682943630859298,0.2004046963040647
2021-09-27,0.29577471800666233,-0.6413739489344905,-1.8552264424308798,-0.37127458414478126,-0.22331259692953953
2021-09-28,0.567440960890831,-0.5876342615485525,-0.01919946234760947,-0.038211678091053934,-0.4192960971101035
2021-09-29,-0.6766340082348808,-0.286133599288302,0.1261907395786002,0.34977034840662075,-0.49177391828828154
2021-09-30,0.6685078261084003,0.09388403046245682,-0.31692875734062115,-0.4766959130516256,2.178287049292541
2021-10-01,1.9193907736202713,0.3724140169308282,0.43096324965760896,-0.20753962185914487,-1.8381361992035774
2021-10-02,-0.5408947521169525,-0.17263836690376666,0.8396562612021521,0.0022305596228659043,-0.330704817796293
2021-10-03,-0.9750588370673778,-0.395208356222303,0.26718367101816964,0.1869268489098706,-0.48080113583287537
2021-10-04,-0.8785555283518225,0.2537727913273347,0.020232705078626477,-0.20193941285049996,-0.2738235398919327
2021-10-05,0.4742157791684425,-0.4175834040574927,-0.23389196637497156,-0.08178841893288806,0.23934822571676154
2021-10-06,-0.7306049658410433,0.8729177532471981,-0.19543999916631039,0.8460627421487913,-0.14532959563902634
2021-10-07,-1.1600937949149872,-0.022775795203878412,-1.7684093208665659,-0.4796393409317385,-0.33031661176950683
2021-10-08,-0.8224660074898003,-0.38502191057615276,0.29007333717893563,0.14028922452585973,3.1242444182122497
2021-10-09,-0.8046942394681279,-0.8251681922536838,1.0494826402906765,0.5276100864544911,-0.009473642897311986
2021-10-10,0.634402251579053,0.20799993283028453,0.49258245156738995,-0.32221725150565556,-1.6344109822317265
2021-10-11,-0.06434845919513728,0.41979259956549286,0.04663159178673815,-0.3240178271857262,-0.5570900855854541
2021-10-12,-0.6940664002386858,0.19401714605754367,-0.8456044619776006,0.5099532375708498,0.18459893598638613
2021-10-13,0.24640039814008396,-0.3549415655529656,-0.734571602178027,-0.28729274014761597,-0.5264976437154951
2021-10-14,0.5346113357586548,0.43107159962940717,-0.2615148719546743,-1.525679697136851,-0.3737428976547939
2021-10-15,-0.5280702073722868,0.4957647305696417,-0.12369299305514411,0.5431367389841858,0.851450241230755
2021-10-16,-0.7009939291972086,-0.5353475451688672,-0.5807515997343661,-0.11251176775756992,0.08565026893716665
2021-10-17,-0.9236477594049664,-0.062184950358418555,-0.07478550260636067,1.2265990651047232,4.038684834276218
2021-10-18,0.15607548113515815,0.06714724143169691,-1.0308512629536768,-1.112093814994842,-2.0509004391008077
2021-10-19,0.29170757019644095,-0.18135894016086337,0.022671026443326657,-0.8008148384564086,-1.198556404573795
2021-10-20,1.2537948407283388,0.5133834833191979,-0.028408343432446526,-0.6376685016228965,-0.6601441169142023
2021-10-21,-0.5939886932432059,1.7559493470724032,-0.5172997046194627,-0.8945868029423293,-0.4513625987401766
2021-10-22,-0.17538207272931214,-0.8940311410125439,-0.14791005473945923,0.1990310678699222,-0.7019235219377787
2021-10-23,1.3698924543250433,-1.172882311107042,-0.1085334859696985,-0.6163480908494348,-0.01839201870382203
2021-10-24,-0.27973434966388266,-0.0903069503196025,-0.26696621604066184,0.461198293274568,-0.15299364986332564
2021-10-25,0.1401293723850023,0.2449225566043101,-0.5573084589319953,-0.8073415875423342,-0.11475023682870486
2021-10-26,-0.3352893938064567,0.31767298220868767,0.3356887997590288,-0.12155865737096617,-0.5567676289927679
2021-10-27,0.1711556919644927,1.7009532226369042,-0.4521178392518381,2.780529372526928,-0.2932706353906169
2021-10-28,1.2875350542224373,0.3980078310091249,1.3532491508984361,-1.3705307286823727,0.6000218043517113
2021-10-29,-0.23717685497530028,0.1311217233476178,0.5142091556779808,-1.1582276234783442,1.2050129164274217
2021-10-30,-0.005617690584927685,-1.3641370425454167,0.8461511635243784,1.90343488289247,4.672274027589823
2021-10-31,-0.6454974670412958,0.19335131425028285,-0.7277101594376012,1.788308500107109,0.3545559033171508
2021-11-01,-0.8987960508603251,0.4011038268992517,-1.3986799297666532,-0.2184199257415785,0.11238123992617513
2021-11-02,0.9113370673454622,0.44514222629757194,-0.27985363616966785,-0.8344820317886802,1.6216816679267911
2021-11-03,-0.897869893334465,0.2639382231319795,-0.20482251813722288,0.2682425270947362,0.895403409342145
2021-11-04,-0.4258866171582943,-0.28574856904694096,0.1549975757280369,0.224703403431664,0.5610601587772165
2021-11-05,-0.5292200049668008,-0.6755926621708199,-0.1746320263113877,0.03484961630060555,0.5846846867883163
2021-11-06,-0.7547950298464565,-0.24365618219427188,0.12356661701431153,0.13433350226327886,-0.00442935863953894
2021-11-07,-0.0526749126981448,-0.38073940295168685,-0.30620897284949483,-0.9248105022677585,0.5338030385600805
2021-11-08,0.32893529012616574,0.6971004300564551,0.6246499309988349,-0.18288132937793708,1.0420499357156587
2021-11-09,-0.5729285404354842,0.4341161553542262,0.4359931036751603,0.28446759302541796,0.09668602467404554
2021-11-10,-0.43377227536003904,0.5983160623719469,0.45839366738343384,3.4290085247516524,1.2456738986115548
2021-11-11,-0.28725864987521554,-0.558710831061164,-2.255237817556106,-0.8152469451973068,0.6918893931709909
2021-11-12,-0.6011699291596716,0.31470495382711405,0.45426156260934164,0.046083311179555865,0.717510069056898
2021-11-13,-0.9629776767000078,-0.6010723635092936,-0.35199578088759675,-0.1928662804878671,0.6394420231209578
2021-11-14,-0.8288434695901353,-0.5440717272930955,0.49423444052971743,0.10418082916687746,0.1365627192275955
2021-11-15,-0.577239408491597,0.43184324638177546,0.11538781732531815,-0.11846827556991675,0.34175737637053427
2021-11-16,0.8667064676021959,1.7644264488959365,0.012421994424423698,2.31913131763131,9.295143602891736
2021-11-17,-0.05248734485884657,-0.5375582510607264,-2.6753068357834153,-1.0216806611547453,-2.97447396952717
2021-11-18,1.1808015623410695,0.12127644496738892,0.4471644057698814,1.674175361298352,-3.624422017887011
2021-11-19,1.1547618058506328,-0.19632613909383811,-0.3750746297504298,-0.2607123841878333,-0.3122523453981026
2021-11-20,-0.16280962557598283,-0.5572649970083003,0.13558992518438454,-0.10729799293286614,0.48916880972386345
2021-11-21,0.31722642574389603,-0.41339272294282414,0.32655085305139836,-0.06005790044663211,0.21902283266676403
2021-11-22,0.1904625422755852,0.7405017308759477,0.23945004492071767,-0.39263772551755644,0.1544825506986704
2021-11-23,0.655630286451107,0.44418620478451476,-0.2766536397872829,-0.9949587501260858,0.26195220187699086
2021-11-24,-0.4138037734232197,0.14467046633321504,-0.008540991230258362,0.3262994340509527,0.04738117209141583
2021-11-25,-0.8331289897542196,-0.3394967044986958,-1.1807576700789744,1.1485145283917841,1.267066971231087
2021-11-26,0.5417175926539585,1.180490501693111,-0.8842065169756993,1.8306468916969951,-0.9055976779741066
2021-11-27,-0.5103740728177641,-1.1609986034861879,0.6083227712376822,0.05108104167811309,0.8005922239400337
2021-11-28,0.8751953667227897,-0.2525101683899803,0.0966091612451705,0.1058052808040375,-0.16973957415175395
2021-11-29,-0.10483750414213851,0.4183889660600166,-2.3086944487140424,-0.8281760800555332,0.06948911098653356
2021-11-30,-0.20177375896550334,1.9293280732768843,-0.17509510514734003,-1.5034989684188977,-0.018293570256151682
2021-12-01,-0.7420400071465247,0.3703629895652826,-0.40714615004540006,-0.484697252073055,0.4150120499449429
2021-12-02,-0.2878257343198282,-0.8967021442162467,0.00021292742057582792,0.5846464353737013,0.6625961837811164
2021-12-03,0.8888489827903034,0.47129037662017986,-0.42641463370278204,1.3582674970506778,0.7716815766980295
2021-12-04,-0.6125122366862322,2.7152871679187696,-1.3181490939495786,8.804953321115708,-3.6053456602330396
2021-12-05,-0.8120638484431283,-0.6113758646182713,-5.4594696928639035,-1.0985408122526676,0.42924723397708925
2021-12-06,-0.1382683094323056,1.2754641019792694,0.19042795661135717,0.01694437072549795,0.30851397452870755
2021-12-07,-0.8323123920021654,-0.5960899230102361,-2.8545939112884433,-0.5830841027632837,0.37797097792518286
2021-12-08,0.003618054130615748,-0.62531195472561,0.34276131916256186,0.3768176397503308,-0.0859530325988858
2021-12-09,1.1490155255997376,0.18966168561673225,-0.7819839795092814,0.41520424882459256,-0.23610745983532555
2021-12-10,0.017398111029053125,1.2016164525635555,0.7448763334567388,-1.1633560241323613,0.026839425798267404
2021-12-11,0.48831884334317976,-1.1858224427796291,0.41301158971199936,0.11452724658583216,-0.1903809081001194
2021-12-12,-0.6562648755031025,-1.0845757507309732,0.22790379947939926,-0.11698825769912213,-0.1255595092523862
2021-12-13,1.307475160008446,1.2167189250281552,0.14348970626980584,0.9803086915155491,-0.5948318198181665
2021-12-14,-1.066966898419341,0.3941134675143381,1.5170825360162092,-0.9264384958785159,0.004437808326165398
2021-12-15,0.696255607072438,0.6721144783418552,0.32461921020866874,-0.5175643203854369,-0.2758319475225297
2021-12-16,-0.65057278269568,-1.0405597354819691,-0.21633577745999766,-0.017909018020256618,0.2567378405678639
2021-12-17,-0.5290977016791949,0.5514749503189538,0.2299514331183595,-0.42259743645907133,0.13056406846826576
2021-12-18,-0.35822434812982584,-0.6154976482222209,-0.43271048313652827,-0.2961710503263979,-0.34129153645408633
2021-12-19,-0.7418651082278638,-0.6652148965875295,0.08930235238501885,-0.1320693634462686,0.045952810754516474
2021-12-20,-1.1175742953234045,0.8600243847715835,0.20348974346060897,-0.17347477105595174,-0.39490058385886107
2021-12-21,-0.17115756247696637,-0.8496595725120846,-0.2825693758512778,0.3255642909270151,-0.11405425559628495
2021-12-22,-0.7145934584229555,-0.581778022007333,1.107156524753049,0.29380169419795726,-0.24078799145033797
2021-12-23,-0.08492708694811896,0.5458336780949294,0.25506070885768006,0.3855842170633393,-0.38685624813353986
2021-12-24,-0.4827620191449197,-0.8151412133151983,0.5432048176843668,0.41998499193235744,0.029487861454736385
2021-12-25,-0.6426842777917703,-0.4183307668491323,0.06843906549241324,-0.47215118016929486,0.010700760542305735
2021-12-26,-0.9735060283740418,-0.09916657791136856,0.4800832866786502,0.2250309746035321,0.020875847056130725
2021-12-27,-0.9011063490723749,-0.10884835721748927,-0.09683251613887811,0.4127618432952395,-0.32079954473246175
2021-12-28,1.1636631102724755,0.6181008367417662,-0.468775556805903,0.5814931449150863,-0.31601411633190885
2021-12-29,0.7441296051853761,-0.25313464941427544,1.2450021989834468,-0.08329542463238682,-0.09438369190638579
2021-12-30,-0.1648290167168406,-0.2883356774152065,-0.03407270928265174,0.05050082276133195,0.09218804335269525
2021-12-31,-0.9806164314430713,0.2743128270857987,-0.3309028690639399,0.08890810919060421,-0.23454749219674564
2022-01-01,0.39699126238926535,-0.9320826199728921,-0.10463401177006623,-0.43867981541507217,-0.09380601065396625
2022-01-02,-0.26837995339334353,-0.3447403271175633,0.8155262434565725,0.45970712469776415,1.29267433475892
2022-01-03,-0.32165760658126574,0.19186704296251858,0.8429704080473513,-0.08938336279669042,-0.7586092645749606
2022-01-04,-1.016330122704938,0.418500306234319,-0.15914107739749328,-0.3174733928104108,-0.5275875800662585
2022-01-05,1.357624322719873,0.413113355567446,0.19346507952489603,2.3309378738880833,-0.748275064554239
2022-01-06,-0.3299306507613994,1.3296918284365706,-2.3781856948672893,-1.8739978847908434,0.34594216227742597
2022-01-07,0.8908270868609655,0.5928833888076814,-0.18910137749692613,-0.37103914454137704,-0.32106566845376444
2022-01-08,0.34258860741795616,-1.3806231307470065,-0.35608358057731565,1.612445306015988,-0.42899800409837713
2022-01-09,-0.10017926616037291,-0.6794859547956418,-1.7405213256272505,-0.1877240563629227,0.32534724763999484
2022-01-10,-0.44627024604493487,1.2506308567433322,-0.2748076078596386,0.6096199743944246,-0.4869159262798791
2022-01-11,1.0590986654695136,-0.6782101401814934,-1.0285256535244283,-0.47789720009471237,-0.13151523441525056
2022-01-12,0.434563833915951,0.1541030127939011,-0.2439450458945905,-0.5934806929198816,-0.2072084206256972
2022-01-13,0.4479486294588531,-0.199990340463017,0.39850941288374675,-0.017371170902570038,-0.33307272811294286
2022-01-14,-0.3524000684008055,-0.28002502824910175,0.16369849881145623,0.18978655241172318,-0.04992375109863203
2022-01-15,-0.8791538242611366,-0.6464646769872581,0.0033407193765869537,-0.006865601205189057,-0.18978608429700805
2022-01-16,-0.9023227720589058,-0.20212097430433926,0.5476984715180473,-0.31922254355373203,-0.11619760721866759
2022-01-17,1.119325491238652,-0.025520117483481302,0.5370958303785419,0.07452662669875165,0.014213780106515885
2022-01-18,-0.5915321998882409,0.06867542648937702,-0.31893101542671093,0.2910546707538743,-0.2943246539486849
2022-01-19,-0.1842750278304666,0.15654946357527508,-0.2956825395136965,-0.06850356180100275,-0.3016712713934297
2022-01-20,0.7819651463648407,-0.66469688265635,0.03367959496891467,1.2934872646722262,-0.422153561485656
2022-01-21,2.8186554106371595,2.302738637137841,-1.6019450426816988,1.1721910013217198,-0.23008888919081658
2022-01-22,0.21754370726553926,1.0766061879754094,3.1713842947699975,2.8084283457768473,-1.2433788972663948
2022-01-23,0.7915097611258746,-1.0256126611658838,-1.6943629438461083,-1.3496875609633032,0.30313025475734007
2022-01-24,-0.431289874407622,2.16516000365779,-0.21275829769165497,0.9935950981999769,-0.5814624882412388
2022-01-25,-1.0002771944228148,-1.4075109721604753,-3.376126296340609,-0.12166591745977422,0.2680433864814832
2022-01-26,-1.0265071446591987,0.8435511945677954,0.10886894443350698,0.49233896696344753,-0.1697895829099747
2022-01-27,-0.38639839287646116,-0.8362083253243644,-1.6305278520130844,0.5570266242506866,0.3581805556417169
2022-01-28,1.2301814095144465,-0.6721417095699495,-0.7828661703002178,-0.986286487969865,-0.19976331677520373
2022-01-29,-0.13709144284833888,-0.7690718432298987,-0.16294739807084313,-0.14587060296033735,-0.11160002528486265
2022-01-30,-1.239456201861957,-0.33047975941973645,0.36353305456385593,0.6922164642322274,-0.1706390815145367
2022-01-31,0.27261272745179854,0.3787087670982138,-0.02749515731704771,-0.147532485839857,-0.0083816774865352
2022-02-01,0.6984626202614446,-0.3244190440218718,-0.8234760824546263,-0.9711362922309421,0.05687458486835614
2022-02-02,0.720548996225071,-0.06956856715965597,0.11526473630609509,0.4453744345085868,-0.20474716911243573
2022-02-03,-1.3351392508767832,0.005710715052599118,-0.7675021471754945,0.27251963965919473,-0.14117631407351222
2022-02-04,2.8109494302885243,0.6431167742047599,0.3670509449003363,-0.5903364038747119,-0.3402927521869404
2022-02-05,-0.827565425716415,-0.759734761608252,1.124024025044528,0.5253331499661559,-0.5460165524961633
2022-02-06,-0.36399002213406767,-0.4725869250681988,0.12660742645822612,-0.09726374598935521,-0.22047005796617258
2022-02-07,-0.11190714760648249,0.6491470284144653,-0.10384402137283226,0.17471518891384222,0.03161106771185109
2022-02-08,-1.090781896910971,0.5721317754742984,-0.13919485096954154,0.9199996534802636,-0.5374386354786473
2022-02-09,0.6151818308655636,-0.5164913848851905,-1.1104404722724839,-0.5012265344409613,-0.04891933642823363
2022-02-10,0.6753571187621493,0.588299183858976,-0.5846224611923986,-0.592345700904157,-0.24815413839940706
2022-02-11,0.9601284183059107,-0.3887159408330145,-0.06776902753927505,1.330853067538937,-0.37968675344780556
2022-02-12,-1.1889839147860441,-0.5594301428158786,-0.5408144034238198,0.27942421002368967,-0.30279669742626275
2022-02-13,-0.4600687461791684,-0.35577076094471427,0.11854669775988906,0.03867321873516507,0.02443433507682332
2022-02-14,-0.38764367880011646,0.24517173262713404,-0.37413419487058897,-0.45484559775953287,-0.10210155283703894
2022-02-15,2.834227443485476,-0.25447577115890896,-0.15590758937454063,-0.4757180739091752,-0.04898130345876551
2022-02-16,-0.5232632940281617,-0.22382175800856774,0.248430083228327,0.052556666536946434,-0.29288985996857136
2022-02-17,2.304827652954198,0.39283593864272925,0.19321060186907899,0.5644961191085642,-0.6070459241382976
2022-02-18,0.041925466047291894,0.05094334699750749,0.5006529882539501,-0.41575798486006793,-0.2668649479266262
2022-02-19,-0.8636668160646445,-0.6084998712147673,-0.07681278086143185,0.3264653409307653,-0.20775879994197488
2022-02-20,1.7176510331897727,-0.30559866131712204,-0.24050352296784624,0.15588364775465727,-0.16008290556082577
2022-02-21,-0.7181356879210725,1.207237762997115,-0.5974067959010029,1.6983341316393727,-0.5263976124932885
2022-02-22,-0.30154480369013476,0.15206750862348653,-0.33149285884234125,-0.3028930308601786,-0.101589106462051
2022-02-23,-0.31236328844631844,-0.3997385767727982,0.06574015541296854,0.10953928417352315,-0.2967288594864563
2022-02-24,-1.3127753559563347,2.8872643140847254,-1.0984231185165862,1.3073515857412819,-0.586254440305833
2022-02-25,1.519849469568263,-1.6469093607168723,-3.554982472967745,0.2751757766081331,0.2832114579211852
2022-02-26,-0.8467420855132025,-0.8979798517832188,0.24554029927720997,-0.0893197575203949,-0.30420564715849746
2022-02-27,1.2477723755072678,0.4864930114826289,0.32703677898525174,-0.2433450280544433,-0.1825958841133659
2022-02-28,2.637307111420664,0.08556502020547638,-0.7801682753148824,0.9731018759624939,-0.016315074460288077
2022-03-01,-0.7975497080913369,0.4348114475218005,1.2832730617231947,-1.005735549337489,-0.28775287158629026
2022-03-02,-1.0440660231925292,0.17938352652168757,0.6320914734480135,-0.5731016337786283,-0.07340002871252775
2022-03-03,1.0008651400740707,-1.0832946552258325,0.336636088188311,0.06012978700448337,-0.20950126699605454
2022-03-04,2.581041698312383,-0.5641067290096384,-0.4742681697504145,0.3127058293173613,-0.211006492322558
2022-03-05,0.04643533387906129,-1.11812148788387,-0.021203529163064776,0.21273263784425217,-0.048955602213854935
2022-03-06,1.8356820953211463,-0.2914718799127325,0.3303857385357859,-0.5443870474530584,-0.13455851174054187
2022-03-07,-0.5275265779746111,0.8356170861516857,-0.43940838977338786,0.21065558484193703,-0.07501992729019408
2022-03-08,0.16967701319908987,0.058729378373717785,-0.7502490190602483,-0.2808451681459692,0.34358680940600506
2022-03-09,1.6184059772959294,-0.3445489436086613,0.5951860919504306,0.12813552332547137,-0.07670552360730659
2022-03-10,1.0039104652874349,-0.3636685431639005,0.6039175202322623,0.674224239583415,-0.2333058389062154
2022-03-11,-0.4621753685464712,-0.000631698310714703,-0.8696954871309938,-0.4272867388850882,0.07253160038984942
2022-03-12,-0.7560849193248539,-0.9455257143746707,0.5000444840336488,-0.08867940954173495,0.08569614880340536
2022-03-13,0.3875791031493848,-0.23151622645871875,0.6130039650849115,0.16066745129539606,-0.05461601083408741
2022-03-14,0.2862149196258604,0.07709060893668454,-0.3342310093875259,-0.5730820606443418,0.15953380306839454
2022-03-15,-0.8093102094773861,0.3500820259014224,0.214360717758171,-0.09299290569975155,-0.0682163317008973
2022-03-16,0.9439309635401684,0.6619488014482073,-0.12305916448646248,-0.7884522703727289,0.17126380558132687
2022-03-17,-0.3831647602305028,-0.7979154529192362,0.20740171095480653,-0.2098386469920053,-0.05973736728123174
2022-03-18,0.7784694524701935,0.2845287546295287,0.4610793335816777,-0.4885511030879546,-0.03108243421498586
2022-03-19,-1.2806937658036335,-0.5943259183014415,-0.404784121828331,0.8597251869460214,0.013651901621114617
2022-03-20,0.408825714080717,-0.012662503832433804,0.8816878076461411,-0.28346502937883267,-0.11488825261048244
2022-03-21,-0.7402805632275674,0.3990015837100349,-0.1711822839854462,-0.3050048325401526,-0.002778309354810472
2022-03-22,-0.14901763765941864,0.37934479007950117,0.08433257488346116,-0.3689227474320296,0.2863464879831191
2022-03-23,-0.3043779495025535,-0.11224051670598471,0.31346437145913963,0.08801845806083215,0.4614817027494545
2022-03-24,-0.17766727460942885,0.3607363249757228,0.3624654378222377,-0.8693108967202994,-0.40616418036876806
2022-03-25,-1.163820679482564,0.07140039211559338,0.1458551087489753,0.08763853340993642,-0.32071772323376035
2022-03-26,-0.16907517949548767,-1.479718007428274,0.10843242372626577,1.1466789868229261,-0.4209727824438954
2022-03-27,1.1322422462079347,0.1653277563005204,1.2954415901816152,0.6313328874415503,0.5065938890936387
2022-03-28,-0.9928138396467308,1.5164621083675065,0.5917397367451076,-0.6500769359679316,-0.1712689502466597
2022-03-29,-0.5341640499218265,0.3772426743713514,0.03125705974929883,-0.21931586532892466,0.2646250838322571
2022-03-30,-0.8786443656346865,-0.6280500562778234,0.09595967239269097,1.0956146636756614,-0.14833659109863845
2022-03-31,0.034412915849998976,0.25800358562323517,-0.21458151926877167,0.6328225355807653,-0.0811926148612794
2022-04-01,0.44073003346774986,0.5806880441770755,-1.0369385095256691,-0.4167710213997214,0.3092486738323605
2022-04-02,-1.1648821368102216,0.9442864488594305,-0.7012122024344138,-0.9700559122409831,-0.01786945575599538
2022-04-03,0.03558293887293224,-1.1763252292392308,0.677225535803229,0.1941889896233738,-0.29443899881874946
2022-04-04,-1.1869469263405399,0.32437610005423934,-0.22585921915057489,0.747005653604749,0.15963121778023864
2022-04-05,0.2080148688511852,-0.24921975619231773,-0.02832588370583217,-0.47313771356098505,-0.06686938555858285
2022-04-06,0.8364437871911911,1.3512094907281877,0.24972150575350013,0.03653616116129351,-0.6460832994720898
2022-04-07,-0.37336612394069496,-1.0312923568056889,3.004235122878123,-0.14492461748145302,-0.800588771392656
2022-04-08,-0.8364538272294847,0.21991388130141495,0.9125812605533145,-0.02284156713030131,0.5640071795812306
2022-04-09,0.35612974751113835,-1.5889535513833433,0.723352994191216,-0.4103770457666835,-0.29227939146157395
2022-04-10,-0.38016970698984004,-0.3760247148581465,0.8904979599093235,-0.24371596466585796,0.3168467839401619
2022-04-11,1.032964039874704,1.5112554465617825,0.27789254464064467,0.26557503216453643,-0.20020452211453166
2022-04-12,-0.7608287404960198,0.13177841348256655,1.981300546103426,-0.518139880367965,-0.33863862283508495
2022-04-13,0.00026574799562116823,-0.5486555386463173,0.8086939774808078,-0.6757662931599576,0.07362224630672119
2022-04-14,0.19654831700980938,-0.43662871135416237,0.4641643408743988,-0.10164714688579811,0.3017259469014621
2022-04-15,-0.8763353465687169,-0.8729555980618459,-0.2726321410236826,-0.25003681471818523,-0.1253223248910133
2022-04-16,-0.7598655236880276,-0.6879948708078247,0.9796267382929147,-0.284225830148812,-0.0693871422681202
2022-04-17,0.18697740779534347,-0.2710492193661446,0.806076734497911,-0.054701607921905385,0.3334600949590282
2022-04-18,-0.5922535907483383,1.2007405830419688,0.12116414644253191,-0.14736435068774734,0.7088605093549272
2022-04-19,-0.4380831306406561,-0.5215090674528741,-0.463512121320013,-0.2555327200263859,-0.3000566298878174
2022-04-20,-0.8378766316556091,0.1905899147376148,0.6963912764042788,-0.032809541167191744,0.7424444801033544
2022-04-21,-0.12940484203225894,0.8279915459378243,0.16892786445112903,0.5629222082813168,0.5012405594810856
2022-04-22,-0.8012758479607419,-0.4033841974166552,-0.15359665985664966,-0.1939459733692098,1.0171913638852197
2022-04-23,-0.3710522917838772,-1.3311391147647145,0.4735010801395656,-0.15240980835360265,0.11012254886860892
2022-04-24,-0.8961003277332265,-0.2690561699545913,0.650188586969653,-0.050209146863835326,-0.7018090800988831
2022-04-25,-0.42065812431172017,1.996379928261864,0.35855724769379016,-0.5751533983688585,-0.6400055470438001
2022-04-26,1.47238054986271,-0.49590621027953175,-1.1554000277959304,1.0652303990158705,0.13846943170042067
2022-04-27,-0.05166999282255187,-0.1753954229873388,0.28818181992389613,-1.0460806790817732,-0.6690269917433149
2022-04-28,-0.6583215277760017,0.5237194557027444,0.6248149436622918,-1.0238645086508178,-0.5764126743029102
2022-04-29,0.45460035224561934,-0.057621567022413105,0.2646340022271424,0.484916670638952,-0.15515462874698815
2022-04-30,0.433312304187197,-1.035743915809999,0.03366146041968115,2.537459082161576,0.9915841028985466
2022-05-01,0.28410804506315795,0.2296144432120901,0.25850340397291827,-1.0423811836698178,-1.137128664465144
2022-05-02,-1.0764927600621987,0.9740769488628815,0.5141724027627926,-0.6822707532112763,-0.072341783229981
2022-05-03,0.23935671103035727,-0.9542427830313448,0.0015400766847114002,0.1979629773890782,0.5105168252499049
2022-05-04,0.8943348051647952,0.3913237095124584,-0.4686795905146968,0.6336535226925024,0.6253995632594571
2022-05-05,0.8389107636857354,0.812969513934629,1.6728359245267455,1.3048657751674921,-0.4765997330308007
2022-05-06,-0.7241297314021754,0.33522446765648123,0.5984180801900632,-1.6163013520858822,-0.6302521104331641
2022-05-07,-0.061835954168384444,-1.1195304156482284,1.1050037915078321,0.20476571751637257,-0.06911374171295581
2022-05-08,0.25177496753217515,0.7430735347382914,-0.13737163789645748,-1.5540628079234295,0.009900893367108
2022-05-09,1.0312027730666513,2.661494179578652,0.15995857172527114,2.4037828761331865,0.2567336129199701
2022-05-10,-0.25702003189208783,1.2580957219847047,5.549637821632041,-0.13157917116475917,1.086548092904811
2022-05-11,0.9140185193770036,2.1051045420537795,-2.06241680251465,5.452161706570642,3.9190779913021876
2022-05-12,0.209246026647063,0.3856246407668422,7.229971467097241,2.16867666777489,5.37456380219509
2022-05-13,-0.2104214972223252,-2.042409853648986,-3.838352825302617,0.8693131910661516,-2.7686025042054583
2022-05-14,-0.42235124939206053,-1.7836190240445051,-1.1207433037906471,0.25244346107119875,-1.5658601007862816
2022-05-15,0.4845466074708049,-0.790007532196863,0.08846897440245288,-0.9133650143984948,0.2423241840990802
2022-05-16,0.3622648824376385,0.4877138447326384,0.5488351012271209,-0.6224852074298755,0.5440788440919182
2022-05-17,-0.2115788317621539,-0.6901143842111862,0.749700731926619,-0.3563660031825007,0.4722554066669816
2022-05-18,2.103290674866971,-0.9212447431441195,1.7590718286409956,0.7747391675203136,0.27316415242815323
2022-05-19,0.3525082770284283,-0.310094358549021,0.9093528484990784,-0.2197147383092162,0.6794355560364815
2022-05-20,-0.26743584840437307,-0.5145247495597537,0.4082792437408402,-0.1840470215704913,0.349484895197311
2022-05-21,-0.9274891924908025,-1.585096652185933,0.21170431786711752,-0.06683414526790042,0.529582410396852
2022-05-22,0.737958144429452,-0.5239431056975935,1.3031921403205062,-0.42974736177878586,1.4857921014708948
2022-05-23,0.017904728762039173,0.324532184792454,0.9176254569000113,0.6139213075379452,-0.5049356062429919
2022-05-24,-1.3761255607827385,-0.4575432205695329,-0.3222989593276578,0.4851612051103818,-0.09362301697366088
2022-05-25,-0.48941801817029246,-0.2077562832458875,0.2325906073759383,-0.7999739006537827,0.03981316933438723
2022-05-26,0.9165003256547154,1.1831011281872594,0.3894070264270248,0.43050680870657143,0.3141311019917809
2022-05-27,-0.05559904016868964,0.532245955480962,-1.2586263644203965,-1.1141980673270298,0.18141071227734573
2022-05-28,-0.5542943314010652,0.023238115342220842,0.32944974387145043,-1.532780925693947,0.1551603360284935
2022-05-29,1.0173786487775343,-2.5068156073064527,1.5996844746812957,0.7877726741524589,-0.0910261797978074
2022-05-30,2.1602053869901465,0.4562846141943602,-0.061889870707887255,0.23834099448608126,1.6001908500852362
2022-05-31,-0.30836287373503934,0.029209612513146604,1.2804302440349415,-0.44710712283446913,-0.1431991385182239
2022-06-01,0.7920774295366708,0.5224245121558152,0.08851629359024368,0.8059459041815673,0.007318712929580002
2022-06-02,-1.0628251597364875,-0.4935387248156238,-1.0766194540032186,-0.16031476749936846,0.5061263710574482
2022-06-03,0.36630961136062856,-0.4694321992231881,0.8833692935959204,-0.3188847394835802,-0.5073756609726883
2022-06-04,-0.13934978710657484,-1.422878845805326,0.3270037529090869,-0.13276821537282432,-0.1753767479781754
2022-06-05,-1.323744784142166,-0.23721445625739138,0.5360752491690914,0.30032832011125854,1.35294360900834
2022-06-06,-0.06484181432014907,0.9088909904586936,0.4776569290196802,-0.491367102253784,-0.31910364478781617
2022-06-07,-0.5969765874290127,1.371618322201901,-0.32768118226169884,-0.04900100423370139,-0.5208396149368938
2022-06-08,-0.6875688699029696,-0.5950547733411026,-0.9353492374866179,-0.2647781776853733,-0.02043507268307391
2022-06-09,-0.9878008912302649,-1.0300070958178877,0.4365113718209729,0.16863378933706943,-0.25072075230311847
2022-06-10,1.5693413032959882,0.4642742766608296,0.40471395572942626,-0.09019311124763316,-0.06948084814987772
2022-06-11,1.5700724121603724,0.2562634604981615,0.496260058034069,0.7132368004538385,-0.7327121173263745
2022-06-12,0.31581667954538856,0.8091387710855075,-0.4664902011662527,0.0001721066869271406,-0.19086085321922955
2022-06-13,1.649028825513844,4.050525090441471,0.1844594153318992,-0.617159474048088,-0.330756453596881
2022-06-14,-0.8205315918236228,-0.5531145056479311,2.1323906635755123,1.1211591216377292,0.9786704079925378
2022-06-15,-0.5851947160014097,1.3238088815136602,-1.9270657145825054,1.1544370567312507,-0.03170597142048718
2022-06-16,4.683467655858309,-3.488240920512937,-2.1237310532992004,1.797662469182509,-0.8334040153061987
2022-06-17,-0.6892243648875329,-0.8432697817653536,-0.1860174783718948,-0.7056461869385292,0.3725709779090553
2022-06-18,1.4382239477577792,1.1883959777830968,0.8387341360903369,0.8421521368132253,0.04059873884865839
2022-06-19,2.7156141416168857,-0.4016618780847247,-2.8218735909195702,0.40750970360308203,0.8932270209379111
2022-06-20,-1.4735921766346392,0.21643058666530568,-1.4190205944097576,0.16695401479537644,0.304314278488619
2022-06-21,-1.1939217472014416,-0.29572916765172186,0.19198454889673142,0.706565137315115,0.18157356899356006
2022-06-22,1.96226376482441,-0.8433617399008686,-0.41738752430938125,-1.0656474548435373,0.5078948596993583
2022-06-23,2.704364226981773,-0.8320028855272616,-0.23087476010069907,-0.24955665981227312,0.8545148965726312
2022-06-24,1.4506937800385729,0.0896722926121808,0.18882708553029612,-0.9291493182345005,-0.2980327903108841
2022-06-25,-0.7564721563440416,-0.5048908472935729,0.15548162938305352,0.6746511081972675,-0.19688274553383645
2022-06-26,0.7003959446451229,-0.44500845971616876,-0.3400888189699364,0.4639287938719146,0.8596268919895992
2022-06-27,-1.1446761693462753,-0.05838853941650072,-0.42905583099928696,0.5447767499956393,-0.20234557962698063
2022-06-28,0.7424139314838182,0.06099238991326221,-0.17624181269007788,0.07384980548540593,-0.09370250491203766
2022-06-29,0.4804279616377973,-0.010682477388332402,-0.7458345092194868,-0.5375605184643405,3.0893647434824305
2022-06-30,0.08565045805052918,0.13495716178433048,0.07953460343270355,1.1304617793325653,2.5883451575784315
2022-07-01,-0.8976994241511624,0.3304768319013628,-1.8013061707143312,-0.14130426357452075,-1.1182640270413673
2022-07-02,-0.7578685694586705,-1.076216509117499,-0.2373340605768401,0.1820807964165709,-1.2778170496733934
2022-07-03,-0.7684629371709694,-0.5697623530193604,0.18792610374585988,0.13480684076833235,1.1207357043717607
2022-07-04,2.373749821733894,0.06560695167113456,0.18035479650161557,-0.5836127623541485,-0.7790537046403397
2022-07-05,-0.8836856353205433,0.5472579291457648,-1.1198085452076998,0.26561468167991226,-0.8269423309662627
2022-07-06,0.7881754026008029,0.030669152177047295,-0.43240183653850195,-1.085792018810242,0.1678634310773445
2022-07-07,0.8604594681231768,-0.45740062128004677,0.02921155162808719,-0.09732811437106813,-0.6150720773348927
2022-07-08,-0.849551386062434,0.4677329583499092,-0.055973920526390004,0.1376172409852731,-0.4528669835594651
2022-07-09,-0.9063704265104674,-1.0415298345442117,-0.16883026392765407,0.6304070318773699,0.23730999311315162
2022-07-10,1.3763511983080026,-0.2709369639219269,0.5076789298619317,-0.37860453173051467,-0.6732565116432386
2022-07-11,2.262062168996677,-0.3410892915245453,-0.11878294893637142,0.42355688995958246,0.2101361016376908
2022-07-12,1.612485829760713,-0.07024030748879416,0.23439433519834174,-0.7439544520474065,0.39725435725867075
2022-07-13,1.2277155993321938,1.003142325123082,-0.18978188108790442,-0.025110907923502575,1.2932079288711922
2022-07-14,1.60850570232033,-0.2392211337283421,-0.7643907421725835,-0.5316291576604449,-1.6341421732480201
2022-07-15,-0.047843755779506246,0.3417001991334636,-0.7318778104643814,-0.7928396573795936,-0.6611302434735356
2022-07-16,2.357088162333568,-0.072654330911847,0.11108542631401706,-0.8475914076270131,-0.10193597055081063
2022-07-17,-0.886407737342096,-0.2280766387085211,-0.8768429036306654,0.2722088058600103,-0.0456215100215483
2022-07-18,3.1051069904179402,1.6044265925470604,-0.03207954648160829,-1.318449736895923,0.2590046008232018
2022-07-19,-0.5876663987831363,0.6269703853999509,0.9485990914872613,-0.2789154539401043,-0.7445470507550769
2022-07-20,-0.6333896527307213,-0.08270702187319942,-0.1576978280512495,0.772457292206715,-0.9061261220112254
2022-07-21,0.23864937825176263,-0.5406527042966807,-0.44610401353326423,-0.5315197285985963,0.5510543850688502
2022-07-22,-0.15645981071877846,-0.19307449022485224,-0.01690693428607697,0.039220399160111066,0.2402278259869455
2022-07-23,-0.8084673358078894,-0.5640179940378066,-0.44135032618580533,0.21653097938574659,-0.7014273518261088
2022-07-24,0.08770546510543153,0.21737538305128026,-0.27358545853500515,-1.4218681680152592,-0.012134171542054402
2022-07-25,2.381602368592315,0.11036311291753904,0.4239851595695036,-0.011342900563445139,-0.3631117243227571
2022-07-26,-1.232722617509949,-0.05150650700625766,0.8429023440706713,-0.137911419564867,-0.299711263890258
2022-07-27,2.7423824391000147,0.6190624849216304,0.5061069024393849,-0.5979367420582185,0.7448834685428994
2022-07-28,0.18547758052686936,0.8243969576447171,-0.02061043147579927,-0.32601852865226133,0.7336206613092702
2022-07-29,-1.060824076054659,0.1394130329270904,0.32135885419837146,-0.24718643697041606,-0.399822410955084
2022-07-30,-0.17909770546489695,-1.2424040528795908,0.01539696606588541,0.5911643972210758,-0.623802889227085
2022-07-31,-0.791864442803051,-0.4741310865407671,-0.7484725597527199,0.8008504250373781,0.5084376699397626
2022-08-01,0.002373045184253037,0.18729591196248768,-0.6025474219971263,-0.3270217586997073,0.25273320134360455
2022-08-02,-1.206575467094878,0.9176066156415125,-0.5500615251950863,0.12448310936840608,-0.42315850370840197
2022-08-03,-0.7687395852344102,-0.2965437996232744,-0.2453692187543638,-0.034680067318781885,-0.9000813665959924
2022-08-04,-0.8626109112807525,-0.3900520188619398,-0.3515586678794951,-0.49590459692866623,-0.43983665680198986
2022-08-05,1.696775276003469,0.21996204976321707,0.4304382237764152,-0.6132377559798885,2.433121156268837
2022-08-06,0.3240345748441102,-1.2717747533250066,1.0732183797422525,-0.2964109534636577,-0.3253844675409869
2022-08-07,-1.0783061101303584,-0.21068207942178288,0.6036957956043277,0.042021802599805015,-0.3888700285940014
2022-08-08,0.5555193086250948,0.7599173012716984,0.3415940651512431,-1.217068325835034,0.12262668720315376
2022-08-09,0.6062035052423328,-0.2003782257395043,0.0037926595821463544,0.5659935391411247,-0.39127443732609124
2022-08-10,1.2780242647138513,1.0809682639886105,-0.6407944909890978,-0.617369076686139,-0.42841426070498906
2022-08-11,-0.7433980020845612,0.6741603750769636,-0.24674837509046033,-0.7037794705030954,0.5627212078352644
2022-08-12,0.6726297671572751,-0.9187247864528755,0.023670102197819957,-0.6062024891863228,-0.6504911859831984
2022-08-13,-0.6284008211321108,-0.3167373062164232,-0.003959686209040377,-0.7038863662413968,-0.5336875981841056
2022-08-14,-0.01567574784600878,-0.42427474721440894,0.7135448225761726,0.397125730094887,-0.28051162986721956
2022-08-15,-0.6648963896184613,0.9747750361678875,-0.7803320090615201,-0.3249998669301313,-0.6773325966574322
2022-08-16,-0.5178461057315724,-0.45402732550569563,-0.4685377644366513,-0.4951010517110202,-0.30588285303807666
2022-08-17,-0.27604828585208363,0.7299252276009949,0.29629211109370784,0.3847507726005645,-0.10639128050418076
2022-08-18,-0.7672372283212218,-0.6273151131488551,-0.7097353021175989,0.3743617725327103,-0.3467813981708634
2022-08-19,2.6044666746693217,1.4358215145654734,0.305319557526961,-0.36914834945385855,-0.6874889774735379
2022-08-20,-0.3740935623494403,-0.7104778395876483,2.405836648662722,-0.11797473162264932,-0.2611239155540816
2022-08-21,-0.11149666971748688,-0.1544743547405283,0.0407161626257783,-0.9827675684134044,-0.2884993944632734
2022-08-22,-1.1796856572443353,0.4577265782799209,0.15964836498440105,0.14023783766093917,-0.30762001618474083
2022-08-23,-0.21085514924839419,0.0020858876296586263,-0.3625124855761985,-0.5348012810835431,-0.19729446892979607
2022-08-24,-1.0090549978136345,-0.18638930704732112,-0.025537863989201708,0.177815783355534,-0.013529276203716077
2022-08-25,-0.005682902945405509,-0.42999928388690256,0.017507005650392933,-0.3324967249825567,-0.09242625950230549
2022-08-26,1.9709013261853352,1.5579161615387438,-0.13317524107079368,-0.09950925362328174,-0.9149411660934375
2022-08-27,-0.8111602176020071,-0.7700350094171345,1.4003442686779153,-0.5532651752205792,-0.4008717312368873
2022-08-28,1.1163111244483457,-0.9680133399683951,1.2643211331985875,-0.4696361484368314,-0.501424770204986
2022-08-29,1.9096963371682103,0.15569965000174243,-0.35130527113276316,-0.6081173336281277,0.12881900568172977
2022-08-30,-0.7748657814596304,0.9833594444793764,-0.18535343593740955,-0.31159734496730473,-0.5242734460478718
2022-08-31,-0.5323910389195323,0.26344272390569673,-0.1945652569474849,-1.0922142164160304,-0.047470253340918006
2022-09-01,-0.15256182468453477,-0.7424528322454856,0.3886737495705419,-0.016659731844820957,-0.043510001274809515
2022-09-02,-0.9431645659312344,0.1336093614158446,-0.19419339631116755,-0.44408605812842594,0.00644354561947696
2022-09-03,-0.1319410089281886,-1.440184066951433,0.3941649330676071,-0.2748633886488754,-0.5022908213806787
2022-09-04,-0.22673410871874547,-0.5829952921206163,0.7272099344738222,-0.003498020782636456,0.06916670362548602
2022-09-05,-0.004833933987883859,0.3993575995591218,0.3729545852559511,-0.5110266362327572,0.008252114870523443
2022-09-06,-0.2242276123394144,1.7236595724964152,-0.1832618375134867,0.5226620246686496,-0.16624567984370855
2022-09-07,0.43934003155875834,-0.19403744467592235,0.828446675137196,-0.1384290940003779,-0.5640676481850484
2022-09-08,-1.0973709328317656,0.03267961791297228,0.11600737139779388,-0.22363029650604796,0.993183811823434
2022-09-09,0.6985223198434843,0.35547365230839706,0.3361635756953502,-0.6135363120737208,-1.1738803946369305
2022-09-10,0.5696396201978882,-1.2642073471919513,0.9155618710633622,-0.38329754843857755,-0.5195294622646801
2022-09-11,-0.8942402691428817,-0.17236807714849103,0.0920648030541073,0.14902362494592655,1.85236373458529
2022-09-12,-0.06611020600260763,0.7041532106400632,0.3787425715216245,-0.4198434546679867,0.28616218600999216
2022-09-13,1.3398906757184925,0.748458198146023,-0.6905026246457954,0.3882952576479727,-1.912428131700374
2022-09-14,0.06564983605747303,-0.5166219069374439,0.5975418824863816,-0.8365319662479368,-0.22516050273150867
2022-09-15,1.5697564959780173,1.4549512363913129,0.17932017133147346,-2.0697881828271676,-0.15001260931728963
2022-09-16,0.05003422206736572,-1.4165850245245888,0.05309136086178574,0.2628049573538482,0.5761309330087956
2022-09-17,0.5653532425442673,-1.2910345591759451,0.2802031008541452,-0.24519651851937668,-1.0123943419309258
2022-09-18,2.9972949976499192,-0.009487168080229482,0.4190174399598839,0.4458270320421195,1.1614423320387024
2022-09-19,-0.2529948510516266,0.6357783502144675,0.3309706840843137,-0.8109292464160816,-0.9781255480662829
2022-09-20,0.5374044091094692,-0.2938110793870854,0.256301181437797,-0.7372120892262909,-0.8038616746268767
2022-09-21,0.6157707781747663,0.7005267818337022,-0.07234822735334273,0.10138309915871946,0.3163146269074587
2022-09-22,1.0338332441620741,-0.32759655499732393,-1.7519029972835831,-0.215059011742711,0.04559564741856343
2022-09-23,-1.2353318425003683,0.3921553249756351,0.3921009706411077,-0.012975685691006992,0.47557044033244295
2022-09-24,-0.676234698225604,-0.9103324690690792,-0.1903255040113037,-0.3909217489207209,-1.5557293741223237
2022-09-25,-0.18266869067173713,-0.40862448605123747,0.6124377899142508,-0.2928772353354062,-1.0151700272562711
2022-09-26,0.03470899910725019,0.4512813885727641,-0.07880849903005677,-0.8921228471367583,-0.7342720734935666
2022-09-27,-1.154188636425176,0.5401721009149986,-0.09208522826549977,0.4575610574505298,0.0018116722682515194
2022-09-28,-0.9541142121573984,0.43835640784768404,-0.9714115887371326,-0.39188713494223204,-0.3697509824722247
2022-09-29,-1.018443482403153,-0.6590828232660216,-0.2440110590024351,0.011926014083336907,-0.5361691768591037
2022-09-30,-0.8742102438317733,0.0025263093383751873,0.25277318364133106,-0.48497749291005565,-0.7230651538722738
2022-10-01,0.23203396060445738,-1.5633848165301256,0.5562396836104444,0.11211608721223938,-0.5097209793359831
2022-10-02,1.2072521206157691,-0.46995588131377886,0.22013950312086594,-0.3855828016892359,-0.8937856858805356
2022-10-03,1.0279435437233906,0.1246200606874898,-0.1924798889237366,-0.544017985834168,-0.42039652906100416
2022-10-04,0.5460622835631315,-0.017267435411842922,-0.02983799620196398,-0.5126281972011062,0.03717300419168106
2022-10-05,-0.928333717566201,0.08922843017025502,-0.062412223265222076,0.011830486600623875,-0.582687509960199
2022-10-06,-1.3194864505587869,0.5381564087654798,0.21434108593522508,-0.42771524460505095,-0.35127187877785465
2022-10-07,-0.20686457429440833,-0.40745460820913104,0.47610903200214755,-0.36723196859295687,-0.8203120484692067
2022-10-08,0.27786698661227127,-1.0554424774544096,0.30691480799659093,0.020368913255506497,-0.3581903498585113
2022-10-09,-0.7439884742992872,-0.276321825678178,-0.035727106975872225,-0.12874193644115348,-0.6148610178606243
2022-10-10,0.5113834604949564,0.27554764845761837,0.6266766817353303,0.0670114435039534,-0.18521841478273177
2022-10-11,-0.7402805274824173,0.10170049695899383,0.026035455697221075,-0.24722508209282595,-1.0496956469737155
2022-10-12,-0.39854116301536335,-0.06432799248663211,0.6367358517362841,-0.604614317489352,0.18509757617440808
2022-10-13,-1.123965178652537,1.5288859889103332,0.15968104125471144,1.1151407293130793,-0.4564598496511624
2022-10-14,-0.8319193574212044,-0.314990166283864,-1.9299156884679352,0.20436452383540885,-0.9636856263199367
2022-10-15,0.6487595770703776,-1.184333754791022,-0.24635779714014436,-0.2828112897874336,3.035986036556888
2022-10-16,1.1503692853634344,-0.4658410480959619,0.005886564016516535,-0.5579969531391717,-0.24581422595699903
2022-10-17,0.008896660902257684,0.2473617090648851,-0.30109428999769094,-0.23251969709086479,-1.8398850635465203
2022-10-18,-0.3462728464189559,0.2974943117045166,-0.023068007213251588,-0.005404209488582014,-1.417306782411709
2022-10-19,0.2470294636884279,-0.40491325411894424,-0.25535887991039213,0.17260696591443286,-0.6668047962639669
2022-10-20,-1.2824909507868807,0.18835110853155207,0.058167910749480536,0.046651719317547254,-0.015483985460972138
2022-10-21,-0.44344735438041794,0.2746863832934965,0.09097987297599587,-0.014814289227057222,9.57288487091338
2022-10-22,0.3963843455460571,-0.9765544953825733,-1.227578828388556,-0.7940956913060659,-4.792354865606811
2022-10-23,1.154476139072594,0.1510509684661841,0.5556497116053468,-0.42781415658782546,-2.061753401204541
2022-10-24,-0.6817192404965445,0.6216571953732929,-0.5618835156063596,-0.21955139427674317,6.185799297263526
2022-10-25,1.5139309322516252,1.953443343010182,-0.6880894556231361,-2.1611965913601363,-3.2201732515645283
2022-10-26,0.39135874024081857,1.844924948504429,-0.22833870663677655,-2.254816252718313,-0.7154820059740074
2022-10-27,0.3540126448924148,-1.0113881626599215,0.5263731862088205,0.27534969999068104,-1.1551978818374882
2022-10-28,0.03217875076045829,-0.46161765730890436,-0.5332038672875874,-0.2352079767995181,-0.47697227763067995
2022-10-29,0.34613141162896593,0.3388252700373785,-0.18244572091351677,-0.9406951342552397,0.763831009604302
2022-10-30,-0.012114712349900445,-1.1367857883079198,0.02809417081222117,0.639287241543276,-1.0532479421268086
2022-10-31,-0.7779840189816013,0.9561405531408678,-0.6750921735902746,-1.135081377847595,-0.47458936583677086
2022-11-01,-0.826218284494289,-0.44227960673361116,0.22138211421767345,-0.04715359284533869,-0.5821522724720868
2022-11-02,0.10363468264241935,1.343760262824613,0.02830345725485759,-0.8064060469026443,0.35976197369687696
2022-11-03,-0.580203166268688,-1.1220237587734778,-0.2654444636032618,0.9854569094992972,-0.5598641104473434
2022-11-04,1.344200972207536,0.8431208896230562,-0.14214688569635114,-0.3117443420172917,1.2310340735101444
2022-11-05,-0.40670706051906436,-1.3105225986541267,1.2436278390497342,0.08793169079597361,-1.154077708331671
2022-11-06,0.7997628904380136,-0.08909076495246537,0.3692118316929533,-0.14590113321450007,-0.04912033162340129
2022-11-07,-1.258031431794391,0.6865028197435052,-0.2098401501526714,-0.30225484383222123,-0.06583190372962382
2022-11-08,1.583048662347036,4.585715795136079,-0.48008805768494206,2.51909962138668,8.032346396974638
2022-11-09,3.142161154364219,0.14765383195042314,3.407972177180713,2.1219167494343325,0.0355681884668749
2022-11-10,3.0718560239712516,-0.9601357980049738,7.3176775072668985,0.09921427583670674,0.3424175654804389
2022-11-11,-1.1635540230202686,-0.6432738948775854,2.2659082376206188,-1.3860894680223999,0.23950371290087352
2022-11-12,0.2895137054954342,-1.9070782302789124,1.1610628911197431,-0.5750266004134053,-0.0854675644213309
2022-11-13,0.31061610404387113,-1.1715916418985513,1.0090483357426512,-0.05456504900784221,-0.019061258459087856
2022-11-14,-0.8689262549571506,0.18108606268622385,0.15379010629655604,0.5953190717062872,0.08209552712969857
2022-11-15,-1.0105218061745602,-0.7497168473180397,-0.8637357880196908,-0.2874857819650408,0.06353368833100285
2022-11-16,0.34294932018515345,-0.614252431810935,0.8162458762638665,-0.6980192714464003,-0.04089072092382783
2022-11-17,-0.6007707886984216,-0.8609854319024364,0.18285595471529267,-0.5288123484154841,-0.034338910389973686
2022-11-18,-0.6283821928982833,-0.7408485240677204,1.160670716269164,-0.3833370454453756,0.03467650796077961
2022-11-19,-0.8925061857940337,-0.8627210704628921,1.1852500770201642,0.22073816693284803,-0.15020509512284544
2022-11-20,3.2885423092327146,-0.5704341936470626,0.9884113776557631,-0.013331876654286395,-0.0870920627845518
2022-11-21,-0.19240299678473224,0.4771187913846698,-1.2993067142973815,-0.43153374758169283,0.09176002789395687
2022-11-22,-0.07027022560833214,-0.058953248851623945,-0.14558445655168153,0.21858957947378554,-0.09804550055513316
2022-11-23,1.2415564448044067,-0.5923977774669789,-0.05201186462029353,-0.25117376737368496,0.5328087425921877
2022-11-24,-0.1863374091390844,-0.4517200978612727,0.3661028571466126,-0.22390938122952517,-0.21946180423466585
2022-11-25,-0.9536791356196445,-0.7581855101794482,0.2323980386474292,0.5364660053246487,-0.21309094490251754
2022-11-26,-0.6779107871457213,-0.460813599927389,0.5565466671900627,-0.1061638380711124,0.0623638548102001
2022-11-27,-0.06982390890312705,-0.5712568994947683,0.5752868780117403,-0.1469623547355674,-0.09700967373766041
2022-11-28,0.541675756833049,-0.07516600069844526,0.15730115534176878,0.2119548705560084,-0.20906748399849442
2022-11-29,2.140482062379249,-0.5054627939664416,-0.6774243061506164,-0.9347329767996624,0.20212758013810267
2022-11-30,3.021531520399205,-0.25692888047916695,-0.44428801003782914,-0.6158943671196593,0.23916461446983875
2022-12-01,-0.05044500148520123,-0.43774906990629137,-0.31634087893486357,0.09815198741188068,-0.36603749360095245
2022-12-02,0.05538397039923056,-0.1333928293951228,0.28489642091008416,-0.2931941917050661,-0.23083777643868642
2022-12-03,3.6191605465288426,-1.008686548543397,0.33522489956909907,-1.1048201201035217,-0.018013597514757135
2022-12-04,2.389259905171928,-0.7810504253744605,-0.740705463980712,-0.7962880434646586,0.2566214242304543
2022-12-05,0.20978336979983928,0.1197156446959989,-0.3857531833437545,0.5447272010144659,1.1479494096370826
2022-12-06,-0.16400475474940482,-0.2122951669617831,-0.11330788850515287,-0.25514804213396086,-0.2841510201444512
2022-12-07,2.440055570523256,-0.5204844083803689,0.3897849251855937,-0.22355058797639316,-0.79971495531227
2022-12-08,2.837270294220244,-0.6198083173156402,-0.6389613274145689,-0.6584891914856438,0.10972530417276226
2022-12-09,-0.027067342744650006,-0.03394339902572217,-0.7701297576883505,-0.031248284948879074,1.9375749086409608
2022-12-10,-1.078126419094412,-0.2757707473208652,0.163419371737007,0.6196164951313354,0.29996792310587445
2022-12-11,-1.0207506968415911,-0.17875208210289378,0.17983719954071653,0.055749627621839,-1.345843010239986
2022-12-12,-0.3193556520826298,-0.0034274552772896112,0.478510588530863,0.12418363708803243,-0.3603863781270135
2022-12-13,1.4270617484458021,0.10739214153611945,-0.18882020108379077,-0.013406905335384285,-0.3379789076507167
2022-12-14,-0.7545526101819708,-0.057312994146268684,-1.2431757440011486,-0.009295962076878777,0.21728302396626054
2022-12-15,2.616778338538171,-0.7264156311994592,0.29401673349140456,-0.7438783141493566,-0.32373664871397706
2022-12-16,4.690085949318507,-0.4948473473854397,-0.6020088700918762,1.519741880559888,-0.33409390968297153
2022-12-17,0.5613664469329858,-0.5094216483154309,0.5809919869381944,-0.05103644953317635,-0.04830665812961512
2022-12-18,-1.1676907339754732,0.20682234895177054,-0.18800686591125473,-0.5370397536552516,0.39767508016582054
2022-12-19,0.6097028338021602,-0.1827863350206807,0.4910840683536448,0.7530384530112905,-0.7593857638059056
2022-12-20,2.9050471660941,-0.5308517189767625,-0.23413535190020054,-0.5585509127601416,1.0567893853161408
2022-12-21,-1.0961354123214528,-0.32417628838828494,-0.42679800632198595,0.2666152003167581,0.05587953655847128
2022-12-22,-1.0698505963216483,0.28164679027298384,0.3189791494884824,-0.15627602025904763,0.14779114512281777
2022-12-23,-1.1996567654264798,-0.28167992420965143,0.25633220373176635,-0.36345765195703506,-0.6363034989893561
2022-12-24,-1.2262971417326736,-0.6123190932186948,0.9652005914960398,0.003793860980110268,-0.03767494889996177
2022-12-25,-1.1227524059173175,-0.1731492033477405,0.8360996518759277,-0.04158263710137293,-0.32340828115204817
2022-12-26,-0.019630830545768214,-0.5600103668644267,0.6798279758471283,-0.17198376381867087,-0.07022842441120415
2022-12-27,0.5458053660663122,-0.40751942511128636,0.7317549471342987,-0.09685265976074939,-0.4628409920873435
2022-12-28,1.1535029711209,-0.30883222703727464,-0.13580737220699748,0.40124151959686793,-0.09370119064727793
2022-12-29,0.07744291894665484,-0.30068270506852124,-0.4906216957853514,0.02322035477838975,-0.16821347583779953
2022-12-30,-1.243992267502498,0.09608974361436351,-0.2781115250087093,0.18608788717741992,-0.2984795220352526
2022-12-31,-0.9946131525413368,-0.2546819363849861,0.3203589147952497,0.30736127704353944,0.8433330596243683
2023-01-01,-0.3626278048384223,-0.47448163244516045,0.18626309299447727,-0.1925001995879971,-0.3821731873530944
2023-01-02,0.6596952900820914,-0.2633169092800199,0.47588181041894795,-0.01864182292015816,-0.4754636896992227
2023-01-03,-1.5702490688057005,-0.06636398558140436,-0.4704863577676909,0.2077367364843898,-0.41394505466954634
2023-01-04,2.34876249792755,-0.05416147961917438,0.6415058030958612,-0.8391179339034281,0.4734193534985081
2023-01-05,-0.6610678849643811,-0.5640116348220205,-0.46264015213380577,0.35266207868293653,-0.3450882410209592
2023-01-06,0.6530147861321369,0.003899901063712442,0.29264033178480753,-0.08476167944267965,-0.30693788775399955
2023-01-07,-0.3980487888974793,-0.5986339869964669,-0.4428843018019007,0.021539584656250773,-0.25306127950855384
2023-01-08,2.221587310487064,-0.4512880030482645,0.5099858601377047,-0.12368614245376619,4.7221806935752095
2023-01-09,1.0060405628092888,0.25368357257515195,-1.1497979621725563,0.23061876824958197,6.366518211772821
2023-01-10,0.28376985882373545,-0.31335527556559734,-1.3884201834631809,-0.09927610940575565,0.08460425101523607
2023-01-11,3.0136462857881843,-0.49255591985418934,-0.26472763790283127,-0.5627661903141131,-4.499017720478977
2023-01-12,-0.47164025759276657,1.0628174543443123,-1.3063643298780814,-0.00549095058803859,-0.8521806985454389
2023-01-13,0.8408438836984528,-0.5151568696523786,-0.3437749030518332,0.7141213393976108,-0.3526357316631762
2023-01-14,1.6440033095385473,0.9094026781034938,-0.22924210848211626,-0.02132330470227175,0.04230372000839275
2023-01-15,-1.313843436214321,-0.8691955424492641,-0.9111116227590266,1.4367351735367917,0.4423805739089083
2023-01-16,-0.05165354406247625,0.22655723906089428,-0.6589606341676134,0.006341121632245969,-0.18985502028308582
2023-01-17,-0.8745435374367245,-0.143055114963162,-1.0561862387462644,0.030070227598360283,0.05592678839529742
2023-01-18,1.0159129463268703,0.17689361474355908,-0.02730283034744611,1.200391105806669,-0.3748906974338508
2023-01-19,1.231383366760454,-0.9074467762292271,-0.5176667577901296,-0.20105208475018402,0.21574912321878056
2023-01-20,4.100179754415785,-0.3438443886777583,0.14507865037902862,-0.2199480701822956,-0.02169566158038575
2023-01-21,-0.14566227404704035,0.14346992046737117,-0.7516680577159338,-0.024511284086136023,-0.1057372095248085
2023-01-22,-1.5232092603609693,0.3245094595573035,-0.279824555310605,0.3321418461397406,-0.11867587075941091
2023-01-23,-1.3992964169835416,0.11016539142535074,-0.2257868025907264,-0.05819787774079448,0.029774521353434485
2023-01-24,2.6599564939892297,-0.7741635298396393,0.9000075091187606,0.8614150393749531,-0.2456673897093968
2023-01-25,0.7415311511737466,0.03726159106974601,-1.9575490036087295,0.12263377343428707,-0.04715470545201285
2023-01-26,-1.0954090165825576,0.12198292019723332,-0.9811137470235713,-0.32595609359663613,0.09259426934261325
2023-01-27,-1.1089047960300396,0.03203216027643835,0.330924263110963,0.6281858643734893,-0.08952542290307129
2023-01-28,0.6499963324212475,-0.8147603105238118,-0.0253192518963393,0.12299790649681197,-0.038356336890617466
2023-01-29,2.2624790290015797,-0.19886212962910116,-0.44211892870324854,-1.0729301074440043,0.06274676584108824
2023-01-30,2.3020255890572034,-0.3409264857488376,-0.21653521465772774,1.1524938383298058,-0.3150775722847622
2023-01-31,-0.3436779445900364,-0.2595597545454989,-0.21500408783525082,-0.29897938410657826,0.03977329541638378
2023-02-01,1.4905607199148423,0.06107312434027465,0.5849002167872593,0.506323645662934,-0.37237632845872337
2023-02-02,-1.5735926443599895,0.5131424841375083,-1.490653889040849,0.13677285772325604,-0.01581913361253807
2023-02-03,-0.2406714400277938,-0.22401351768741581,0.29991175646515655,-0.016707162812747388,0.0742832123148804
2023-02-04,-1.2313965823941453,-0.5669772103077168,0.6707818966754415,0.2823266976702522,0.053334969720916656
2023-02-05,0.8048048393610344,-0.29454807807338257,0.597099799225955,0.8815765902908387,0.39142730548241794
2023-02-06,-0.544968475427526,-0.2199964199839616,-1.109218025810347,0.18456478434541904,-0.362198761177555
2023-02-07,1.5388311822330532,-0.10231140855752065,-0.26384395305954594,-0.03416064667948071,-0.03419905052666463
2023-02-08,-0.37615161225553456,-0.11455309332685745,0.587989489361393,0.8153598792794408,-0.05132956213023484
2023-02-09,2.9273851961076565,-0.014623922954377234,-0.7121599151268811,1.6460664241675216,-0.5120846781269602
2023-02-10,0.052930187757967706,-0.297747330869637,-0.3357537951930404,-0.7868962036149285,0.1982933930998825
2023-02-11,0.7156783723851026,-0.4705072513222862,0.476355918471353,-0.7980034257720285,0.2909126874779874
2023-02-12,0.624675461189154,-0.5211909173627527,0.11606425405740214,0.1304728735021605,-0.2811935198735466
2023-02-13,-1.2543265827086565,0.6133080982205813,-0.6105765867568459,0.7774636920898719,-0.2009614540519969
2023-02-14,1.0722427527441252,-0.24157974439745944,-0.29579148639110253,-0.5331162952880967,-0.028485253495761722
2023-02-15,3.7458708875958653,-0.6910267466606058,0.1517794482251252,-0.07430237035429904,-0.22390784442322517
2023-02-16,-0.568772570537271,0.5455639621500477,-0.43876550987794616,0.6732718145288505,-0.3272544323590948
2023-02-17,0.8800311663667507,-0.2586397462370033,-0.06864108709715577,0.13862102085572764,-0.11117418811183197
2023-02-18,-1.3032888578873059,-0.7190705206126492,0.5410084334357419,-0.07556425605321816,-0.03883059438154653
2023-02-19,-0.8865775696666666,0.073200734787966,0.8167380701401582,0.3829428008594119,0.06849387504699368
2023-02-20,-0.3013136577146597,-0.25523790803030194,-0.15346820268201228,1.5840269557875335,-0.36997490952806483
2023-02-21,0.6456867928096065,-0.15383768845801762,0.16245406530229634,0.013808484330594268,-0.24793271201142464
2023-02-22,-0.9095525749494815,0.16642032180604469,-0.5794931196819357,0.15708937914301105,0.06322169236188087
2023-02-23,-1.09881300527113,0.06975194662601379,-0.18899993676525825,-0.13034586445823487,0.026114549664185072
2023-02-24,0.7333911215394618,-0.41578138676465554,0.3984781025863329,0.4649495058999548,-0.12402264593019446
2023-02-25,-0.4449608226854171,-0.7835498764333267,-0.28165928527452466,0.5877253391439646,0.21180908189105294
2023-02-26,2.046319661755828,-0.5659481650545717,-0.07732175755237872,-1.0568301248664977,-0.05813467799623569
2023-02-27,-1.2577473066290228,0.15942976184950583,-0.09956750896929707,0.2694278846469249,-0.1734557839477972
2023-02-28,0.5023099485935721,-0.31141760280660225,0.35739417825097364,0.04790683060291571,-0.141906380163283
2023-03-01,1.7832417086737002,-0.44308225762682407,0.09975780700447387,-0.33105029106716727,0.14493289433631706
2023-03-02,-0.6159393661745093,-0.12701779881161754,0.058253827900505366,0.5225190783713661,-0.21226193766374815
2023-03-03,2.0033485928507297,0.10105578128525067,0.08930568872174781,0.7097712320101736,-0.37808448954418583
2023-03-04,-1.3974564397446994,-0.7823178738543338,-0.7669971295766518,0.7359166948998657,-0.10208228033212448
2023-03-05,-1.3504335635918345,0.232600442792083,0.3337775071824806,-0.5983641118328171,-0.0008196916568357192
2023-03-06,-1.204952746692491,-0.19114088216457267,0.7406402594591679,-0.026888383375346964,0.025639324108062397
2023-03-07,-1.074882573478647,-0.008619358624387669,0.4773468467744788,0.6320937535404519,-0.25082959824593215
2023-03-08,0.3823468491372777,-0.3416831892021726,-0.04380131686729287,0.5414229283890197,-0.0729002161057423
2023-03-09,3.408786865572364,-0.3982265028986988,0.6534713225034168,0.6109234659180277,0.31240648347138017
2023-03-10,-1.3534534060954901,0.8548803101806352,-1.2936993823869867,0.17397677797951255,-0.4504745403236521
2023-03-11,0.2997215547065243,0.8094232550791197,-0.29844855039806784,-0.19659918922396108,2.193236166396843
2023-03-12,3.2299860095080373,-1.207656358468253,-0.8351537549213432,0.6787704402911793,0.16963788819803757
2023-03-13,0.9690386376346372,0.5437802110043967,0.12225762837503151,0.05363710121410435,0.034293785990194496
2023-03-14,-0.9013277855622635,0.7047194246087068,-0.40700803891079423,0.5880068161049985,0.1561050464564871
2023-03-15,0.2990057128948834,-0.49422758741948536,-0.8681946649098656,1.5418997379016248,-0.16876812264244406
2023-03-16,-0.44436844290459576,-0.6196261506765264,-0.24062279425783856,-1.0083243892343976,0.20812135255140266
2023-03-17,2.431896178651341,-0.03578708235011269,1.1248643329597166,-0.31354510925984597,0.04333671083999094
2023-03-18,-0.346598062940272,-0.5155761400338233,0.3617504020466193,0.3050888980596999,0.21225214059257375
2023-03-19,-0.4542967992913367,-0.14698071792005876,0.272322291996254,0.35711219430557556,-0.09759922534847662
2023-03-20,0.4049775486557657,-0.07486475684106303,1.188274608013336,-0.03785464961077356,-0.5135863482049499
2023-03-21,1.163895673851145,-0.4160719352254414,0.21764730668597876,-0.048314998068081004,0.14444934724467715
2023-03-22,0.7000205473629375,0.02416530829630694,-0.23631114586761326,0.4779703133262393,-0.4106784858099039
2023-03-23,1.3418762896362195,-0.4464049745410432,-0.48663445223998314,-0.23107750913806221,0.3265770272367622
2023-03-24,0.8425947616918951,-0.2551095559916418,-0.2554424468982645,-0.311861675191906,-0.06196761149250823
2023-03-25,-1.0410774115949777,-0.6590714750772277,-0.2697400673008408,0.2381615141989304,-0.13947235581106704
2023-03-26,0.37967178348675906,-0.35500584660336376,0.5122315175506572,-0.8279736901423704,-0.05566811685464196
2023-03-27,1.3902480468995975,-0.4030736928405712,0.3877284650388277,0.5962091899381827,0.07777207088026224
2023-03-28,1.2487075282832476,-0.45595418489553313,-0.45072429894496857,-0.7056494325502723,-0.12109598801627725
2023-03-29,-0.7118124371892324,0.20131641436941386,-0.15350004804248674,0.28355228701480395,0.08313622394792328
2023-03-30,-1.4516507914822359,0.23407767843116778,0.5823307623655019,0.24114287082606384,-0.4068599347789985
2023-03-31,-0.11003314345963629,-0.3022316855586946,0.269287996786385,-0.07439214395949591,0.03795093581568553
2023-04-01,-0.8184569280768803,-0.8411088698578493,0.28679162268340047,0.6103665926272563,-0.1779395911185217
2023-04-02,-0.3172690129389897,-0.20507350781338218,0.5167317688478378,0.31229072813557934,0.1602097545121244
2023-04-03,-0.900376617175296,0.43908588003028043,-0.4097880759144404,-0.03640168471792408,0.11709694168677091
2023-04-04,0.9071465850667177,-0.10312043752856007,-0.12776923339131965,-0.7850283693950779,0.018718511552104217
2023-04-05,0.005091221513643708,-0.19112743371245536,-0.0625340956589117,-0.07713141644354667,-0.11110347887238531
2023-04-06,0.27359963245420416,-0.481455356113238,-0.026624102718360444,0.6218102281653798,1.118061826854533
2023-04-07,-1.046310535170494,-0.0443276344259314,-0.3648332612898588,-0.11854199487498573,-0.6762153542766037
2023-04-08,-0.1553354895337736,-0.6713536058811287,0.7871718105607239,-0.25432327964510243,-0.4101079088193493
2023-04-09,-0.8603901866773342,-0.08696071003181494,0.4202448642151211,-0.08216449096679618,-0.17751200891318858
2023-04-10,0.9383190882375483,-0.07057658987704257,0.3656129853905548,-0.5501086033151004,-0.01819774811862533
2023-04-11,-0.6452454775269656,-0.02749395232714142,-0.26660171487795276,-0.41819928470053414,0.03269149263421986
2023-04-12,-0.38220000979094254,0.3605209037836935,0.39412851979827224,0.040248610177473394,1.2120145319088849
2023-04-13,1.4722316033680418,-0.1299099995499003,-0.1632014659473515,-1.1219390314112847,-0.03168019657242714
2023-04-14,0.5955362172056051,0.5471590015220991,-0.1867845970434299,-0.5421871695969203,-0.40268068596873746
2023-04-15,-0.8654032339943946,-1.0692667632717874,-0.0996179652278336,0.3015490320242702,-0.4099807180655535
2023-04-16,-0.09915191959051572,-0.2902004860837736,0.5459964933582785,0.10739381487669766,-0.15170213479573086
2023-04-17,0.1944281922442017,-0.021678192486764628,-0.19618446791885258,-0.19407279542465752,-0.44123234605795963
2023-04-18,-0.324697206206824,-0.08238007130582312,0.029851665826353718,0.21700209727294023,0.19345803419397037
2023-04-19,3.0308030977267233,0.2347243362722224,0.44103687349569826,0.4183439104564772,-0.4910692060603034
2023-04-20,-1.3286361324708404,-0.037719082557273714,1.0553929065343575,0.23286304412894912,-0.33959369236078407
2023-04-21,1.503059130519857,0.15458893342123842,0.4262700535841549,-0.5815099190282508,-0.1391334636647174
2023-04-22,-0.09569381204814248,-1.0637005898478509,-0.5963081401538413,0.1811242343068803,0.0892672691382721
2023-04-23,-0.7782036043375007,-0.12421386615617502,0.31011052533735955,0.04821939481445953,-0.2470759255804408
2023-04-24,-0.579286701171995,0.11523512203738881,0.11917429071355844,-0.3598558392741414,-0.10775177803593718
2023-04-25,-0.3257864945731498,-0.15559928986427143,0.07588248854439347,0.11193214118614994,-0.1468385095892223
2023-04-26,-1.401608215731809,1.0002263824849487,-0.49795667440433794,1.151531549422503,0.13547239987114565
2023-04-27,-0.09500819651717846,0.09219316130568661,-1.6832863694491738,-1.1760751910241376,-0.0062803549761740645
2023-04-28,-0.3795941783913862,-1.0716833611897767,0.44023710476288336,-0.10431781145607671,-0.22343997478957084
2023-04-29,-0.029866013868975822,-0.8845122341425,0.46406490214045254,-0.10409766984122089,-0.016539269682849793
2023-04-30,0.43236962957643,-0.19153603345083206,0.46089124020322914,-0.41315189382599293,0.007754902707538211
2023-05-01,0.5670804854027308,0.05351902680688282,0.07742976332977768,-0.12299353712882799,-0.05799944475702695
2023-05-02,0.5681920605578648,-0.35106366967899916,-0.09220846205261243,-0.4282870843550464,0.16634987877239302
2023-05-03,0.129333771650349,-0.012426338677130076,-0.0010704812299289846,0.0795717141716265,-0.23857649678574566
2023-05-04,0.13775548983633387,-0.41267674249726527,-0.5239463315656914,-0.34567296329254177,0.007597900373926273
2023-05-05,3.2184839110075147,-0.2166589769148983,0.36577715273790035,-1.5008144205007519,0.014206592872830532
2023-05-06,2.135209378080074,-0.3884760597627464,-0.5956545664186442,0.2798176023272291,-0.3181688933560958
2023-05-07,-0.06392178757051027,-0.26843079942863823,-0.7982707964996614,-0.32185847133475964,-0.16394726782068486
2023-05-08,-0.5193829418071993,0.624220947056064,0.2235567119046423,1.6356278057532032,-0.4422533102294933
2023-05-09,-1.4026530750547406,-0.425683394052118,0.6852471548373855,-0.04369541552957093,0.5515304179334062
2023-05-10,-1.1333771659938925,0.6630958648127182,1.240252963052956,-0.16563812169456757,-0.0023993801673575545
2023-05-11,0.8594278699226232,-0.6221072174145024,-0.14989604617216748,0.3428956125637499,-0.3129771740812588
2023-05-12,-0.9480479742643827,0.0046298596945358985,-0.48983498320940105,0.04051779479492198,-0.09007760615414054
2023-05-13,-0.36480873525139806,-0.7232577073831419,0.03112199941340724,-0.6119377303265641,0.05881646319596907
2023-05-14,-1.0393990408051494,-0.291378104824494,0.6609492152337507,0.027797398465087837,-0.13435672643100227
2023-05-15,-0.42118995110239776,0.03388061000391322,0.4836097578961059,-0.10480528103521908,-0.17489404821502066
2023-05-16,-0.9519639564359224,-0.3097484112211237,0.08179732088628375,-0.08351942576701028,-0.43982905641453124
2023-05-17,-1.271343982476543,0.05429028084604412,0.47935573048295854,0.3278189199024717,0.013033180135193695
2023-05-18,0.061048072421580855,-0.42482357410188476,0.32031397416678725,-0.06416029095353847,-0.5284418380700201
2023-05-19,-0.55824255947093,-0.367835072802863,-0.10055847408578361,-0.3481835491993262,-0.038800049764857375
2023-05-20,-0.3679393999494027,-0.5210989316904959,0.6067363976608839,-0.06623622234446745,1.0021978966166167
2023-05-21,0.470654798372002,-0.4351540399105902,0.6007197667380412,-0.04159359571447675,-0.7430023955145187
2023-05-22,-0.42865543698197794,-0.017298510484316618,0.06528270945822237,0.035437004965197035,0.22909384557629434
2023-05-23,0.669428964532959,0.12668183999516247,0.05279739665840665,-0.7391956390726112,-0.4419266154669464
2023-05-24,1.555096011677101,-0.3428603557550018,-0.02240436136880735,0.14924927397794774,-0.2861709734809306
2023-05-25,-1.1732321035336357,-0.003213539839052252,-0.6203988849115404,0.15561301743772388,-0.6163393537689467
2023-05-26,0.21348757895540213,-0.17998084034733391,0.46312530621901826,-0.5328151418908753,0.5682850893562358
2023-05-27,-1.1014762059716572,-0.5597680592378429,0.17176443243180395,0.13914956818938906,-0.08275651392869227
2023-05-28,3.43083391979648,-0.34083581009180064,0.8187451360848786,-1.1959684852647747,-0.5029560771873531
2023-05-29,-0.4836409558396038,-0.22127708318497785,-0.8088280846983792,0.15448221253551986,-0.23271978746478883
2023-05-30,-0.9415200854921707,0.17408682285591126,0.1253086199416037,-0.20049943830486427,-0.41957984237690804
2023-05-31,0.3216275341583025,-0.20858771273278512,0.5642072420255744,0.296818551684831,-0.2176347861399724
2023-06-01,-0.6469298530888278,-0.20041265578585976,-0.380902008744392,-0.15778307455447213,-0.24917273844531895
2023-06-02,1.4113529824813376,-0.2781819018634552,0.4049413215878004,-0.6161023215330901,-0.0912329546866575
2023-06-03,0.1262624381468343,-0.7118377076796383,-0.06238520009477634,-0.05346923359364138,-0.24976180128718162
2023-06-04,-1.349235961720743,0.09395785804454276,0.10293269391933284,0.1666628077240323,-0.4014812694760398
2023-06-05,1.885862631868982,0.41379075114708064,0.48460128423034043,1.452156528480606,-0.317361488558964
2023-06-06,1.7054903663826957,-0.35846087073387495,0.2118395557904787,-0.655990470920459,-0.31283043574707414
2023-06-07,0.9226795535756912,-0.007646689123282097,-0.496593730314806,0.10579935828658794,-0.34925750603013134
2023-06-08,-0.3754828558321832,-0.501577627066842,-0.15485117436465481,-0.10780670024528191,0.5536841881668195
2023-06-09,-0.9869597924003581,-0.034824877561164105,0.18628980801203496,0.059075886958685014,-0.3187410509594487
2023-06-10,1.8047066137149335,0.46597326031320685,0.4060789964615106,4.770696727570181,1.333971286519593
2023-06-11,-1.5105621066274724,-0.7148958340430848,0.8534243790246132,-1.2243808790859403,-0.5199980963389956
2023-06-12,-0.9297873574837916,0.5863046940799174,1.929340610575812,-1.2500984047741945,-0.6702832582686615
2023-06-13,-1.2926691559464774,-0.3070603044763921,0.3599564111364129,-0.062425796893753355,-0.32513437274136103
2023-06-14,3.607530849670526,-0.8508015591047742,0.8540003800712703,-0.21296182858405194,0.520147995817016
2023-06-15,-0.7947902774262274,-0.28034479655989203,-1.5573773557127066,0.32730939592179126,0.1118095316331111
2023-06-16,1.9382668964878054,-0.4062490380200088,0.11554837743166683,-0.8322339283703827,-0.5140721988191261
2023-06-17,-0.7233854507960786,-0.4908952828791322,-0.6028477662606833,0.17804703784699485,-0.1180976938302476
2023-06-18,-0.819292717971013,-0.24800344518611378,0.3388431656046433,-0.03865667130239714,-0.030096961365395008
2023-06-19,-0.1240161616088278,-0.18599625177528395,0.5794578310355253,-0.5380875288448415,-0.14231171115633517
2023-06-20,1.6186589105863767,-0.28841137296103453,0.4822789523043144,-0.032314381574719483,0.12780301182081757
2023-06-21,1.7517028662001726,0.31789862280861136,-0.9209234226962073,-0.2868978090438424,1.146049214896849
2023-06-22,-0.6306250510131419,-0.25643029284750907,0.10088942723421208,0.449014487323262,-0.3646252118171426
2023-06-23,-0.5308033811235278,0.05135366015293968,-0.026955338582985038,0.9564650200330802,2.405905539240652
2023-06-24,0.024608618717390625,-0.8288780439287051,0.58987640957713,0.5966205037948442,1.4756918979077776
2023-06-25,-0.07599353822394878,0.038120952484755055,0.2880054797007701,0.07340874722143136,0.697471990936447
2023-06-26,0.4048577490081765,0.06107719385902211,-0.39562128456727236,-0.31248880409677754,0.137954123036059
2023-06-27,0.10475925850198145,-0.3117279316434602,-0.15710396565543788,-0.236428002995841,0.4460558161427374
2023-06-28,1.982387355302462,-0.6389907920850424,0.34543322772132384,0.8104238214128363,0.06266899311443505
2023-06-29,0.09593162850192095,-0.4820496298399139,0.06730479591472713,-0.020768411779672726,0.7113600652925676
2023-06-30,0.8620489528038608,1.072339283470758,-0.13451550939621515,0.5818409807352369,2.145827388343044
2023-07-01,-0.7049922942084684,-1.1812008644820489,0.08116392774527399,0.9351187300878299,0.1972132766021669
2023-07-02,-0.7292435952600738,0.08679917372552365,0.13978683108090453,-0.38089486840534575,0.11551340242498442
2023-07-03,-0.5792823415882135,0.0208482272889132,0.43615817784470573,0.15948253083603117,2.9592970018432503
2023-07-04,-0.009965050679193078,-0.7496029989895888,1.0656730023459993,0.3199924104502783,-0.17714395638469657
2023-07-05,0.12927042251218668,-0.3572936291722698,0.20687418766814109,0.8544576406952776,-0.4775791026931089
2023-07-06,1.1302756304826296,0.046243717734148024,-1.036390757353972,-0.26592698207614424,0.07525407179492273
2023-07-07,-0.20200665742103902,-0.45055406282451044,-0.7273390855649907,-0.480560436652825,0.19034815269589542
2023-07-08,-1.0115264697317863,-0.4241260189398711,0.38681469156382897,0.13794088508727953,0.40000298283163643
2023-07-09,-1.207610724855748,-0.2578780406631201,0.2955060040658695,-0.14090889400283252,-0.193001767735085
2023-07-10,-0.3557086987155554,-0.0620465461326823,0.7550509382280058,0.23813539000424108,-0.05373415303521683
2023-07-11,-1.2703693404097764,-0.404464087636733,-0.4904239826871114,0.9262150266139757,3.4812860988467973
2023-07-12,-0.8358281880903909,0.021769672834407054,-0.046582054080039424,-0.33535264566390416,-0.04797614974455525
2023-07-13,3.1697003862660673,0.041472674922979624,0.7416343153711873,1.0358250770326516,3.4243835371017433
2023-07-14,0.984524569083898,-0.3211398297000647,1.3818982733195078,0.8379621672366443,0.8215141464483844
2023-07-15,-0.8791133346665128,-0.6035982583626799,-0.7270582228589748,-0.1948082916047405,0.3991880561717728
2023-07-16,-0.74623867204322,-0.22269509030858825,0.19257942399171865,-0.25026530109514666,-0.926729761336018
2023-07-17,-0.8155218097434104,0.07479750156158342,0.4327904311149614,0.11601732305342892,4.28927883935568
2023-07-18,-0.23585996726608635,-0.5641599613134303,-0.3091965142089096,-0.09828026637245017,-2.4141192535135585
2023-07-19,-0.9918845075228994,-0.14081444154806372,0.31806120457110715,0.020935714909645634,0.7761067710053297
2023-07-20,-1.223089566761702,0.06552958739013416,0.42463143111522234,0.29262633821889183,2.039827284163108
2023-07-21,-1.135269279945088,-0.6472601210658188,0.3943992471166127,-0.01904194449035662,-0.536728813137805
2023-07-22,1.179648058242955,-0.7694231961714443,1.0825195044636104,-0.18676082165959895,0.07626036371052226
2023-07-23,0.5715688396183173,-0.5089171267744056,-0.21194217988480357,0.1345264043318174,0.11129876869651792
2023-07-24,0.8328322069211936,0.011501931100777001,-0.2608155838269746,0.47804599735331627,-0.8426751318631853
2023-07-25,-0.8861265121244479,-0.31429682677254706,0.10733927147764379,-0.07125399112820459,0.5562268422239851
2023-07-26,-0.5099800573099612,0.1514862994081965,0.7348122179420986,-0.2951345885343442,0.23706061361835692
2023-07-27,-0.3751919483037765,-0.5395627678237158,0.0406971862360751,-0.13844291600437827,-0.44911501263282216
2023-07-28,-0.015867782787672154,-0.47321399457397234,0.34671671398365217,-0.16057339123615866,0.38830111903530745
2023-07-29,-0.5029450507543362,-0.5403649345102288,0.39664383611652687,-0.01550657659858599,-0.16480923568214328
2023-07-30,0.35560697783724493,-0.18624664187856274,0.7955999634342898,0.29312417157765325,-0.09456839532271007
2023-07-31,-1.0784029806827147,-0.05503568363914962,-0.32793189245517645,0.27435305290641476,-0.04862863343972396
2023-08-01,-0.6812322544680266,0.5088977419777531,0.2720293252730406,-0.31351242419590813,0.056423437288738186
2023-08-02,0.6027568320587579,-0.5050215683067764,0.09623701878944488,0.023822182328993868,0.13025431014402558
2023-08-03,-1.1204964913961748,-0.37496008870301767,-0.198191845416656,0.2415778974446368,-0.1011923497706882
2023-08-04,-0.8306127322707384,-0.047757949742401766,0.49679829784647,0.1602233713195419,0.9897409873194094
2023-08-05,-0.35100782863903573,-0.6624937790887597,1.0202062216940329,-0.13471289267563216,0.3678688257643844
2023-08-06,-0.45823813951442877,-0.33269467733866065,0.33324927963854595,-0.0767258894397013,-0.016287932798764004
2023-08-07,-1.4411225296326322,0.3781024745432984,0.11356280319357626,0.49784222760741825,-0.3497062580722757
2023-08-08,0.5568040489216753,-0.28772664629543443,0.11744839760863705,-0.24258277637259365,0.21678228381844977
2023-08-09,-1.3325092191608265,-0.05785518216561702,-0.2861756827979378,-0.0279482323955038,0.37030440760424904
2023-08-10,-0.9788253188868649,-0.3679046906966975,0.41419172594756365,0.010926063010699151,-0.49711103085169295
2023-08-11,-0.9771746474679966,-0.34838968304968115,0.6827913645764578,-0.003713838944657211,-0.18996700439730224
2023-08-12,-1.120683608583394,-0.40097073484528134,0.6778661785522268,0.11909504181960627,0.6632074990984641
2023-08-13,-0.15649235862265712,-0.2919592557260697,0.7202987443723767,-0.16244466351569387,-0.4864269883080151
2023-08-14,-1.0302162229600025,-0.011894191454295586,0.7625414051568808,-0.11891225004941224,-0.47168572243197815
2023-08-15,0.060681748485022786,-0.1890044761369936,0.5227277889927905,1.2024363384411902,-0.3388637717642886
2023-08-16,0.17843897606645312,-0.21299492355284202,0.04016137951738885,0.9220307923062766,-0.061227775214274825
2023-08-17,1.9480412824054971,1.281818929222428,0.5484827760284097,2.0400578990796188,-0.10609616463671659
2023-08-18,-0.5526361273592801,-0.2183201427285844,-0.96250447654104,-1.0826636174188076,0.5124803765433649
2023-08-19,-0.6928474918194603,-0.48678866692635725,0.7984057749700101,-0.5787884410028203,-0.3205461386141858
2023-08-20,0.14043633531449867,-0.6845651016802936,0.4974656723856021,-0.369910365874718,0.046205039375902784
2023-08-21,-0.03352761744396153,-0.32284626333623245,0.2683120756098386,0.19717583450650872,-0.18293146562385404
2023-08-22,0.469007866464246,-0.007766581263917114,-0.06172159143979082,-0.15421486936968323,-0.4437910768865343
2023-08-23,1.2162395185153905,-0.371787704635534,-0.47809854966133825,-0.4348297152675886,0.07004415631278614
2023-08-24,0.10596481916072217,-0.5392919675067606,-0.3467866698130547,0.4026406744958301,0.24102335003369263
2023-08-25,-0.9656433627687273,0.021706013929391917,0.0857704036391109,0.034849413610239105,-0.24421602510098062
2023-08-26,-0.2763613950730443,-0.701059852143618,0.47775992448104193,-0.2692941239865941,-0.3517098412474077
2023-08-27,0.3454382169194158,-0.519354184157889,0.5773863312834635,-0.3633161525319212,0.012066692213014521
2023-08-28,-1.1181441810462898,0.18378645022938792,0.15861621932139047,0.29815030765192924,-0.16834114462963995
2023-08-29,1.451585257271309,0.7045139194833462,0.21938335877134882,0.01605866110512661,0.08983731208179166
2023-08-30,0.6124356885845751,-1.179676314471119,-0.8911547692910188,-0.09400204323621697,-0.16686911285276043
2023-08-31,2.3703113027149247,-0.2430441455661931,0.14830677716342536,-0.24613932510644568,-0.33765414235525476
2023-09-01,-0.4101002106760861,-0.10737418140843046,-0.82716700208643,0.030990910975439975,-0.11354588316843628
2023-09-02,-0.23926582713075367,-0.4742447693728493,0.2124860699482706,0.21363171651388446,2.2026342159636134
2023-09-03,-1.2584577142399942,-0.20157640314042888,0.7820214802276778,0.043097609064817945,-0.29746166670050855
2023-09-04,-0.746855089028911,-0.06782452830865127,0.6237059104859934,0.19993060723723038,-0.49247911293981533
2023-09-05,-1.0672076137021689,-0.12608409390696784,-0.029064588765692952,0.12671949910031233,-0.314652410186642
2023-09-06,-1.3177693390799483,0.024741811687604226,0.20455272729297674,0.11757850819715479,-0.40952135527976113
2023-09-07,-0.025198392314643814,-0.32137423225642925,0.32452168154655453,-0.40949143958280854,-0.4094084342427036
2023-09-08,-0.36125112501575346,-0.3408703750344207,0.1496630944331739,0.03736728637580199,-0.349581690447447
2023-09-09,-1.2749884725515568,-0.49093931341567515,0.02269409904985344,0.4645123674760156,-0.4656096718610283
2023-09-10,0.39882954981328456,-0.04305807819475401,0.6257208332776418,0.13878652814749237,-0.4267449885181957
2023-09-11,2.323133959362051,-0.05521121102441574,-0.135631528004238,-0.1794132860395883,0.1873130382206284
2023-09-12,1.1535153375748768,-0.28229659836486576,-0.9043590273774044,-0.0657717613289154,-0.07034763969054827
2023-09-13,-0.1761926858344821,-0.16007904910389564,-0.7114383064645498,0.026870184286785087,-0.41121899596772077
2023-09-14,0.008227697529603744,-0.0034842514760594374,0.034013395050261463,-0.11826269813341994,0.10640213980074095
2023-09-15,0.018236291748342744,-0.4115041504446818,0.3195723334734524,0.4076955013683717,-0.1427955491780645
2023-09-16,-0.5273121364348753,-0.4188545276134614,0.5369227985414321,0.1911065105453905,0.013302592026780784
2023-09-17,0.26898197665715434,-0.3000013290814132,0.27048416109781453,0.15415606847868474,-0.10112464307671891
2023-09-18,-0.49437015214857477,0.283356777988825,0.1008736279912977,0.21421474490163017,-0.39295462704984685
2023-09-19,-0.9089770044277886,-0.18572914890478356,-0.09256012331920369,0.088124562339656,-0.1199037747294528
2023-09-20,0.3165060888410098,-0.2027889042478681,0.5248700671784277,-0.31683920859519127,0.768448678103507
2023-09-21,1.904350625563095,-0.6225526828369753,0.2753633937590647,-0.0831396413558778,0.8553948900686332
2023-09-22,-0.38619728810160575,-0.4416443777736685,-0.6688348361622172,0.20637639248228246,1.2730616106677524
2023-09-23,-1.333665202968252,-0.16644419579810324,0.4840047006490108,0.1516064052384421,-0.5277860078344114
2023-09-24,0.4399119442524725,-0.29276843049010054,0.7555582343024685,-0.19429193947344425,0.22439061715548664
2023-09-25,-0.7300072600489935,-0.07083329382204508,-0.07420813984063404,0.025372117261419955,0.11725266023462741
2023-09-26,-0.804699796769534,-0.21202674622931889,0.2839178972726916,0.02735055627326055,-0.0386301236180267
2023-09-27,-1.1003632471395197,0.16532951300887144,0.42419390256622536,-0.0351961883824128,0.026809819436195256
2023-09-28,2.334770499689942,-0.4587974819683684,0.3847419734385636,-0.7806671959087471,0.13340549643697985
2023-09-29,-0.3272438830606373,-0.3960943441545393,-0.6037177622038756,0.22145857270518013,-0.0036351296381248004
2023-09-30,-1.0327020261184543,-0.2728376152621411,0.07283358076945998,0.2120053789930957,-0.5204279264349873
2023-10-01,3.8252101738525925,-0.6519549417212368,0.5830056689184743,-0.7976005607210666,-0.46699781013022035
2023-10-02,1.8495816938624106,0.048232139312029715,-0.9023593023818207,-0.041664201124838166,-0.1307122140259197
2023-10-03,-1.0130386418842017,-0.12564377853349865,-0.5554159364054007,0.771621853300861,0.08207716564795442
2023-10-04,-0.7371057717131398,0.12389677535156948,0.0010233473070667698,-0.21423312847000606,-0.43332270405574813
2023-10-05,1.535638601172429,-0.4717514038055082,0.15812659488019015,-0.8358789074749544,0.27501031112549074
2023-10-06,1.5796583290918262,-0.6337562867662968,-0.09916609431264897,-0.39335892504308745,0.123228293950865
2023-10-07,0.3478316503750954,-0.6000655130614346,-0.2964071083252391,-0.029103490558717016,-0.15931060183495763
2023-10-08,-1.4576302384308153,0.15704594694708054,-0.035673902940358666,0.7383030690853599,0.9866881672432878
2023-10-09,2.0527143112720174,0.061403855153576534,0.8255258528310435,-0.09352137198599134,0.38414810213304523
2023-10-10,-0.4841411420399724,-0.3755897963169673,-0.8995275888299903,0.035844173253853896,0.08236359223040024
2023-10-11,-1.349877230607528,0.25573630425214006,0.34465487066149525,0.12621913301726517,-0.08559640942241555
2023-10-12,1.1040470610901636,-0.5231264803004116,0.1419835888010887,-0.6126490133079318,-0.0069921510123195215
2023-10-13,-0.20034818916120187,-0.4005335487868095,-0.2868899322916453,-0.0003586856339668834,-0.33763773704566985
2023-10-14,-0.8882090066286249,-0.3999138981415897,0.14675895773011635,0.08697145276001908,0.3194956650488064
2023-10-15,-0.987383840940521,-0.13833457844353758,0.49650809016041086,0.34475054735219995,0.4050755057531167
2023-10-16,0.7820064610321776,0.5444917783654063,0.19243943171021863,-0.42958560990368366,-0.2547555909381782
2023-10-17,1.7583101301151298,-1.0013520854823954,-0.3674696791051936,0.06334025882269671,0.24509708050675091
2023-10-18,-1.3629964782190476,-0.05002077097978674,-0.5617601770935823,0.8614307729438058,1.267315014122595
2023-10-19,-1.047534945467475,0.22070650396260363,0.11667825086924402,0.31300788895746545,1.4502697291940039
2023-10-20,1.2250885039067296,-0.19439809543857842,0.5690752406491923,0.06942407711741776,0.23069234777860012
2023-10-21,1.1558733221840882,-0.8114281869053129,-0.14589179245467934,0.2453619652408992,0.21140842621075506
2023-10-22,1.2976384758506168,-0.15722679855268082,-0.39616909645151516,-0.4834260681563434,-0.5510310502507358
2023-10-23,1.390106297648503,1.3296553455333684,-0.6768300354683529,-0.751308001917239,-0.3334237406355367
2023-10-24,-0.9434653676504888,0.7952736185621125,-0.11694198126723744,0.529427831412539,0.10240922017274068
2023-10-25,-1.1024573302839433,-0.6691367706213889,-0.4950219185754534,0.7772755423247579,0.44516652739281926
2023-10-26,-0.631557348683725,0.1288733412268732,-0.3295641857119149,0.3355814055348494,-0.10087795021530128
2023-10-27,0.00240625495080836,-0.7572166612415194,-0.6893391591462283,-0.05442348240603759,-0.07084206199648707
2023-10-28,-1.0456444246530479,-0.6693933436826426,-0.10396861773801985,0.6340677585240232,-0.1828888712432547
2023-10-29,0.3181446599518165,-0.371704517827159,0.5145608326901226,0.2491653715710268,0.056054874733724246
2023-10-30,-0.7572667157110832,0.35731514431769107,-0.04236945650780063,-0.19136618223370977,-0.34749555905072793
2023-10-31,-1.0690986410677268,-0.05246963591500074,0.2241293437987029,1.591609352623605,0.48152231336509077
2023-11-01,-0.26631560707244484,0.5321784278011699,-0.6114926084948273,0.07791997811703277,-0.6035637355965325
2023-11-02,0.6250253034193657,-0.32671015670778253,-0.378664467686414,0.011299130455426697,0.5900930052172004
2023-11-03,0.27194766090747857,-0.402706979363179,-0.7194675093011904,0.24472903250842418,-0.2941028037254829
2023-11-04,0.5220526890345509,-0.6633214062815131,0.07697303394951181,0.13059115327784124,-0.26432969579805676
2023-11-05,0.012697114510726158,0.462032059459709,-0.08533756639184054,-0.07925790765851772,0.013388252135877177
2023-11-06,-1.220308488226285,0.06815048713325553,-0.2902017881851652,0.865714299299299,0.032905712181055966
2023-11-07,-0.9125410134016133,0.21837972435540562,0.5841165923202488,0.3495927373193747,-0.5633699464460723
2023-11-08,-1.3548763873811631,-0.35972922575503835,-0.006618918262134592,0.7545366020736896,0.5969918058327605
2023-11-09,2.023887550181005,2.5395095242078045,0.8922647656515247,-1.120252473019796,1.9692679827841684
2023-11-10,-0.17213746941794825,-1.1606273961875009,-2.420727196433084,0.9629679137422936,2.6310143380764432
2023-11-11,-0.1806955368121743,-0.7012761345902624,0.1531826878674172,0.7596144465354268,0.9685223938625076
2023-11-12,-0.930515969331609,-0.4747166225495481,-0.013683587907511783,0.9777225338309884,0.2781128681690438
2023-11-13,-1.1003116095352212,1.0680607632841468,-0.8458210597404563,0.5352527339413083,2.4187390621786724
2023-11-14,1.0085574644708042,-0.3494251075123781,0.20426158537046205,-0.1290644257717487,-0.9282878756454092
2023-11-15,0.9301150764290245,-0.2994702939675452,-0.9524257135907173,-0.30219684813425984,-0.44343411043947817
2023-11-16,1.0629684321221853,0.1958380056179971,0.23942095204358013,0.0341366863739057,-0.23675023390132927
2023-11-17,-1.4089981026561176,-0.1450057816410801,-1.047718512177871,1.1374950933571726,-0.0739952899523871
2023-11-18,-1.2289886857967312,-0.49711488080571464,-0.3119617821408461,0.5647850472021964,0.1769615018880515
2023-11-19,1.015702702930444,-0.6111219901982327,-0.12390080824223731,-0.26238604568567986,0.7341920512028189
2023-11-20,-1.2045149171883065,0.7688500440428357,-0.7668318307401125,-0.7196739400414451,-0.7331629692651663
2023-11-21,0.9485558872944893,0.09561239190935802,0.4031973949943764,1.6417587291999904,-0.6055984113309952
2023-11-22,2.0291394317333653,-0.47314711951110017,1.2717868012318845,-0.42761234997789876,0.47633986794308764
2023-11-23,-1.456167882062117,-0.5635768596409362,0.40410092753797033,-0.036025841721032556,0.8234285148664426
2023-11-24,-0.8721441508485736,0.6837837867752583,0.680327167194477,-0.9571019329202696,0.02745643321813146
2023-11-25,-1.0980811176221759,-1.3082188647672501,0.7007434664616089,0.5306646517872562,-1.2745396918832985
2023-11-26,-0.5639814566341901,-0.04537206128852183,0.7461797799365598,-0.10527799999182907,-0.6102752629570822
2023-11-27,-0.2796403397554992,0.13981286216056996,0.05419257431058855,0.6118691466344538,1.3280642423110909
2023-11-28,-0.5690232888938961,-0.1973748677181254,-0.61762556325424,-0.03968768438100061,-0.9283883536534467
2023-11-29,-0.6674447517388389,-0.17545213085732225,-0.14117134963547812,-0.29126118644461896,0.05886879501091461
2023-11-30,-0.3642805183332918,-0.3648837057278004,0.48724632443935906,-0.29797206755760464,-0.5226777550097196
2023-12-01,-0.31757956722272823,0.23315326519667437,0.20735860633398026,-0.7166165242443373,-0.5791175712988709
2023-12-02,1.5614867668746188,-0.7105853909368918,0.8101558643150089,-0.4674372984358513,0.6037857009626401
2023-12-03,-0.317552671584146,-0.37993809822726726,-0.11258665796792998,0.20857585226622127,5.625532357962128
2023-12-04,-0.09215924187789985,1.199510204990361,-0.7579822136149091,-0.6416440867071093,-3.627145355118594
2023-12-05,-0.3331102179750503,0.18656474559629885,0.2708737521200618,0.1959789497062198,-1.5926640377128334
2023-12-06,0.30803259635924224,-0.45980880044586403,-0.33637578556911196,0.28690178978296166,-0.5635687413815949
2023-12-07,1.3592139745699512,0.06505802556201834,-0.7541207674767013,-0.6078422019024791,0.2545127952438736
2023-12-08,-1.3062728632062477,-0.04173733012892893,-0.4885839670540667,0.5995367865603513,-0.47550120227766546
2023-12-09,-0.7858481137904525,-0.13719180803779663,0.9904898649624536,0.23381161612293477,-0.5083410422994002
2023-12-10,-0.8682683101172826,-0.6588123855556629,0.09216094517129755,0.7999153713408439,0.055356202793542725
2023-12-11,0.8592260385865047,1.4297420032463581,-0.5202546293146173,0.763466325434524,-0.47111461552760703
2023-12-12,-0.734756402753596,-0.6628854610287689,-0.185744478189369,0.24651146067920773,-0.025091972407937722
2023-12-13,0.13934799907914672,0.240185005051643,0.1661609524656941,0.14368571313874576,1.542180315563025
2023-12-14,0.11513336898449247,-0.13263130714286459,-0.6520518674888671,-0.2972822141637367,-0.24712835289802226
2023-12-15,1.6635370614453544,-0.6881012062418999,0.2783561505630162,0.007689197911477094,-0.5001470090542284
2023-12-16,-1.1629031731486092,-0.5764938704015244,0.18214084321540466,0.8170859643359679,-0.1633527669876071
2023-12-17,-0.16076239512918122,-0.028034550687025393,0.16481928164791398,-0.14632457564416962,-0.15842415442445443
2023-12-18,-0.83106019518451,0.3425202852599734,0.015723573628980577,1.1040995711555404,-0.14206992375695454
2023-12-19,-0.22250616339115506,0.025762902409584672,-1.3005049518797323,-0.4741486420877831,-0.16690003378713664
2023-12-20,-0.752486163640044,0.42221395966566755,-0.3643425639948663,0.07623616782003237,-0.19721282748312974
2023-12-21,-0.3412239445020875,-0.006220423622199895,-0.13103930981004852,-0.1442408597055341,0.060650236753040716
2023-12-22,0.4209177758059742,0.4478446429436397,0.48948367664422987,-0.9247025886817423,-0.2418406191964693
2023-12-23,-0.6018261064879332,-1.2793512760511176,0.24933885026909614,1.0853695249255997,6.371919127020404
2023-12-24,0.4693283928965801,-0.3118800299769339,-0.5792570571006657,0.20379764647392215,-2.4082636936940793
2023-12-25,-1.241089500192983,-0.13939855817604282,-0.35060707824866305,0.7195926788502048,-2.179813324090439
2023-12-26,-0.21839656896319506,0.3920146379259153,0.594765252173208,0.31485059847667635,-0.500254492607477
2023-12-27,1.8400484152022467,0.21387696740777262,-1.0977975317670743,-0.019937952404079567,1.431196670288935
2023-12-28,-0.7534932686477824,0.5238215891667828,-0.4685055624923317,-0.005620833084382156,-0.8196655756116813
2023-12-29,-0.18405747318409316,-0.17958087427871114,-0.0673114422787485,0.3186715098587462,-0.1326348680683297
2023-12-30,-0.9139840859324843,-1.0225030128556647,-0.42239647065970537,0.3713906915675103,-0.3932307476548348
2023-12-31,-0.9335134115908196,-0.18685156515160894,0.18578531940208023,0.596931708911431,-0.2544115411117441
2024-01-01,1.762899798634147,-0.6141338004471364,0.35402728823733604,-0.1790567111016199,-0.2820012364325433
2024-01-02,-1.5400673074633402,1.0753744234505977,-0.6734210380870155,-0.043653833542626044,0.04160981490363301
2024-01-03,1.0302673917393352,1.2233602107524366,0.00104263271976778,3.2681955490788477,-0.45707692697413166
2024-01-04,0.2972961105404557,-1.1813505242060462,-0.7171315269161511,-0.9234745185033055,-0.01391229494099579
2024-01-05,-1.4823783237962356,0.36616747344537576,0.3904021019965166,0.3331172372328752,-0.16476338999212883
2024-01-06,0.057385452573911665,-1.0704042809974843,-0.2106126599217969,0.5898978772763595,-0.450341253075995
2024-01-07,-0.6133946768967771,-0.28223901196421314,-0.4825232916096466,1.200352462994288,1.4368832379788357
2024-01-08,1.0550892688783737,0.8842244666253354,0.25097059672724303,0.6826293542354697,-0.6916660220862616
2024-01-09,-1.3471113683201923,0.6245231023174324,-1.8944740004509442,0.25821436832182154,-0.45687712895704796
2024-01-10,1.0599922219181357,2.602223165969406,-0.45052117631613436,-1.2464885272598205,-0.1576033657345369
2024-01-11,-0.6526846092621653,-0.40412666092052546,-0.4545859037007591,-0.07901485832237432,-0.15466230125731545
2024-01-12,0.05382668539129211,0.38953330646381584,-0.06906802590986193,0.3334492405860846,-0.5507568133299784
2024-01-13,0.08268418887758065,-1.8900082863936836,-0.7454571216458256,0.0395339412552403,-0.7051786953712873
2024-01-14,1.8416874986836704,-1.132973752840105,0.29116442573780343,-0.5107735171748383,-0.4557280621262382
2024-01-15,-0.40046156305651776,-0.22577734439201322,-0.41490458716874484,0.021589713500401717,0.5376205090105138
2024-01-16,0.5064061541140118,0.06511206958853771,0.0357466683253461,-0.7061115027839394,-0.5730782281723702
2024-01-17,0.14788335296196173,-0.31645207152369154,-0.06792588311264501,-0.4367909917189708,-0.2073624553217081
2024-01-18,0.07615065018990033,0.06996372352482137,-0.016198606968650515,0.9675433691978426,0.5002044027207223
2024-01-19,-0.8056325183443908,-0.029024291040036704,-0.7338680788039013,0.796376842945881,-0.7721242790846238
2024-01-20,-0.3132982185478273,-1.0081338628814587,-0.6045027837340943,-0.012397934979192215,0.34157233795552777
2024-01-21,-0.4229110147687412,-0.4789343854650515,0.2043414595056881,-0.07642446744663112,-0.3687154436431691
2024-01-22,1.596719296004982,1.0428759118944035,0.1141592045683553,-0.45500624995100675,-0.5879601565090237
2024-01-23,-0.11625045780401409,0.5896218652662442,-0.2517380730540763,0.7519075724992279,-0.5295313064650314
2024-01-24,-1.1629863322024858,-0.5067315513174139,-1.687047912073949,0.14128031277477418,1.0059903552981537
2024-01-25,-0.6693683525115813,-0.21785339123484213,0.8611514574817081,-0.10518487848537886,0.7782504265618881
2024-01-26,0.30324821470845165,-0.2381128055461349,0.26201449657712267,-0.03553559578387271,-0.06421573800043638
2024-01-27,-1.3473825745409553,-0.8272898277637464,-0.022629045720858578,0.5541634982436991,-0.5878718097907126
2024-01-28,-0.9737324710581725,0.2079579054705637,0.5963982101337368,-0.013490588536757988,-0.4149591862412704
2024-01-29,0.7040458766087577,-0.12351493380625793,0.22426319236605793,-0.5270017171614231,-0.11637815249531737
2024-01-30,-0.6105112787325957,0.11990651318620839,-0.0871214703784295,-0.193071201595489,-0.27736546161307696
2024-01-31,0.4145318938925161,0.006840002941267565,0.16077535605561827,-0.051662447345246186,0.19165763742434122
2024-02-01,-0.6057032740120174,-0.3810643927412683,-0.39625938768583174,0.08902904278340316,0.07321514871928916
2024-02-02,-1.171217454892625,-0.24104964226859654,0.10602037020112065,-0.03575817553233327,-0.08991308403922017
2024-02-03,-0.5231061457926358,-0.6715255013892745,0.5864197474065604,-0.08124654064760639,-0.7309606327806535
2024-02-04,-1.0784897370481794,-0.12666021392420415,0.40860886114799344,0.23317403618500776,0.18356420457526676
2024-02-05,-0.9959583055217043,0.1838885836562086,0.5130507792375962,-0.058069558094842856,-0.44996506790723256
2024-02-06,0.9963930989414596,0.009215053967749909,0.13547778796391508,-0.508526015599683,0.7553266667621299
2024-02-07,0.25111016144633547,-0.17004843298096592,0.27321830094585053,-0.024294035469449967,-0.46333270885221045
2024-02-08,-1.3265272167843716,0.29403856729824596,-0.12328148670440195,-0.37250748056657856,-0.30976564206032003
2024-02-09,0.17851618027093005,0.5463596075464695,0.6066214748724894,-0.7349468717753215,0.09398771219784428
2024-02-10,-0.6189485223930092,-1.2478318148557141,0.453352962294521,0.7110402809405745,-0.03761663123443372
2024-02-11,-1.1146430396976332,-0.004555447700075109,0.006892381926807095,0.18472158446556447,-0.8324061647255608
2024-02-12,1.8549878672476834,0.4875159858528123,0.42573323845324706,-0.8847952405344027,-0.39367793913929156
2024-02-13,-1.187162708341582,1.1766783790444204,-1.1463143132868512,-0.5411496713604679,-0.1021497514526981
2024-02-14,0.5522292064043195,0.9211207239354366,-0.11912094148566782,-1.342030756242816,-0.35535582984439096
2024-02-15,-0.5398728120207423,0.6898356955549344,-0.15610465869923454,-0.47088709301565773,0.1424524755333974
2024-02-16,-0.6137530910076102,-0.7355168460506422,0.4693646814139392,0.436424266750359,0.09651916631257546
2024-02-17,-0.7877795326591815,0.1802600264167069,-0.32291347576865803,0.19682209385219768,-0.23687923173889677
2024-02-18,-0.0564604026762956,1.0557853948227294,-0.016830099395391634,-1.1904454690149342,0.32457643296742394
2024-02-19,0.10652122422963246,-1.1491296115161596,0.268674911037351,0.1714527797229504,-0.9244978012708348
2024-02-20,-0.34373293103972064,0.8339135988311622,-0.25550349636391784,0.30045285942608363,-0.1552982797760631
2024-02-21,-0.5533200532615398,0.12583664360344163,-1.277090892434966,0.32183731401415117,-0.1993292167310359
2024-02-22,-1.0717064092109265,0.21875629325967003,-0.6285586916169142,0.0010339576271821307,-0.07976089815041584
2024-02-23,-0.10913603647332999,-0.8033679427324534,-0.2868817578296074,0.1266168530349309,-0.3046012545245685
2024-02-24,0.4086627111856656,-0.6514529316637571,-0.25104310378348543,0.8364092191009564,0.07295656042743577
2024-02-25,0.5955385042741447,0.48716668258812657,-0.2358553037733572,-0.8927614385871826,0.659043147997875
2024-02-26,-0.4164103076163269,0.7771668828895721,0.15201925029804483,-0.21222748055865479,-0.5635309825056946
2024-02-27,-0.5195043974392003,0.9479756646058681,-0.14577895179987124,-0.5584999940032834,-0.001287145149896892
2024-02-28,-0.11093841661902036,2.3556757806290958,-0.4322217511876451,-0.21642671971934066,1.4163083692504623
2024-02-29,-0.41448692244176916,0.0183805736257077,-2.354451245342856,0.4060101699072888,1.008523910772371
2024-03-01,0.4755153196687603,-1.7152986348512034,-1.085677936547367,0.5904126161963555,0.558702190243274
2024-03-02,-0.7864869025315621,-0.8939509560138768,1.286904332593734,2.17470289599114,0.5624047215009855
2024-03-03,-0.21722902331455646,0.2093820502323589,1.9294476344653313,0.4920486308153076,0.19365522462642068
2024-03-04,-0.32399275418320617,2.410084683506133,-1.694712815049859,-1.336405571773467,0.7736081278381011
2024-03-05,-0.664685534064281,4.4346830018362144,-1.3121248904259613,2.7218121307665313,-0.777260555154447
2024-03-06,0.8038802821963222,-0.8602343243876517,-2.9673829219279164,-0.1841463019661189,0.39532797115818086
2024-03-07,-0.2735688624867724,-1.529833117632635,0.4621251545144035,-0.6109671607760286,-0.4986082026997199
2024-03-08,-0.9421351127904447,0.7238668695242851,0.13243803764310522,-0.8002919752691785,-0.229165515040983
2024-03-09,-0.6234465227474345,-2.327252547940082,-0.12303983403196513,1.037635614467341,1.0136872301770508
2024-03-10,-0.7703604529537514,0.12501708580410015,0.5970698117353564,0.3591264972017902,-0.623059503276291
2024-03-11,-0.15812998045515783,2.2204253650234453,-0.16912489440717104,-0.001774674587185764,-0.606018299406406
2024-03-12,-0.5342858126901435,0.31515697117262026,-0.5475110562343026,0.016976334956729122,-0.3605051269125891
2024-03-13,-0.8213546171600766,-0.4015984437388029,-1.1076513449071939,-0.31060474463434523,-0.10344830435799196
2024-03-14,-0.14371614871982286,0.5862780817836907,-0.1899390407714637,0.48275079079720956,-0.5045723041717854
2024-03-15,-0.25258003740947904,1.6761749911705324,-1.7714430225595883,0.8742352894935277,-0.6813263883665467
2024-03-16,1.1400138061568361,-1.788076936030709,-1.4020099537151267,2.048155097060689,-0.9067518486048601
2024-03-17,-0.09367307197044233,0.031084522116792798,0.10779406003983523,-0.004578829147838359,0.7484310090773987
2024-03-18,-0.12210627490938317,0.5229995878733809,-0.9382523884590599,-0.5803895677760499,-0.9305735404684824
2024-03-19,1.0068663786654555,2.297500861491944,-0.5279464681563637,-0.2030349559892256,-0.6980797294881448
2024-03-20,1.0159468195437056,1.0402012865991341,0.819549223962664,0.04220713282612165,-0.34702446138398296
2024-03-21,-0.8617889248337924,-1.6000024510129693,0.8383604190508931,-0.5385196404707073,0.16883682339073808
2024-03-22,0.5267907881609672,-0.5323518180818732,1.000066441032347,-0.25100320579511903,-0.670409422081189
2024-03-23,-1.256478912981896,-1.3847338224261432,-0.8620430488239809,0.6718299486581568,1.0406539942088822
2024-03-24,0.809020719598361,-0.7467301498243564,0.20596131017339095,-0.44498955203299195,1.0257505553069883
2024-03-25,0.11727145796438737,0.6643688670156145,-0.014093082687735127,-0.5845955024053487,-0.4695273345946815
2024-03-26,-1.3169830717768396,0.32771845867671573,0.43587508980169376,0.23277018143280703,0.01960619455672455
2024-03-27,-0.2393777910880713,0.041928769642212815,0.909364264903135,-0.02806080046182925,0.741712296486131
2024-03-28,-0.4130317231363982,-0.4985199586250261,-0.48433290481310226,-0.03583344669005364,0.17617313534080065
2024-03-29,-0.422893735625717,-0.7437422265741471,-0.1673269832175219,0.5883728892853124,-0.06775119178333047
2024-03-30,-1.2349976083467962,-0.6818273660969205,0.1380846134127682,0.5356090355338997,-0.19558166130382962
2024-03-31,1.3148211572794108,-0.37109093770657425,0.5779870077644977,-1.073852030661843,0.06876601518747562
2024-04-01,0.3335704178132542,0.6000722055507136,-0.028611503591036175,1.2176492227751985,0.08882875994519265
2024-04-02,0.7824580519783534,1.1543302668251032,-0.8252868319310201,0.07761657508416131,-0.1466647023206049
2024-04-03,-0.8317502581397445,-0.44899404949248395,0.6602463724313545,0.8447523657819056,0.7727427483777541
2024-04-04,-0.9897175485391868,-0.10099272580885994,-1.0110870989047036,0.18425084530509325,-0.9904304406713469
2024-04-05,-1.1656814682524534,0.18765041393188217,-0.16273862353273474,-0.25246166436008693,-0.37737518101719547
2024-04-06,-0.4027771993800809,-1.1851740580978076,0.2856676764281124,-0.2014332962585602,0.10054380627196703
2024-04-07,0.7626822862239174,-0.4839796507911618,0.8114216137996344,-0.694460927568147,0.5042915418892141
2024-04-08,1.1291432334449634,1.0990120263719956,-0.1902283419314483,-0.3041668571003653,0.40336419030296333
2024-04-09,0.7735374890292633,0.014187433380259266,-0.2446294198106569,-0.029902290637557213,0.9751496515924666
2024-04-10,-0.7640690786132566,0.06131045456081625,-0.2723635213435041,0.22653614083364246,0.43192800090195566
2024-04-11,-0.6172604041158399,-0.34379824223531513,-0.5413575395582565,-0.15781695779351793,-1.1167670259999893
2024-04-12,1.2886952508898497,1.0268440398782228,-0.05516587184157995,5.524538369075686,-1.8501636852884003
2024-04-13,0.3154931203562061,1.875572250195351,0.8713235994846292,3.991054644495632,-0.424825755958015
2024-04-14,-0.13482863664290506,0.6492334227036103,-0.5486530190258301,-1.8911378456921681,0.3868884171246909
2024-04-15,-0.7410865562586405,0.0742458767550869,0.11024826437276623,0.20365945891214265,-0.4430222475438183
2024-04-16,-1.131025846099348,-0.3273106562749055,-1.4807496953957313,-0.6722481027669703,-0.12167070539857598
2024-04-17,0.1002875235102339,-0.5433591968112882,0.09353485492562638,-0.37106871651122486,-0.5767990412193451
2024-04-18,-0.08140953828220981,-0.8067718597840176,-0.1441770895944386,0.33987356733631796,2.5945154928979917
2024-04-19,-1.1755761189753338,0.7672828985790523,-0.2707098624500401,0.7530254475851811,-2.032150423394595
2024-04-20,0.933030385507539,-1.8888477760020828,-1.4183595109629676,1.0295842661332641,-0.3941862023485495
2024-04-21,-1.2571767020698315,-0.39121210372207516,0.13856808850209215,-0.3492062437313582,0.14929120994882233
2024-04-22,-0.4863728400011314,0.3439394824344624,0.7792797642798716,-0.7807105443416227,-0.023494881526195284
2024-04-23,-1.0479628824318072,-0.3893808804069333,0.7985006167147386,-0.07349807463403746,0.24338505653046189
2024-04-24,-0.07363594994893712,0.14438258821753472,0.6666082970835182,0.8923373709959517,-0.41789130474710917
2024-04-25,-1.1623799154499295,0.009465366445978734,-0.6310590632247328,-0.06435443445881844,0.09593494004437077
2024-04-26,-0.7466127598825035,-0.5214390515523704,0.16485199074418735,-0.1585331490635066,-0.3547842477213353
2024-04-27,0.9758282579558508,-0.34907553220454296,0.6260688184406731,-0.48269740224555563,-0.24660916676799696
2024-04-28,-1.265697378614146,-0.10887872974878361,-0.7012593442106582,0.11652690443940268,-0.5352970717949977
2024-04-29,-0.677375014792973,0.650460810321368,0.17584507463533694,-0.33036559648949876,-0.1938925249498806
2024-04-30,1.3217603067705643,0.242303063989659,-0.3406936202097675,1.0185375626811133,-0.5030968637681444
2024-05-01,-0.8549825523055384,0.6051222686547859,-1.2607045864720916,0.6472797900078313,2.524337867137672
2024-05-02,-0.7329960335984941,-0.6301927213712918,-1.71867277948905,0.00563384364901652,-1.2054817560597264
2024-05-03,0.8742052259311064,-0.34658980726136795,-0.18582150281382018,-0.29891552149111245,-1.0785179679734314
2024-05-04,-1.0035015877878672,-0.7719716166281454,-0.1988296583781318,-0.11401938335304933,-0.10499085102567514
2024-05-05,-0.8655802557198499,-0.000397282425615494,0.5989187888404961,-0.058566240830085006,0.7465625717076478
2024-05-06,0.02349046536973461,0.39452597961448865,0.03328961391548691,-0.11400233167227566,-0.2593645406685214
2024-05-07,-0.19166181008236885,-0.23525728955294709,-0.4732852869815147,-0.16850878658456706,-0.8353464522993839
2024-05-08,-0.6746609315449692,0.05838408932650108,-0.0752182200183487,0.11088845402555364,0.19280218072785152
2024-05-09,0.1093463684874516,-0.28598057071376787,-0.10328145841042817,0.10554437335071505,-0.8539739378935406
2024-05-10,1.114546485999062,-0.06326141336683828,-0.21362860883851176,0.1517446170433093,-0.84760823625203
2024-05-11,-1.4066401513659377,-0.6800839017666338,-0.5509210975873071,0.20868729827207508,-0.40399385959662526
2024-05-12,-0.7056793556583809,-0.2008029329897081,0.627811073179857,-0.23493012599014784,-0.014776319938928452
2024-05-13,-1.0410360507211394,1.0745213252623202,0.1705885745756128,0.22169811761454683,-0.4417151578264212
2024-05-14,0.044564320934644956,-0.08677278713706009,-0.833348185454199,-0.34660856489056757,-0.42658127579399535
2024-05-15,1.3108261478724856,0.11574580068545541,0.05629750378606383,0.17064625578405743,-0.31172829226650084
2024-05-16,0.32418877843533495,-0.20618286935809074,0.4647039966308507,-0.5197035014928892,-0.5363097885785593
2024-05-17,1.0652585620214083,0.21323139220330342,-0.07487131007216886,-0.7119735754193918,-0.055093261015700896
2024-05-18,-0.6360168465773187,-0.752028841358649,-0.24779725877566716,-0.07651418052372871,-0.39768112419321816
2024-05-19,-0.0016443408262560913,-0.283918150325971,0.5397376913126972,0.38665591750831735,-0.9692835771885103
2024-05-20,2.6264918379699624,3.298597804708018,-0.2504668946746779,-2.0737682826873476,0.48231535752384913
2024-05-21,-0.47685046540120835,2.221404950204352,0.8572544137561391,-2.8709652088484265,-0.40442060289126225
2024-05-22,-0.3512911785891688,-1.1161619860484489,0.9901035170815484,-0.18198970785752044,-0.8213807394487728
2024-05-23,-0.671603288491829,3.532485786001489,-0.4844618723137451,-2.1301344885631255,0.11306306425262462
2024-05-24,-0.008558255099236436,-3.064416527848906,-0.5517527784283223,1.0839937839750966,0.058218311028229705
2024-05-25,-0.3496719158515262,-2.509476722941941,-0.04030374435035387,0.29136218652743523,-1.1056578236936856
2024-05-26,-0.2553476223817664,0.35336618296536365,0.5107280168340399,-0.8750476386086266,-0.5541205121138006
2024-05-27,-0.5961901084143005,0.7891895618697818,0.20311957152938026,-0.37210854644189634,-0.35890004512065
2024-05-28,-0.6442160208181397,0.4110863896502382,0.04038813997309022,-0.6539682994988191,-0.3707180227355596
2024-05-29,-0.21435227799617967,-0.28781937870999097,0.131313956639596,-0.4305111803636293,-0.4924644736894044
2024-05-30,-0.9040928524314216,-0.32996128597286606,0.14643411949638388,0.27104823168691144,-1.0113500694626558
2024-05-31,-1.032010440734898,0.14430582213083842,-0.13946504840162208,-0.503895795691427,-0.44721569015191076
2024-06-01,0.033258326723148796,-1.241422397659392,0.5002525319620053,-0.385401450297251,-0.16797787823480365
2024-06-02,-0.7491236112647531,0.1302753327007311,0.46580365871541535,-0.20914347348544554,-0.3742617088874468
2024-06-03,-1.1084449130597043,0.6132833306450927,0.09806019126073595,0.12810454016841705,0.3206600921433404
2024-06-04,-0.498309746472658,-0.05141677294126685,0.707257285713901,-0.42997558436193756,-0.24490908850903734
2024-06-05,-0.579944743377398,0.38753600527346993,0.31896402700512616,-0.9073201831360682,-0.12660413467467532
2024-06-06,-0.4089034756526215,-0.25984462991398766,0.638688746276411,-0.2910147691185907,-0.5679930885567677
2024-06-07,0.21270510519775288,0.6434613728591553,0.14598794287384098,2.821826227649378,-0.4109601866407905
2024-06-08,-1.231904412108034,-1.1245021275625924,-1.4348049458281809,0.8021760876591989,-0.14232400986607535
2024-06-09,-0.7309778016427279,-0.074773576277159,0.784747713404009,-1.1468490546223356,-0.17617509886746996
2024-06-10,-0.6399193069132173,0.23784950159892007,0.6886445936173218,-0.4767996047033359,-0.2613609782969703
2024-06-11,0.4279353325706774,1.2849833036396983,0.19151438350749694,-0.5489179321370662,-0.8786901895602431
2024-06-12,-0.5356540470469306,-0.008144373768611317,-0.23397808122166422,0.7707919158064965,-0.2596081203130443
2024-06-13,0.07467037582726992,-0.3374908572173575,-0.762007355399345,-0.27584792737973085,-0.4303160308836256
2024-06-14,-1.1248501736693,0.3909952277385522,0.3545024276420228,0.4563178124238668,-0.47958077470188837
2024-06-15,0.13152357641822232,-0.48042795666376037,-0.6008351718624193,-1.0093342958630844,0.0001535338757793049
2024-06-16,-0.12476893696119233,-0.6871695471421261,0.4141469177732802,-0.266170910971893,-0.2264134363452508
2024-06-17,-0.10682351202553377,1.1643295333235957,0.07367131154415041,1.1483198786786328,0.9241122510866447
2024-06-18,-0.9354610832139464,0.90115533412029,0.8797697231255737,1.3737892910622664,-0.38492787516957244
2024-06-19,-0.2033093062383648,-0.5205408155229733,-0.2758198484582622,-1.079430086889576,-0.30707274428276965
2024-06-20,-0.6179301568614718,0.16435477983478028,0.21656065559553928,-0.5084403151153549,-0.22552405421315835
2024-06-21,-1.1546484546343074,0.07293138557179532,-0.5707020368061851,-0.3662448216710354,-0.7628815573639288
2024-06-22,-0.5869286187934493,-1.49511466373335,0.361783033707618,0.25457052771772876,-0.4267618602957315
2024-06-23,0.3505942210382793,-0.2864643038131093,0.4885828412041144,-0.11721965208571322,-0.8221160929221439
2024-06-24,-0.8527099329042581,2.382537607001359,-0.5867534220521412,-1.1915048689429504,0.005218540893245963
2024-06-25,-0.365961603484324,-1.1445501695616735,-0.05661496486109609,0.47891701040990314,-0.4742579545155702
2024-06-26,-0.7366035680382889,-0.42950662149844465,0.31311593880669164,-0.10492855594705704,-0.5008794475393948
2024-06-27,0.06808151299677768,-0.168455709093973,0.23680937241014258,-0.13657826603542744,-0.48381945940656873
2024-06-28,-0.1692544665000243,0.0674703792776212,-0.2954766069865744,-0.41404116563425314,0.09921356716895582
2024-06-29,-1.2645486546639713,-0.9151303352382156,0.12599303667497552,0.8730673243269336,0.5470021165809794
2024-06-30,0.20585264075616633,-0.0884602961256728,0.09965112926862954,-0.039790615873808236,-1.0803214612999104
2024-07-01,-1.3450892242325967,0.7276126749992424,0.018027701765919286,-0.43528585832295424,-0.2853957449868371
2024-07-02,-0.7461762383232542,-0.30464806399546757,0.5671557113364946,-0.23489399277741654,-0.25257829752593575
2024-07-03,0.3591474763029103,0.8133724428172026,0.2954513212874239,-0.43601686898196174,-0.5893947007889612
2024-07-04,1.4059640936411413,0.6338603877031717,0.041575987604550196,0.9625161498618853,0.44258668066680024
2024-07-05,-0.6957213099921481,2.4617186388788483,2.047731247369912,0.4139981394190217,-0.7041594620855192
2024-07-06,0.6942540441688254,-2.539401950058617,-2.122605070925909,0.948428999922714,-0.43101714035762784
2024-07-07,1.8104469053891903,-0.8217788406059502,0.4764288967064515,-0.17387808039995334,-0.2696991888263122
2024-07-08,-0.6428869677950323,2.129728736932874,0.06054531374661801,-0.18444680183574116,-0.2714078660480193
2024-07-09,-0.5986849589203594,-0.5909332036852983,-1.0648353534687813,-0.5749554093570972,-0.22366210274952372
2024-07-10,-0.601025589016961,-0.2179771224735102,0.6943122077652577,-0.5521492682884432,0.76013604258358
2024-07-11,-1.1759562821820964,0.043321973738927655,0.281149158494885,-0.26021951120157477,-1.2089904811545
2024-07-12,-0.6421468361805588,-0.49593108926225404,0.3435467536437927,0.011355792034659485,-0.29191064528927774
2024-07-13,-0.10621898425559839,-1.0581760243676894,0.5459497427804408,0.3511026474169746,0.3698715419854926
2024-07-14,0.04598826450824047,-0.06831169952022706,0.44893222201822974,-0.40576994895795343,-0.5055045325920573
2024-07-15,1.4393567800424505,1.0027843894144775,0.17934631981071333,-1.3375900503429885,-0.35674033552270656
2024-07-16,-0.8716130749954563,0.7497173676950216,0.16836838735327925,-0.08240521991127561,-0.07515529849462849
2024-07-17,-0.4555050136741608,-0.2817530859235925,-0.42364491126089227,-0.277809516775664,1.548517549389021
2024-07-18,-0.4930470045387927,-0.3905245665168612,-0.0718814872937457,0.2844138069020954,-0.39827726064996527
2024-07-19,-0.2557416639722221,0.402738909868119,-0.4328317408712201,-0.2751930650871529,-0.9093958691327158
2024-07-20,-0.9195656432973829,-1.049738393956983,-0.07907694208246031,0.011701467648318396,-0.9607340159212103
2024-07-21,-1.0355819639328148,0.4944528281075805,0.3929386185589977,0.0673759943648011,-0.3642280540379935
2024-07-22,-0.17593576488972082,0.8079372621729359,-0.5612792550596762,-0.5898653151063689,2.653757587715905
2024-07-23,-0.6123967252760624,1.2251653021711186,0.2670086191488589,-1.0831913925716827,-2.2281820409729067
2024-07-24,0.8532491819590402,-1.197656810827656,0.5374538115396713,0.13671361958143374,3.023836432448987
2024-07-25,0.4692584631820357,1.2703583517667691,-1.177393515186677,-1.0530022703309372,-2.1102770513477664
2024-07-26,0.29662960362348495,-1.0944072494154136,-0.5662308544227582,0.7438259415941837,2.3424984045409696
2024-07-27,-0.561582238348601,-0.1911281423040725,0.3349283517987581,-0.6467709508631395,-1.0234329157506268
2024-07-28,-0.6289131546703107,-0.9670108439578798,0.6218552056706496,0.8438230519451088,2.815053564355332
2024-07-29,-0.5073104576491683,1.2680234530894101,-0.010061231663720855,-1.0866947850838498,0.09398438461668655
2024-07-30,-0.45308706991910547,-0.45745793618784886,0.23311051568061852,0.43163719663122463,-0.8108295130940902
2024-07-31,-0.5216584530688131,0.29612820163024767,-0.40043842101070504,-0.4812880465071585,-0.3482566083553042
2024-08-01,-0.8107445962377705,0.8992158094767269,-0.1683536125668716,0.5370321606399617,0.05120478145959963
2024-08-02,1.312491747764342,0.2017376582156669,-1.59364451039314,-0.026645931494875152,-0.1298737761806819
2024-08-03,0.031236754079175366,-0.3474995100586763,0.5543242964091383,0.5449165855669328,-0.09949753765975325
2024-08-04,1.4405469686310355,0.5833884472918281,-0.73098612643555,-0.1906592596898433,-0.177388395541134
2024-08-05,-0.09701497140996965,8.607487428324509,-2.343601864662779,-2.0558107342179524,0.8298104737343367
2024-08-06,0.2684865674950266,-4.684313879192974,-2.621886049136974,1.3507293788933186,0.7518123381868927
2024-08-07,0.9393787927662655,-0.7607433279450508,-0.045426249602325705,-0.5132427023645098,0.9024986091671989
2024-08-08,3.343536840684008,-0.6474847409064369,-0.8498169107269062,0.5908087593090754,-0.5893825576113659
2024-08-09,0.008895670318143692,-0.6896721334929625,1.1959396280685388,-0.6393493010486582,1.064432740835467
2024-08-10,-0.9299448345167693,-1.1416041662722145,0.58909219088751,-0.16871922973009426,0.5212880700231619
2024-08-11,-0.10315704875122625,0.17282663028774803,0.4255604364353185,0.47280020300718667,-0.644390636573528
2024-08-12,0.8053604369520175,1.0823674981087044,-0.16265060721388752,-1.3767850513327937,0.4292354069549102
2024-08-13,-0.847314563971601,-0.5237520199040608,-0.10336357037965394,-0.1590723892713319,-0.16296288516000523
2024-08-14,-0.4732740235408966,-0.14679786844392326,0.008179211698993012,-0.3867880981529662,-0.28818058340516495
2024-08-15,0.39432685598052464,-0.19803324895688185,0.3438571968167815,-0.1757075361001249,-1.0803670945574648
2024-08-16,-0.8175270285070539,-0.492380726535764,-0.31507030087182225,-0.02866325437114718,-0.5588101749276416
2024-08-17,-0.3928751702377981,-1.2493951996577228,0.17877985283311004,0.5964378897937754,6.263235988565616
2024-08-18,-0.9861978374951246,-0.04545478314982974,-0.586198738063033,0.17878744325316878,1.9787879000938404
2024-08-19,-0.6218847393348411,0.3768035648715832,-0.3348163153769222,-0.19253905639525962,0.2808117446572635
2024-08-20,0.2073640453627057,0.0504169072192841,0.6366091444406887,-0.6006342300587808,-1.2798133266984868
2024-08-21,-0.004511330070240227,-0.15427071863913494,-0.05242241151087162,0.2732356407614189,-1.8902658788701228
2024-08-22,-1.1437676717432879,-0.21088301444823376,0.10417101197307269,-0.12448212321409256,-0.7357309637898932
2024-08-23,0.9529463783811621,0.7830652216781565,0.40315667806354893,-0.4640791225954066,-0.20455344780785473
2024-08-24,-1.1790122650245676,-0.6352239302500913,0.37446575132845966,0.28531530218428713,-0.3926692137677538
2024-08-25,-0.7413463545230226,-0.37021577369661207,0.24932605471170652,0.08328967537518239,-0.33056579295154465
2024-08-26,0.1400584406154441,0.14141104383260214,0.12807764636000832,0.12486574494107172,-0.1524583208406582
2024-08-27,2.1209802680599585,0.6000880965412693,0.11410876866340738,-0.17009390354750184,-0.5418621165522274
2024-08-28,-0.43516606712024813,0.8164383551853934,-1.106323929328097,-0.6026996870468986,-0.48130480540982334
2024-08-29,-1.2111683594037643,-0.43809358590537034,-0.5954681604881892,0.32813557813947775,1.3590574457922089
2024-08-30,-1.020669764530317,0.21575452751897956,-0.36172506895651213,-0.15321191078318896,0.40870011370154297
2024-08-31,-0.5682064502640133,-1.5684766976288615,-0.09043463439931021,0.3957249639375881,-1.157543394614897
2024-09-01,0.75860328525187,0.28491973176762597,0.37566948614719653,-0.329347856777071,0.0358097437558997
2024-09-02,1.1891595453576476,-0.12675659140715684,0.1511753306554653,-0.2906239398863849,-0.6562270929291134
2024-09-03,1.5504602075818095,-0.36411615884744797,0.04215428518580606,-0.058407830555555075,0.6176765661177562
2024-09-04,-0.9444843134213108,1.1152128048700256,-0.7597733396388311,0.27830843655435267,0.247954236823367
2024-09-05,0.5477983793487672,-0.28191558420067725,-0.9540914650313989,-0.6423723928402113,-0.9847524782950341
2024-09-06,0.4573066277179765,1.996584347363444,-0.3432441560166441,-0.9221650862810439,-0.4826166645674414
2024-09-07,0.3518374158191894,-2.0448056815381546,-0.9439387975646192,0.6087841144008258,1.0042532341217623
2024-09-08,-0.5112318210638858,-0.30821939240848895,-0.3298002773730323,-0.17164529122766634,0.7182517239023785
2024-09-09,-0.05442232579895394,0.776759420382073,0.2779144680793014,-0.7541226881776832,-0.6680947834431563
2024-09-10,-0.4954316911191818,-0.3855163288288215,0.5058226930538762,-0.3546966599322562,-0.007461804405758477
2024-09-11,-0.21515794610300737,0.33397308683756377,0.296483050421143,-0.4945510720141647,-0.4645401155441292
2024-09-12,-0.6530650273875725,-0.4821327751567963,-0.1782572590667408,-0.17236114687257667,1.1858066503537998
2024-09-13,0.6314564297709835,-0.03427619007935341,0.4280709460898605,-0.7895323502471273,-1.0647745375074975
2024-09-14,-0.4606779093180686,-0.9870465762296368,0.11704370981871062,0.22904905810077436,-0.5689667775864816
2024-09-15,1.597858105513081,-0.18454217885035012,0.37912540903486236,-0.1569597477930988,0.067865658953866
2024-09-16,-0.9666865020924339,1.2222532258612178,-0.17546402831410132,-0.8605182315688336,-0.019334586932828187
2024-09-17,-0.2639787501683956,0.17020603364639586,0.3576343936680416,-0.16436151275023322,0.2385446434767722
2024-09-18,-0.6580615755250118,0.5062420811443961,-0.3350359575374252,-0.21398430498913665,-0.9348217597929943
2024-09-19,0.40528408693586065,0.156746262215074,-0.3161856064971343,-0.5379342593654372,0.8911726517548256
2024-09-20,0.40606657128857926,0.11970568685866362,0.20613974216875064,-0.7352825577078638,1.8644803118465982
2024-09-21,0.4209439189824647,-1.4014523181923617,-0.05368439368137277,0.7095082273876656,2.4626021119615653
2024-09-22,-0.40517746662930487,0.1828631872235054,0.34429226175563044,0.06545902726392391,0.28356875981427904
2024-09-23,-0.2936247528671143,1.2862672268124327,-0.33436169199155036,-1.4193571347457614,-0.1925114785694207
2024-09-24,-0.9303969089500788,-0.18268033824642782,-0.020174268868973392,-0.09950593620849801,-1.2033048886088862
2024-09-25,0.3967906665644548,-0.5832629443799231,0.2734219533790257,-0.4855628846769025,0.06305384852342898
2024-09-26,-0.3020286992140489,0.4086432875290966,-0.26313178732531456,-0.20198919404853544,-0.5340510716708051
2024-09-27,-0.1377585550439567,0.11870485848098922,-0.047362030668193146,-0.8845665592666314,-0.27726268570511176
2024-09-28,-0.6262409318079644,-1.0632475859427588,0.46871585175183894,0.9283852215480504,-0.5836036543180915
2024-09-29,-0.8331078013065286,-0.004813868256837417,-0.4366596856149319,-0.06354041304365622,3.247414084791102
2024-09-30,-0.17562181121220802,1.0337866573493348,-0.24727746133538464,-0.3232768878883705,-0.5233022387684676
2024-10-01,0.5933394057007971,1.4773876772840164,0.3324378780734467,0.7162712435718644,0.4745463742843929
2024-10-02,0.24026452978522395,-0.4111314714850527,-0.5471435481982834,-0.2748876780688679,0.034090117333115594
2024-10-03,-0.822602721322915,0.043244370255715925,-0.7134890369443101,-0.46252739406580706,-1.372946269883344
2024-10-04,0.20312981864146648,-0.5261690464221676,-0.3007427231376364,-0.04112579088846033,2.148044339697546
2024-10-05,-1.009903411408817,-1.2518825349307765,0.2786797825022983,0.37416967938358986,0.2796297164442981
2024-10-06,-0.4132771934083896,-0.23219688441074032,0.30581963523660877,-0.16316734399865443,1.0319658959744293
2024-10-07,-0.9343848384779408,1.3757316704969766,0.05084913176861359,-1.0309370260740547,1.5084542412408903
2024-10-08,-0.6285294197341642,-0.3427617730508436,-0.03733587025755536,-0.09458700601585038,-1.2243645556061264
2024-10-09,0.29817698889866295,-0.07435983949972812,0.06955115025755475,-0.22572979510653118,-1.7823568416085942
2024-10-10,-0.9599904747290746,0.20032359656567386,-0.3228143323817254,-0.13299860913308362,-0.7571567365584264
2024-10-11,-0.012676852613036192,-0.249674880757854,0.05921342747489131,-0.15974992749685343,-0.637353897767331
2024-10-12,0.007434714639222814,-0.8610211788734699,0.48041422406800577,-0.31015909262140895,-0.37609287994553475
2024-10-13,-1.083618698429185,-0.08437482996563996,0.23461559445558877,0.3166589097024452,2.122228262495791
2024-10-14,0.9497813229866983,1.776367859592064,-0.3091848793559216,-1.5048183474614412,0.9327183704667935
2024-10-15,-0.779282566349293,0.6044026020295816,0.07619494908383537,-0.1815494355230032,0.8678569229446234
2024-10-16,-0.826909918542429,-0.42459941299586573,-0.25976074453415376,-0.44557023706194737,-0.3366581707730653
2024-10-17,-0.8559506780848573,-0.30427240662633454,0.4561607411473414,0.1809840362752176,0.5346688719984305
2024-10-18,-0.41475346681654063,0.22631125828228987,-0.13589927384402678,-0.9076589837122837,0.5280436923892815
2024-10-19,-0.7776565757391005,-1.3826542977305454,0.6414957025826986,0.5128370595677509,1.56357252074199
2024-10-20,0.707467116706031,0.4702691672840749,0.27995404798362034,-0.6508242519870657,1.7708676836169075
2024-10-21,0.1485893970901984,0.45254396426074434,-0.32251205725313054,-0.413152528308379,0.3751926014383038
2024-10-22,-0.2741437515857983,-0.055448021394679387,-0.17206408157747108,-0.6117419913667982,0.0011595455155535026
2024-10-23,0.6994196717199063,0.29175930866755473,0.00660556992948414,-0.26586737460158594,-0.4477314894208895
2024-10-24,-0.6701463647651963,-0.09948850393996636,-0.538635594019877,-0.1261289290834838,-0.07320284217140587
2024-10-25,0.19375533715162443,1.2033643173878799,0.24581852028536905,0.613444815283631,-0.021299141912393415
2024-10-26,-0.10371109723243387,-1.2247283291088686,0.810602065333442,-0.5115422655584759,-0.2999117531804674
2024-10-27,-0.4384925688311781,-0.6938017560897091,0.5147803081839045,-0.32304407252127193,-0.15235695420414902
2024-10-28,-0.3914987005531702,1.3351586315358799,0.029571639286707203,-0.9848229065503331,0.3832736592323416
2024-10-29,-0.18808465484021994,0.7787504861374419,-0.38235340134621154,-1.0732744081042893,-0.4819298370814896
2024-10-30,-0.7657336367180678,0.3771435314886216,0.41683035126301654,-1.0600695650228809,0.8401555778496573
2024-10-31,1.1570336918170805,-0.567397117191633,0.5879885462076793,0.15504890122999604,2.3001159962292927
2024-11-01,-0.8719714435115616,0.1173990750726475,-0.30093764970594034,-0.5704590780800523,-1.6151482942628435
2024-11-02,-0.45510363062340364,-1.5206858766412925,0.3709225046973224,0.680820690922396,-0.5132335316007565
2024-11-03,-0.5599624578148232,0.6523971758020114,-0.12566649293964605,0.11966990843398286,1.2790299548645219
2024-11-04,-0.07985988371789092,0.34431445334815464,-0.529377692340406,-0.454593638466551,0.7143636359000315
2024-11-05,-0.6497443965528668,0.3467153490250115,-0.2949304167224022,-0.3190538318330668,1.2883297886075857
2024-11-06,1.0604955447714302,4.157148344265971,-0.1401885524546608,-2.347189192181396,3.9659893783089575
2024-11-07,0.8524955457644809,-0.1640375896508745,2.9523614383760095,-1.9729523906898259,0.9140945714619068
2024-11-08,-0.060949654512019474,-0.05072783115153185,0.3124569294432201,-1.2703444246381388,-0.34226433315734134
2024-11-09,0.7933608858563381,-0.4975996465834188,0.23710792162179706,-0.7445877495064814,0.9153542420044314
2024-11-10,-0.36664412611600106,3.3485911312299956,-0.62930021611074,-0.8699029687922794,0.6776159294031472
2024-11-11,0.3887741563671219,2.553481592432165,-0.525331044144805,-2.3553696924094263,1.6365671287187646
2024-11-12,0.5044564046099057,1.3564696377995789,0.4578444533572688,-0.6835085134415951,0.9815792782361391
2024-11-13,0.23951296731951985,0.20386781513579344,-1.4618366467601007,-0.4890439850401189,0.4110758445125479
2024-11-14,0.7965777361669374,-2.1478147893042925,-1.3644672960954547,0.2511612647692025,-0.5844963326778704
2024-11-15,-0.19707540478977167,-0.38507143293393464,-0.8676847319557596,0.657724723093478,1.428822572456292
2024-11-16,-0.34209689859989006,-0.7123204622155955,0.6188292925063017,1.5988678238910339,0.9781864409795229
2024-11-17,-0.38680253382692964,0.48556708307372015,1.4928671679778331,-0.39095443004208313,-0.5184161453791029
2024-11-18,-0.1351171315844525,1.6061105135708889,-0.23242060939241357,-0.5226830293477001,0.6661136069618098
2024-11-19,-0.02633036358162028,-0.45972017174649377,1.0205870772014816,-0.663876099974333,1.722285449358593
2024-11-20,-0.4877757833391336,0.17122620425324853,-0.27158844811668714,-0.4209604083026056,-0.031651846117306044
2024-11-21,0.4102451894557381,3.9193212734582,-0.5632479738002931,-3.116366202568012,0.9656597858742028
2024-11-22,-0.18987811752882494,-1.4448505324454473,0.34199411747757913,0.37980878436093973,0.5512610367996282
2024-11-23,-0.16509196040588367,0.47110596355768236,0.6088805386241717,0.7455585374379758,0.9145673572417532
2024-11-24,-0.3632537909633749,-1.459253468389173,0.4694720789564048,2.5808730946699505,0.2912733960847961
2024-11-25,-0.740836860913628,4.361121094936165,-2.2029178571864407,-3.650744258178718,1.2960705946875322
2024-11-26,0.11905010796561635,-0.7370845759967136,1.2258952110636112,0.40131897697251256,0.26077923312220325
2024-11-27,1.0389252338378119,0.5904304814418991,-0.7571208251259607,-1.839438046962686,0.4467687515633955
2024-11-28,-0.07952223762408794,-1.359548064028376,0.9914251143252701,-0.8044252880168004,0.22896237604582406
2024-11-29,-0.6370405298591816,-0.7786016086744217,0.5580223956240289,0.7583016353815558,0.6722535596449561
2024-11-30,-0.12369380388826913,0.3806687471743746,0.4720151865634771,-0.6845633912867444,0.19982368928396493
2024-12-01,-0.8565318384245343,-0.15029609792111157,0.3802945106204522,-0.1734197784261208,0.7430848173842208
2024-12-02,-0.5753197809079769,3.5158227855351485,-0.06647144611985333,-1.0390684101720682,0.6351403990953626
2024-12-03,-0.38388463720754123,-0.7939158110093321,-0.04215514875511226,2.9692668276059764,0.29650845796624686
2024-12-04,0.045205644240841635,3.8598161042018733,1.5145819078243334,-4.104135499337879,0.3660644632357233
2024-12-05,-0.3064973572470564,2.1593062686196793,-0.16256704930608892,-2.9180822967232154,1.1356320195092107
2024-12-06,0.703571753540985,-0.5689446207651164,-0.39524488034485766,-1.2759176794648508,-0.5361075278422014
2024-12-07,-0.17665410279404387,-4.916251399491944,0.4099465263127261,1.8543103861693246,-0.20135130175922503
2024-12-08,-0.8304037734729506,-0.9727196783678665,0.06277791528966677,-0.44552587607293076,0.10717036551555384
2024-12-09,-0.10769874969662267,6.077821930420823,-0.24981510677089971,2.945787860805542,-1.504657040286581
2024-12-10,-0.4182129911226436,2.123322176796733,3.566551057701695,-2.3431088270343845,-0.2487090408394409
2024-12-11,0.5959056774330407,-2.553605713678669,-0.30895483581925104,0.6745123476676746,0.5603257551890831
2024-12-12,-0.5145582167292153,1.048624559615592,-1.0739993359874789,-2.2220137503377893,1.3809066776920746
2024-12-13,-0.4584250085962639,-0.8056953302961372,0.6257803016350476,-1.5500193612030613,0.545079185612091
2024-12-14,-0.3937141025871237,-1.227877805729987,0.9161114604318776,0.3297741115818047,-0.6874873455868258
2024-12-15,-0.3178787012019529,-0.9135350501514377,0.21161122288322182,-0.1822454426614136,0.8881652662797691
2024-12-16,-0.8398668136890243,3.6998278580727173,-0.1015842762380116,-3.045983205875735,0.2912386992246427
2024-12-17,-0.017678105408128204,-1.0505632071177566,0.13756209229501182,-0.08491631131202658,0.14774996559324519
2024-12-18,0.44409477057864094,2.2641236079382705,-0.1908495675978462,-1.0896273099967588,-0.3793457269323905
2024-12-19,0.17565174304049241,2.6890770196234017,2.25643510519425,-1.4496990913346872,-0.8872960795381598
2024-12-20,-0.1947257030966472,2.6735694998077415,-0.17988348157207046,-0.010541600547859829,0.18027331617186337
2024-12-21,0.8438620707452476,-4.875417023201978,-2.5520657382102154,2.134541620771463,-0.46437909447613507
2024-12-22,-0.2119509986930524,-1.5126042938631847,-1.3129241419319515,-0.08911273829574833,0.5865616760926681
2024-12-23,-0.14982415344518965,1.6480296452271916,-0.7523704689601193,-0.7083122369158905,-0.10791094784802982
2024-12-24,-0.22293974001010716,-1.5110763260292621,0.08404318554953678,0.8471452102880996,0.2973807711894104
2024-12-25,-1.0574308447109861,-0.9754980306272177,0.024484150850236464,-0.24325710544076337,0.270048167397941
2024-12-26,0.3734464370395907,0.4366888450077405,0.40871911774310854,-0.10075874646455164,0.4399845645556044
2024-12-27,-1.1615384154845554,0.4619169191913984,0.4844728705290488,-0.6071960206695063,0.0441912087538648
2024-12-28,-0.04701591724185236,-1.5742529268810186,0.5192783730957825,0.9694604392963307,0.1337024844402426
2024-12-29,-0.4997809762185708,-0.6163487292868617,1.0727318069040208,0.45515443035010933,-0.10061645690894347
2024-12-30,-1.371018827683993,2.39559286783158,0.11864508975920571,-1.2880008722446683,0.18417524672377672
2024-12-31,-0.8037129236891886,-0.5605069305390088,-0.26601613658416545,-0.07039743434068137,0.812875990772701


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/structural_shocks_volonly.csv <==
,chol_shock1,chol_shock2,chol_shock3
2021-03-07,0.49014891218418233,-0.8949892715591116,0.060674850244487155
2021-03-08,0.6854339095090543,-0.12952427146115578,-0.2736575465051927
2021-03-09,-0.28736745111250334,0.16086986230448713,-0.20429594543510685
2021-03-10,0.5429117061623555,0.36833609035907866,-0.19704077998180258
2021-03-11,-0.42252102053144847,-0.07210944264696548,-0.015542998987532702
2021-03-12,-0.6078867758931799,0.41878800054028964,-0.003392276339999141
2021-03-13,-0.3107119629759965,1.209606399864645,-0.1317271517174164
2021-03-14,-0.4218254113278766,-0.4952683938999438,0.2538310111282949
2021-03-15,0.19270538073241658,0.873392941250544,-0.5346479096066455
2021-03-16,-0.6885942720546755,0.3960614106442116,0.052715549942784254
2021-03-17,-0.8971080590128432,0.22781815057513172,0.40073079824818386
2021-03-18,0.5385781418240336,-0.06186375631032435,0.6899622499485729
2021-03-19,-0.30508886167754173,-0.08040441062656885,0.07185255898554402
2021-03-20,-0.09982059933604916,0.3185528977838822,0.37667987940578157
2021-03-21,-0.6122049441814384,-0.5539940736868004,-0.32382077337844595
2021-03-22,-0.3135472958627798,0.9678689470052252,0.3587158298903516
2021-03-23,-0.748328574443653,0.6633773444358618,0.48829133624013515
2021-03-24,0.09578032317768075,1.3838630996603558,-1.1489675299964086
2021-03-25,-1.0832977403510353,-0.6173678434793002,-0.10265363267899505
2021-03-26,-0.45869506121975834,-0.028002926116473544,-0.4449075740485368
2021-03-27,1.838669738536116,-0.4982964914493559,0.15385504297704672
2021-03-28,0.7930390549948372,-0.246857103344,0.29142494423029874
2021-03-29,-0.369628948851988,0.37460979821258855,0.325251645218585
2021-03-30,0.07577255123441408,-0.3621316807556691,0.6878448604739537
2021-03-31,0.0386140366806128,0.617357944848127,-0.6281267647109988
2021-04-01,-0.6463715000752491,-0.14291782267493877,-0.2710921787143573
2021-04-02,-0.24269829680193303,0.1241501621125322,-0.3669019734198395
2021-04-03,0.008110631416770943,0.9660660791625622,-0.3013890213909157
2021-04-04,0.02959925928801243,0.15255394511115086,0.3503369630975379
2021-04-05,1.1761607735263593,0.5152370553940755,0.14179163169715667
2021-04-06,0.19208587252179768,0.36441663038128796,0.218141759922759
2021-04-07,-1.3187892118296047,2.509776922501211,0.04918482802241522
2021-04-08,-0.4708654501362428,-0.9202026654015331,-0.03402509928611385
2021-04-09,1.2762045181881563,-0.7591708316008835,0.3803836973526984
2021-04-10,0.8721430967116601,0.2639362164633031,0.3371690427599292
2021-04-11,-0.48704725281529776,-0.5153976077922043,-0.18941583957438732
2021-04-12,-0.33750327539221153,-0.47552765264746666,-0.6086598703113542
2021-04-13,-0.020123154006551427,0.3066189824891491,0.007550382220272457
2021-04-14,-0.364617294313318,1.0443071505265418,0.4131378126062187
2021-04-15,-1.1797493929868885,0.06546499760368756,0.2072617340997873
2021-04-16,0.47531025898548285,1.9605504167160306,1.74451796914548
2021-04-17,-0.6399163937336517,0.10912231323708074,-0.10330123915592683
2021-04-18,-0.08224410273548297,5.076619423539384,0.12309433256391006
2021-04-19,-3.933955329280076,-0.1879052869040701,0.9472570687960454
2021-04-20,-0.880929791005848,0.3217026340730517,-0.20750893803762843
2021-04-21,-1.92305800718674,-0.9800619451255119,0.09473417224364356
2021-04-22,-0.2774009521563824,1.349270445561811,-0.7404932325202317
2021-04-23,-0.15116043471567608,3.1695309816950696,-0.34950684370837
2021-04-24,-6.780425156713764,-1.0168220633482323,0.19076588911030626
2021-04-25,0.9548275010677836,0.4805868010808602,2.8877570431213613
2021-04-26,-2.4051911306155507,0.8220991390936062,-2.5598330559335083
2021-04-27,3.9412176876144787,-1.205936356089649,-1.0443909575662067
2021-04-28,1.8748660048071357,-0.25305970065472116,-0.7959722756604531
2021-04-29,-1.3102441982333033,-0.2238712719157366,-0.3752439823456005
2021-04-30,-0.30159146490148014,0.04921109858362707,0.2830904988627657
2021-05-01,0.8403660017376837,-1.1194030410109843,-0.3615720742213421
2021-05-02,0.5189181870910061,-0.4818176081123301,-0.4058742185835675
2021-05-03,-0.32895334656790653,0.0006845429208008262,-0.2724725828162165
2021-05-04,0.3798165738376902,1.5151614500954032,-0.4164786485299242
2021-05-05,0.9148888441090588,1.3480538184919815,1.1852602813200297
2021-05-06,2.990421869250778,0.4502318202129989,0.5612833510004873
2021-05-07,0.0017403981104819658,1.2299578850682802,-0.28748750917385596
2021-05-08,-2.8755370561531586,-0.7275099335797436,-0.48039188355830525
2021-05-09,-0.05705399081183196,-0.11405853860629797,0.20302017450500803
2021-05-10,-0.18214760246447234,2.707062805120339,-0.5236767618737159
2021-05-11,-1.8801618034740308,-0.24879456482405504,-0.30562568166178045
2021-05-12,0.7411586498582918,2.5751769812030307,-0.6007077230910551
2021-05-13,3.841477729445606,-0.2534417194795543,-0.08132623006680954
2021-05-14,-1.0282385823525602,-1.218640675024102,-0.00958380401762151
2021-05-15,0.4376188776582948,0.31540515180919565,-0.5727874557766786
2021-05-16,0.81270187905251,0.754936961516293,-0.33538469656578046
2021-05-17,-2.8747644489234307,0.6907126146694622,0.1433946386535138
2021-05-18,-0.8142281606612979,-0.826488223369729,-0.32229889212344365
2021-05-19,0.302846327437213,17.071521636880593,-1.3276746222683165
2021-05-20,9.868323166530631,-0.6359770901402303,-1.0640559967390741
2021-05-21,1.249727520782521,1.0879534841386052,-0.6381262927940853
2021-05-22,-2.5073260675597155,-1.4359917566482636,0.2160951379368176
2021-05-23,1.2421150534560312,5.2464016231231945,-1.3192616718813523
2021-05-24,-6.428685878271075,-0.38823828109628844,0.6405257120632983
2021-05-25,3.589227593985231,-3.120640555432011,0.16292491282756522
2021-05-26,2.0079227548795773,-2.0442783571919314,0.9861445336286102
2021-05-27,2.1088299828443677,-1.2601587322717551,-0.12817768188343864
2021-05-28,0.8003522433104749,0.43611483963901587,-0.1586020375501541
2021-05-29,-0.2803450385241303,0.048737596544127945,0.2841621590617798
2021-05-30,-1.218100907610494,-1.0079544442448316,0.3983304038603242
2021-05-31,-0.589345217375423,-0.6388419589793354,0.507886542679082
2021-06-01,0.8098870725304792,-2.0366322113798434,0.372898155229865
2021-06-02,1.066109275360315,-0.9642510725003544,0.23082656244550487
2021-06-03,0.5091130024883885,-0.8787797402399581,0.31093696753447314
2021-06-04,0.4030396059278494,0.8832781629865094,-0.1390814725572589
2021-06-05,-0.6073356052950551,-0.39767180397968477,-0.16314325212277697
2021-06-06,-0.8843014703632889,-1.7884129765551746,0.41832770931907964
2021-06-07,1.5365115809964742,0.9836441844002015,-0.5131900987832146
2021-06-08,0.4230690909958045,0.6868356246140094,-0.7790128164583492
2021-06-09,-2.7436872692260854,0.03558382217460912,0.16318347330154045
2021-06-10,-0.5292251731277089,-0.6081839368291925,0.10632834486947294
2021-06-11,0.4776300936244287,-0.16114284019458505,0.1572004188916274
2021-06-12,0.12172634858907401,-0.27498135819450387,-0.2247416189544658
2021-06-13,-0.37608669435146247,0.10639604072539133,-0.9851399945336313
2021-06-14,-0.07066955678002375,-0.8125706586047363,-0.23215881069005725
2021-06-15,-0.11055266363839929,-0.7448108750548498,0.516315562756339
2021-06-16,0.3792400560190171,-0.17131180342996857,-0.5575366717618631
2021-06-17,1.4874619910087148,-0.5469587441630824,-0.562429916763368
2021-06-18,-0.039938699921374055,0.9240804780635019,-0.7135054410354872
2021-06-19,-0.2610178072240034,-0.7783091826858671,-0.31942468283361775
2021-06-20,0.5767878698288902,0.5980774964654387,-0.6054803315865233
2021-06-21,-1.7514463641564453,5.172797861443025,-0.5915469804075858
2021-06-22,11.37449774179217,1.818185076197835,-2.0915771810663526
2021-06-23,-3.3954600410979903,-0.03459989915376455,-0.4468066203818908
2021-06-24,-1.1305891575232911,-0.007861220714369068,-0.4405975306967705
2021-06-25,0.8904670765553276,-0.28063630007655616,-0.9041227888841888
2021-06-26,0.2682426803994637,-1.1870931957058546,0.12352157724841052
2021-06-27,-0.03677447259917357,-0.9670985679012635,0.43480672762270806
2021-06-28,0.8978119054586053,-0.5508116210484052,-0.2783190455346125
2021-06-29,0.5832665074614319,0.3378644834884552,0.43834938978438487
2021-06-30,0.5342689506183206,0.0741604933745118,0.23750419163973926
2021-07-01,-0.7941582232128047,-0.1878067316518716,0.2966956501033459
2021-07-02,0.07788140202851092,-0.6399641161146733,-0.5354137138600025
2021-07-03,0.08458601366782785,-0.8933953274556796,-0.821721334003941
2021-07-04,0.2316804445663211,-0.2874771876735007,-0.3471456983759041
2021-07-05,-0.4475994336409655,-0.016744809302645186,-0.38320666458514263
2021-07-06,-0.056392649847777636,-0.500252169146773,0.03529358324664382
2021-07-07,0.27941313874056845,-0.3380158921252324,-0.017419748694406958
2021-07-08,-0.21484636182213293,1.0106996227676364,-0.07291051649330295
2021-07-09,0.30909358410251575,0.03839762308332162,-0.9572814343447525
2021-07-10,-0.8060703712983474,-0.7144581209126366,-0.3468654655431327
2021-07-11,-0.1109768018905174,-0.5061369504666835,-0.22803060796847147
2021-07-12,0.26600178153517823,-0.13208692309130537,-0.3783215474750444
2021-07-13,-0.5325555519277301,-0.16007863536021458,-0.21606410015060287
2021-07-14,-0.2093463086797442,0.5895904061186796,-0.22977305842759768
2021-07-15,-1.574091549353761,0.3042431834723224,-0.6242059605440409
2021-07-16,-0.6097983277433153,0.35589553452671085,-0.30801997729859265
2021-07-17,0.0561970164256666,-0.7802776969352843,0.000561430750249846
2021-07-18,0.048492440930221765,-0.35331612967166953,-0.738052742098955
2021-07-19,-0.281282262761277,0.9275879567944176,-0.42886375499564156
2021-07-20,0.30892593742980445,1.1211894943645855,-0.5887796878369711
2021-07-21,-1.1105672803619027,1.2686377351825504,-0.8807740581513963
2021-07-22,0.07643084265799348,-0.824649688162743,-0.21513293331464586
2021-07-23,0.7911423293964002,-0.606019946607504,-0.5457194501083135
2021-07-24,0.09454436081337911,-0.2786540757577197,0.0644026487591342
2021-07-25,0.034408144724690996,-0.19635713772403615,-0.5828604501979752
2021-07-26,-0.37902156799546893,1.3427523350190271,-0.2632950338607345
2021-07-27,-2.651789320218625,0.11368746117880338,-0.1605232753638972
2021-07-28,-0.7582063756949068,-0.4947393471973889,-0.27679987235482256
2021-07-29,-0.06300393845259926,-0.1305353882541346,1.459714565036468
2021-07-30,-0.026832615327350092,0.5790266705454098,-0.09428873555292652
2021-07-31,-0.6403197416376235,-0.2822147520441296,0.18099662777880204
2021-08-01,0.27232671826719185,0.6544443596534907,-0.9216218603325201
2021-08-02,-1.187477072408476,-0.2776103034139975,-0.29778370162036655
2021-08-03,-0.7563329915414791,-0.005820236297682553,-0.6678768329517794
2021-08-04,-0.46224253057891274,-0.021603366668443053,-0.579446125197582
2021-08-05,-0.2036948051091872,0.17666839014066102,-0.2739085098736406
2021-08-06,-0.5658787589939929,-0.017749715910216266,-0.22639485701523873
2021-08-07,-0.17152881926883612,0.38007133141605326,0.15078090468665756
2021-08-08,0.11701839992793896,0.40386694116098454,-1.0392123187246032
2021-08-09,-0.07913397926022386,0.6889591916646591,-0.3631664775652098
2021-08-10,-0.6419604145547881,-0.017268340213122048,2.115406404999771
2021-08-11,0.21132127432598127,0.8089407010822083,1.1264417396686475
2021-08-12,-0.36428260068240176,0.6853306876215871,-1.0456757481051275
2021-08-13,-2.1689196083863402,0.7715403713542427,-0.01635306078160971
2021-08-14,1.7476200555327124,-0.5338820685966389,-1.2486732681583121
2021-08-15,0.3932694925482396,-0.3192780992039193,-0.8178918055868143
2021-08-16,-0.9179726700162443,0.4116911037181257,-0.5661662778240105
2021-08-17,-1.1529785503149983,1.117142964283244,-0.49010150690204385
2021-08-18,-0.8785341338433718,-0.12558924941849633,0.2992988866288135
2021-08-19,-1.1263816218938514,0.37485814069768725,0.8372356241875891
2021-08-20,0.38963340050803547,-0.6141674204483786,-0.6252024218741357
2021-08-21,0.41582427531903976,-0.43970195231982423,-0.2353997033908815
2021-08-22,-0.3126001336127983,0.26537926257911226,0.42930362435594904
2021-08-23,-0.18840952069092318,0.07626955759062863,-0.05212094323677702
2021-08-24,0.012342602134332914,1.1931749762627077,-0.9506547676249465
2021-08-25,-0.01591892268610613,0.0887470249043331,-0.006114232464834792
2021-08-26,-0.1938892048585227,0.5916250755534253,-0.8383793459830706
2021-08-27,0.6756759595678574,0.2948332943771462,-0.31187893102693576
2021-08-28,0.08016512643261642,-1.2106838369823603,-0.11562503645814264
2021-08-29,0.530518650739347,0.03527520663600178,0.1708684846136846
2021-08-30,-0.8086573383257978,0.18422813560331047,-0.025738022579409894
2021-08-31,-0.6794641001363305,0.21081481702517607,-0.7215898892641924
2021-09-01,-0.30766426156956134,0.21350795581102872,0.011772663924994962
2021-09-02,-0.12776708743474446,-0.6987028109677464,-0.31947523286027923
2021-09-03,-0.0465133463044973,0.383854558017012,0.006562744109564663
2021-09-04,-0.17515097846108035,0.4358603311351429,3.8111203308472676
2021-09-05,1.785328307056017,0.2079642849742901,1.1647311954095503
2021-09-06,0.40691463193315985,-0.1799377614882815,-1.3373720504456543
2021-09-07,-0.4795715458470056,7.761725186942576,-2.645245535414649
2021-09-08,2.4352739866187383,-0.9134056647817896,-0.021736868984140064
2021-09-09,-0.08209877505472979,-1.3563761645169654,0.4864712515652179
2021-09-10,0.7340584530853582,0.8832791855071966,-0.8854366489515688
2021-09-11,-1.2591575986433272,-1.5514429571957429,-0.18744012500860968
2021-09-12,0.156935328662197,-0.4760242259279095,-0.28273094470828936
2021-09-13,0.06984957063117833,1.0253656000260696,-0.37370063580651863
2021-09-14,-2.107808871237763,-1.0056384467479864,0.20204631227765515
2021-09-15,0.6558565945592416,-0.7777975158430837,-0.29231405541613203
2021-09-16,0.7905441788069439,-0.3074260495989675,0.4575943304853154
2021-09-17,-0.4653932523904211,-0.0036566940638239533,0.18120747588990016
2021-09-18,-0.10721556225043405,-0.414770152642946,1.1724228570366162
2021-09-19,-0.12575931949794575,-0.5367076119858447,-1.2927733950124636
2021-09-20,0.2966776831359026,3.0486256021802904,-0.8621601879717828
2021-09-21,3.367283077621973,0.6248703461030206,-0.6033576419640914
2021-09-22,-0.677688040387743,0.7276337608053384,-0.39685954005013724
2021-09-23,1.8870486887734346,-1.4007015563754155,0.04604635205922704
2021-09-24,1.364992923280001,1.3553779258382999,-0.9815897958884571
2021-09-25,-1.361599593822946,-1.1057231297192667,0.3265712793584212
2021-09-26,0.07587964069276601,0.22453909837429906,0.17053065795488395
2021-09-27,-1.5308141507215904,-0.6568822653272889,-0.13647604808580327
2021-09-28,-0.2977834253719485,-0.41996152731638087,-0.3149369445748024
2021-09-29,0.4745462505594098,-0.42183850372565557,-0.41166032772281713
2021-09-30,-0.542205306272923,-0.14299111005844875,2.1610300542191636
2021-10-01,0.4823171933621907,0.522667148085534,-1.8721981219003827
2021-10-02,1.287403533968135,-0.6064118526160623,-0.04374099474016878
2021-10-03,0.06183921285016378,-0.26419919834006655,-0.6936784867727758
2021-10-04,-0.13958514042602357,-0.10187878811832948,-0.22808543580881713
2021-10-05,-0.700053066292614,-0.08722613296055459,0.24731992943611658
2021-10-06,-0.02079975073528522,0.843256760833476,-0.08752773026619337
2021-10-07,-2.0339358830360004,-0.6902973206378733,-0.2151809261129151
2021-10-08,-0.25263695716456525,-0.2852816844103037,3.257468619326249
2021-10-09,0.9451096288771829,-0.443716773827006,0.21796716656107598
2021-10-10,0.24053719240444754,0.026660773891413112,-1.3425904651891412
2021-10-11,0.07916586258356376,0.10659388115522934,-0.8856409513492218
2021-10-12,-0.8714307995244123,0.3788099395915593,-0.012249543748561489
2021-10-13,-0.9999954831059968,-0.2554234460636275,-0.5016149252280654
2021-10-14,-0.1306304468917835,-0.7977793836499707,-0.38064330142604486
2021-10-15,0.18700953766622982,0.5166447119904735,0.8847569196376883
2021-10-16,-0.8065238752095891,-0.4695573618786196,0.23999438692205868
2021-10-17,-0.399717682521477,0.6836936615284379,4.337242206946938
2021-10-18,-1.2138452992072566,-0.6367760500904549,-2.0432684326542843
2021-10-19,-0.1389828482163598,-0.707686723574591,-0.8662075864194227
2021-10-20,0.28307433749471794,0.3636157621705676,-1.2290441346099508
2021-10-21,0.05034248548254169,0.23892251678231313,-0.5844673555289265
2021-10-22,-0.6860488623881247,-0.15780934160772078,-0.5414430265431767
2021-10-23,-0.2878149810169937,-0.4595338359591167,0.08189419433151403
2021-10-24,0.2622345756463268,0.17539426698708815,-0.056083098827382986
2021-10-25,-0.5342261391389043,-0.383514707728436,-0.02939566651898111
2021-10-26,0.2832615857024599,0.0675879673848242,-0.4959409094651357
2021-10-27,-0.25219135172113694,3.2359905989482525,-0.23350478882186257
2021-10-28,0.9777515153864417,-0.31397294049816926,0.503893060375493
2021-10-29,0.7891395092843408,-0.8756997004794875,1.24657446542069
2021-10-30,1.0743950477106134,0.8561682281357652,4.9425832412278465
2021-10-31,-0.5155637703007292,1.2007440894593249,0.5610564956115311
2021-11-01,-1.7528716995270361,-0.3305235061595237,0.3717118254431407
2021-11-02,-0.5884173548957954,-0.062419546980370486,1.1277027518385472
2021-11-03,0.3583015138788463,-0.1094425052935182,0.7434432302191842
2021-11-04,-0.10971830232838886,-0.18381318541911779,0.6341186844694603
2021-11-05,-0.41806146746605627,-0.42589580624569334,0.47673158995988935
2021-11-06,-0.03644323428135272,-0.26725981584428554,-0.11287821046793263
2021-11-07,-0.5584653420444303,-0.8912308311366605,0.3759539807633601
2021-11-08,0.5931053212625195,0.3657051682584214,0.8363774539861484
2021-11-09,0.5139836885470959,0.2518800473699647,0.07379275917400639
2021-11-10,0.08462519253419841,2.8755211458133054,1.3457398010442936
2021-11-11,-2.5932175687055534,-0.8135946189980474,0.4825208390765382
2021-11-12,0.25198643062667325,-0.12584581550889984,0.7377867608790035
2021-11-13,0.036327634816859584,-0.8910541804068631,0.5472566882186477
2021-11-14,0.09700491489740737,-0.4955624240093379,0.12543932704839722
2021-11-15,0.04393182526246104,0.012213679158456968,0.20201829243573327
2021-11-16,-0.16087764429845477,3.07851409675257,9.143835155620799
2021-11-17,-2.7994379940997853,-1.1473488042904993,-2.9561453620916067
2021-11-18,0.24115006941613087,1.2723310668615804,-2.8897918452019793
2021-11-19,0.41686196213209004,0.11138732138948375,-1.520007991131131
2021-11-20,0.34888976847780917,-0.6587457193965331,0.1209892523806252
2021-11-21,0.6619782928396541,-0.30875182780954363,0.21726595690593667
2021-11-22,0.5239151510555424,0.06951031297879112,0.07541456111778848
2021-11-23,-0.3109555762917,-0.31274228448656616,0.13933639008924925
2021-11-24,0.06327296932605846,0.19627572672343335,0.0608352227979047
2021-11-25,-1.2841929986786782,0.4727591900373833,1.3825427760687938
2021-11-26,-1.1115635509608746,2.268855544038213,-0.9140657507387511
2021-11-27,0.3707736687840024,-1.0524059943255462,0.9778477402885263
2021-11-28,0.06984844496070698,0.09979000777169907,-0.3704393239119203
2021-11-29,-1.508096654203961,-0.4122560490103092,-0.04516866500754261
2021-11-30,-0.06276465334844597,-0.22011361508365837,-0.2422694843553734
2021-12-01,-0.3580115923466481,-0.3548958830552544,0.48017412340725607
2021-12-02,-0.4979504262583599,0.08724996253190838,0.8590523993927447
2021-12-03,-0.4724133281185795,1.6902849637464497,0.9044784047050728
2021-12-04,-0.8945170381607825,7.871105077931256,-3.3898732777968603
2021-12-05,-6.10346694952124,-1.3698014770710352,0.23241610922167533
2021-12-06,0.004605742546700109,0.4522002225354869,-0.19018028376162346
2021-12-07,-1.1509748498819536,-1.4193475287637856,0.5370178811467324
2021-12-08,0.05104559749331008,-0.3229884988861118,0.06985352146215848
2021-12-09,-0.23958103277010054,0.49621431137583194,-0.21152164014661273
2021-12-10,0.9982275586387065,-0.38802876553936616,-0.08764004591752439
2021-12-11,0.2027481949104061,-0.5329720216811259,-0.09315295312505711
2021-12-12,0.40059661606847735,-0.8438396622128892,-0.047613889454886225
2021-12-13,0.18007023454882837,1.7812476542095295,-0.6613725347878026
2021-12-14,1.6165422377541192,-0.934017537294826,-0.03905422688543628
2021-12-15,-0.10695985465440686,0.3114002144021803,-0.3483868089785945
2021-12-16,-0.11129372805785864,-0.539583337727855,0.32591032842107087
2021-12-17,0.06529529837837197,-0.18415486743594467,0.18511796675719402
2021-12-18,-0.6864131791025839,-0.5599923856393502,-0.2069972435647816
2021-12-19,-0.2589073298072913,-0.6541191051682669,0.17343477158114975
2021-12-20,0.15437472620165738,0.08241799247749747,-0.3869701413981732
2021-12-21,-0.9381159185892025,-0.1268774998322966,0.03185674745035412
2021-12-22,0.7803557899003866,-0.2971892137156239,-0.1557704252154292
2021-12-23,0.2064002418233161,0.5809235394404838,-0.35693704150962324
2021-12-24,0.1903096148894272,-0.21680814027134326,0.0707624781407065
2021-12-25,-0.10731300288685942,-0.8064549467140211,0.012130184096409119
2021-12-26,0.4063601682682624,-0.17765837439564905,0.07385570367324032
2021-12-27,-0.35885739725696864,-0.012247797435654077,-0.2842701541591321
2021-12-28,-0.8282970461347223,1.2049651948014364,-0.38381779710509556
2021-12-29,1.2808481104712195,-0.199587457622558,-0.13694827684980385
2021-12-30,0.2502165471413173,-0.3693321502403022,0.10937334539722816
2021-12-31,-0.1198189148822259,0.013911683201730302,-0.2633179736432467
2022-01-01,-0.5024035864533349,-0.7644006093544722,-0.05162936283514968
2022-01-02,0.9158138154837028,-0.08804221826185463,1.3213150610833868
2022-01-03,0.8763526537794059,-0.21359402100932048,-0.7313419307133885
2022-01-04,-0.3347221111778635,-0.2609336676524598,-0.46933952545796215
2022-01-05,-0.21805388785524463,2.551615903410697,-0.9232090186922971
2022-01-06,-1.8658023296912665,-0.7625287711983229,0.09525945551997995
2022-01-07,-0.5033762862972913,0.275072530021412,-0.33513163814266483
2022-01-08,0.19156158905667028,0.42278755355049485,-0.16753086454847368
2022-01-09,-1.5937910756664262,-0.6434230768233123,0.38289113241524453
2022-01-10,-0.008610626399346715,0.9198204440238419,-0.4969566698417379
2022-01-11,-1.1282883537743162,-0.5329597509236792,-0.06585587604522786
2022-01-12,0.01601486217083703,-0.3355437880762813,-0.27783734424043033
2022-01-13,0.7777516465453287,-0.17679776505985553,-0.2526608315543454
2022-01-14,0.3066821679177803,-0.161054842933721,0.011361985972938093
2022-01-15,-0.16714502250916147,-0.5998604897548653,-0.11546240481669674
2022-01-16,0.3101375924733549,-0.5881834381256006,-0.05823118525981095
2022-01-17,0.25368380908465404,0.43138605771226923,-0.015399457892398492
2022-01-18,-0.10652910458464941,0.02671667478801989,-0.2920300878262309
2022-01-19,-0.5481963807977679,-0.027277893448263833,-0.27641023277790333
2022-01-20,-0.1085276099523942,0.8256310149410669,-0.39201520316519445
2022-01-21,-0.9925950173712255,2.945501056633523,-0.4569110553938147
2022-01-22,3.6469820110456395,2.2623405188545638,-1.2037237069480233
2022-01-23,-1.5240505731377867,-1.4745935894281115,0.20840457437291374
2022-01-24,0.6050392109429263,2.0501905720278897,-0.9080057363102648
2022-01-25,-3.0292813347191947,-1.3785035186686054,0.41051107580474416
2022-01-26,-0.19382197703452497,0.40438507845459915,-0.14791849748623997
2022-01-27,-1.5253330857249188,-0.38649891712997436,0.5535750871209256
2022-01-28,-1.195417526869924,-0.8220452849108132,-0.19951994064629666
2022-01-29,0.3495282546597372,-0.975741722600142,0.03260462792890686
2022-01-30,0.5275894732704862,-0.2644071533376239,-0.06786166128985034
2022-01-31,-0.3429830893485938,0.22441480238524253,-0.03454110060478219
2022-02-01,-1.0163099617831806,-0.6799945639587983,-0.009874520178136668
2022-02-02,0.2730680508944664,0.34419209488081265,-0.15113449169095877
2022-02-03,-0.36156224112175783,-0.3414586864514646,-0.06204285414139343
2022-02-04,-0.12072161569852688,0.8360533956885675,-0.438828190033867
2022-02-05,1.7718179175121453,-0.5362996113551617,-0.4647652510068549
2022-02-06,-0.0045673054334539566,-0.4832260994354134,-0.17347619299792416
2022-02-07,-0.013106310028605284,0.6810824877017582,-0.09956165932742425
2022-02-08,-0.18014971576168354,0.6119909913629538,-0.4878429648033047
2022-02-09,-1.6349212632948318,-0.39301197935890203,-0.0357892464316645
2022-02-10,-0.31124963260850635,0.07108172816886223,-0.3623200598845811
2022-02-11,0.2400575505946973,0.8257334385743881,-0.2341060231370954
2022-02-12,-0.25893901791996377,-0.626298336746658,-0.2156640181855195
2022-02-13,-0.16957533561968033,-0.35253599703562966,0.07721557311566862
2022-02-14,-0.21263259265181045,-0.30234179030020736,-0.16455301482793683
2022-02-15,-0.4059623692454953,0.2870115223429052,-0.08605901571007231
2022-02-16,1.0303314351754655,-0.5615294878713406,-0.2603759137801492
2022-02-17,0.18589985031337072,1.210424858719971,-0.6031286561952663
2022-02-18,1.097731450719696,-0.36529881481981447,-0.36572531062310637
2022-02-19,-0.10613635647219902,-0.49769066929189426,-0.13874361501921245
2022-02-20,-0.29955045476394426,0.6026632919605961,-0.22265801942822563
2022-02-21,0.061562509657045884,1.4813986354087678,-0.5409032787045597
2022-02-22,-0.6552253104219599,-0.37049942618543974,-0.09493293897238589
2022-02-23,-0.08415654879003802,-0.25451408004392395,-0.30568527934442713
2022-02-24,-0.38239902554160116,2.2555015112147836,-0.6792866481139547
2022-02-25,-4.402732149823766,-0.0809753421330923,0.32393254317424486
2022-02-26,0.4873731023690788,-1.1861583107536737,-0.16999970189644448
2022-02-27,0.9491299761976139,0.054067746196337016,-0.07341170576268344
2022-02-28,-0.4270128982861493,1.5648041862097737,-0.12995009583320508
2022-03-01,1.9218749737722394,-1.156667622512071,-0.28845035050056894
2022-03-02,0.6450132065889143,-0.6905531503821204,-0.010335173170115506
2022-03-03,0.03271919713826449,0.09774105841306742,-0.24192870315339335
2022-03-04,-0.36192846707079335,0.587310641293031,-0.23001244676853205
2022-03-05,0.49081464161631033,-0.8717053424243136,0.014457477051711208
2022-03-06,0.46031225001796167,-0.318304096651017,-0.17403761995032657
2022-03-07,0.4084971077697896,0.27711647878586176,-0.17110072721409164
2022-03-08,-0.9783569945554002,-0.22227482647227453,0.3273626956034382
2022-03-09,0.45697184859031054,0.2947691113342207,-0.0710963050051733
2022-03-10,1.1033814285111527,0.2757660858992573,-0.1612589946211334
2022-03-11,-0.5134415227670549,-0.5942316946964299,0.001357223595615133
2022-03-12,0.27617163130089656,-0.904937011487272,0.12237678678220837
2022-03-13,0.6225204139331302,-0.009754273286293174,-0.049582715096595655
2022-03-14,-0.2607062457805368,-0.3790897141569308,0.07447028372692688
2022-03-15,0.17270834723568657,-0.2265983149955057,-0.0871189030890923
2022-03-16,-0.2603751641789823,0.127784020159679,0.09724026660234936
2022-03-17,0.1731493377122458,-0.7331994691598405,-0.0026693176507475336
2022-03-18,0.4461314446457521,0.03248244268220743,-0.006696411500331502
2022-03-19,-0.2457655284133203,-0.02990358079527114,0.09956814070827462
2022-03-20,0.3838836710171179,-0.045548775263268323,-0.08996686059305392
2022-03-21,0.004201209932561196,-0.18672265179786054,-0.048161076316788294
2022-03-22,-0.17443770563345043,0.031158200497146807,0.24959525881374353
2022-03-23,0.19049346554418453,-0.0040072832037431685,0.5090082212548332
2022-03-24,0.27816848278737805,-0.4116963443138282,-0.38265130756776783
2022-03-25,0.04395681705094296,-0.08626819772258225,-0.2478726973516133
2022-03-26,-0.46626718233623277,0.18478887843259073,-0.34153456996220827
2022-03-27,1.1968554893610046,0.889712262683061,0.46782745290175304
2022-03-28,1.069683628597305,-0.058057468274456826,-0.3206272486196551
2022-03-29,-0.3607352377834478,0.09043546537630304,0.27970112043292816
2022-03-30,-0.10838639170591388,0.4325107458281427,-0.13345367582368564
2022-03-31,-0.3753854716106793,0.6581802764748492,-0.045353189083663835
2022-04-01,-1.046638439256744,0.19152411734799907,0.16617604495135188
2022-04-02,-0.4561808857737564,-0.5835073750991976,-0.07934008639633229
2022-04-03,0.27166896648325733,-0.4897491634501422,-0.11153385618932211
2022-04-04,0.04983657764054163,0.4869251404425962,0.19094642796780373
2022-04-05,-0.562254144343874,-0.30378085289944373,-0.0693252679951007
2022-04-06,0.34018020687337114,1.1019284672796887,-0.7194122762236753
2022-04-07,2.9141691750519776,-0.9354979574279154,-0.7102505184661744
2022-04-08,0.9493218311820517,0.02285132330642869,0.5025043719473841
2022-04-09,0.2286868677699653,-0.7226954740273984,-0.3342174424934434
2022-04-10,0.904413027639426,-0.6137705147202499,0.41703172984714415
2022-04-11,0.39654962559339446,1.3987679210570665,-0.3851776963368881
2022-04-12,1.810416512587335,-0.6391600629983194,-0.30095360113535663
2022-04-13,0.36865147921368235,-0.6937622957593482,0.0607912322619972
2022-04-14,0.4791992516191273,0.025185146471617667,0.23944560150932523
2022-04-15,-0.3667629209912452,-0.9929293707404465,-0.019403927512847908
2022-04-16,0.5406786978409192,-0.8534752442399535,0.041256081343336054
2022-04-17,0.5666728919849635,-0.12630331973700065,0.31185320620052787
2022-04-18,0.14598587981058206,0.4404396322206547,0.6272271278863726
2022-04-19,-1.015850056407366,-0.5255993245764974,-0.21669341465782685
2022-04-20,0.4881180098030087,-0.10266931941548293,0.8210895515539166
2022-04-21,0.09167696478355344,0.959770863327501,0.43939301552447735
2022-04-22,-0.5151405553104945,-0.49474460534613224,1.1382374056907427
2022-04-23,-0.019360071812494054,-0.9345743473154757,0.22110839529794402
2022-04-24,0.7922397486821932,-0.4620748215166062,-0.6562572830185451
2022-04-25,0.34847835959352114,0.7068373033808178,-0.9073559366197577
2022-04-26,-1.729907792627186,1.2265382444938266,-0.0033595259650128647
2022-04-27,0.46121325249804784,-0.9642686193482917,-0.7388084502417218
2022-04-28,0.9006056131503464,-0.7888536362486583,-0.5192914555650014
2022-04-29,0.21805758853234175,0.7845121646321123,-0.2213739188081425
2022-04-30,-0.14892368359190852,1.4847956659440775,1.1529282476299616
2022-05-01,0.2960729440919107,-0.7114572288572597,-1.1505818101530576
2022-05-02,0.7562121907212138,-0.3864828803910443,-0.0562698799295078
2022-05-03,-0.2374182930457523,-0.09858176486067566,0.3605571439700907
2022-05-04,-0.3447538883699947,0.9719609984464185,0.6549479361787057
2022-05-05,1.8325631573872947,1.4143188485062945,-0.39595783939795176
2022-05-06,0.7589906631825384,-1.358271397495908,-0.6922163368810871
2022-05-07,0.7183584109852463,-0.27819594664752934,-0.1372622162216443
2022-05-08,0.3487394928390537,-0.4898457367200042,-0.23108531731761708
2022-05-09,0.2911756309615658,3.641355291025014,0.22222176175496383
2022-05-10,5.3255979489174825,0.3743379804939296,1.1319956679735266
2022-05-11,-2.0672098442230444,5.90042674398236,4.002543262059138
2022-05-12,6.808891438257885,2.0027998137902343,5.474464230452591
2022-05-13,-3.720019191231592,-0.9641449531067086,-2.467850024685785
2022-05-14,-1.0011228075702632,-0.691050475898515,-1.7890786385818391
2022-05-15,0.7141777755297478,-1.7962807252842679,-0.7372786531586305
2022-05-16,1.0658011892669939,-0.6658105262600958,0.15033276748051233
2022-05-17,0.6253213619309883,-1.1552751599499074,0.4081346202317933
2022-05-18,1.2861981032426844,0.4044299895233572,0.2505986922817235
2022-05-19,1.3318773279440228,-0.6149652831880261,0.5515902374478913
2022-05-20,0.19104167433771962,-0.7917926123172219,0.27976962502685854
2022-05-21,-0.047239301847526095,-1.3849615278354097,0.5481703206264552
2022-05-22,0.9280425216358217,-0.6597332934795519,1.3993252602024753
2022-05-23,1.0486655691906535,0.31376004719608863,-0.5684390568012506
2022-05-24,-0.6984496874988187,-0.5027255041933829,-0.03904125289056104
2022-05-25,-0.4426664490484223,-0.8424678609627356,-0.2185495385944336
2022-05-26,0.3979956444376265,1.16777656470329,0.16051026301412044
2022-05-27,-1.1387514552213571,-0.6259001369716037,0.05278137809448874
2022-05-28,-0.010868826145195515,-1.3454290948070875,0.21144655343810195
2022-05-29,1.271808161597723,-0.5492966299859786,0.14925293066885317
2022-05-30,0.41352239074743236,1.0517149438097437,1.526755378843329
2022-05-31,1.485587200352925,-0.693185199471195,-0.1458738143815371
2022-06-01,0.012700641559855388,1.057867947451748,0.11105418407232784
2022-06-02,-0.9399944043635396,-0.5573230956739759,0.312543174592703
2022-06-03,0.37585224784005106,-0.548688397481649,-0.4830127265774679
2022-06-04,0.4954340417537225,-1.0790453957784323,-0.14148392273576432
2022-06-05,0.4990159353369205,-0.41703987809689724,1.2869624721559523
2022-06-06,0.20127835504955116,0.14210135674718957,-0.41760072992395647
2022-06-07,-0.4858361433782775,0.6186903118394689,-0.51893038791944
2022-06-08,-1.4842735629348132,-0.552575054393445,-0.1064787545065175
2022-06-09,0.07371608744505839,-0.7074491271768636,-0.14632549419769084
2022-06-10,0.38778514789713747,0.6902824035285934,-0.08713568295801218
2022-06-11,0.7218484683843319,1.070475293675569,-0.7945379386546473
2022-06-12,-0.04429913663230576,0.4284977879913978,-0.253754212684455
2022-06-13,0.7448786914997827,2.4842844085514337,-0.6963873521511715
2022-06-14,2.1993105887578435,0.2576317377394736,1.1852052494539476
2022-06-15,-1.7924682913939312,1.8340071213038749,-0.00456174034191303
2022-06-16,-2.875957906710436,1.0792478134203543,-0.6163793069945436
2022-06-17,1.3582839950805778,-2.058225946064271,0.32972074111919386
2022-06-18,1.5312565806198286,1.1457300411422888,-0.07525407398971837
2022-06-19,-2.251951778252816,0.8448461679911046,0.7275415034582372
2022-06-20,-0.8472443251597591,-0.743142409064554,0.30198047241624987
2022-06-21,0.18888646402457954,-0.4405917057280093,0.39321934385666923
2022-06-22,-0.7021593190179678,-0.7096042492201462,0.3779238068019198
2022-06-23,0.13719135410601113,-0.19758652101918675,0.7656865092069651
2022-06-24,1.1372535128023267,-0.7624490080601227,-0.36453901980707304
2022-06-25,0.5542359888987044,-0.37017960233470787,-0.09383498046937516
2022-06-26,-0.5443399478742712,0.3271506883462582,0.7327830313937453
2022-06-27,-0.3336914355924,-0.15587426076184174,-0.22411692428670585
2022-06-28,-0.5503547365665689,0.1354769061133953,-0.07123828178757101
2022-06-29,-0.5648319039399633,-0.3716114739968073,2.899654778601306
2022-06-30,0.24846745392118813,0.6501830070151966,2.6789103015179925
2022-07-01,-1.5565867502965367,-0.3861481393079532,-0.8502856540832633
2022-07-02,-0.8414326418062301,-0.7715454729566651,-1.2080378494165802
2022-07-03,0.1920071251546664,-0.5053110012827143,0.7727457146723077
2022-07-04,0.01940990473860719,0.25738107894032747,-1.0479494470096444
2022-07-05,-0.4274870655260459,0.009081341540359843,-0.8088476070547856
2022-07-06,-0.7750481083888778,-0.5444121089711681,-0.05727308432332668
2022-07-07,0.24832611888893344,-0.11773816080619427,-0.6550606715332962
2022-07-08,0.42551129993661835,-0.021550100194890242,-0.36094698085057647
2022-07-09,-0.6300248007758535,-0.3057146956461975,0.32754948836957587
2022-07-10,0.19798430707025685,0.05789083872940986,-0.6939163039575499
2022-07-11,0.23194496756452304,0.6148316994654236,0.21143740455011018
2022-07-12,0.8322029541849388,-0.40035835467377784,0.25094430922640826
2022-07-13,0.5471552028551333,0.6556270739475921,1.277775915168284
2022-07-14,-0.3695756700705274,-0.12470816616126744,-1.662125783747643
2022-07-15,-0.1971395909996253,-0.5859351494514428,-0.6282053256295023
2022-07-16,0.2163934832580987,0.06874195556527068,-0.39330433241155
2022-07-17,-0.10701087702705782,-0.32838115488447056,0.05497966675578183
2022-07-18,-0.13143475726570514,0.9299217579661889,0.17904953926012698
2022-07-19,1.690646978244451,-0.13191951545285188,-0.676417070446521
2022-07-20,-0.3310945326827778,0.49891145110800034,-0.6882840962969196
2022-07-21,-0.7264028821617238,-0.16649826633892847,0.4864182452235319
2022-07-22,0.007848995846309203,-0.11634784095078858,0.31995218346648163
2022-07-23,-0.39220910981855345,-0.4098559920899857,-0.4622722501078796
2022-07-24,-0.5058470689564221,-0.7982858913327958,-0.03696882586123895
2022-07-25,0.38123621082428855,0.8289573078237559,-0.44838113577221306
2022-07-26,1.479140613714975,-0.6837044356986234,-0.1723727081632522
2022-07-27,0.10371803389936975,0.9011823842542256,0.6828523813019738
2022-07-28,0.7848051081101439,0.41063839137560404,0.6572816895879521
2022-07-29,0.26334641687131444,-0.4703811799700707,-0.15955740056619558
2022-07-30,-0.39361833229959153,-0.01219615944800756,-0.46904711791872494
2022-07-31,-0.7583839531529689,0.23718151405834376,0.481528594459583
2022-08-01,-0.8389564865044498,-0.15323201080235177,0.1956053162171833
2022-08-02,-0.4449079339413137,0.17731986802492716,-0.36420728222026433
2022-08-03,-0.6605502451639536,-0.34980691151582466,-0.8505947959900843
2022-08-04,-0.6173825169234733,-0.7066247942849587,-0.4664690593007562
2022-08-05,0.2511833824034962,0.28887630992633756,2.339689987336084
2022-08-06,1.309110276947813,-1.02592687481224,-0.1544531014981113
2022-08-07,0.7751204831474119,-0.5438596022961856,-0.031595089335055664
2022-08-08,0.13213214901163636,0.01608045572353634,-0.19941411031562079
2022-08-09,-0.13753371425668676,0.5866607047634383,-0.4273665191369038
2022-08-10,-0.4291274732063947,0.5974510175462378,-0.5434658464630566
2022-08-11,0.0061331289259471955,-0.3527288737834925,0.5092434960346303
2022-08-12,-0.270638313779725,-0.6132000464419534,-0.5538787375864914
2022-08-13,0.3218043733931288,-0.7732623709788168,-0.40492400735227424
2022-08-14,0.4892113728962242,0.15309094678351648,-0.2386785071598448
2022-08-15,-0.6680073686861229,0.3253019524488759,-0.728867999175748
2022-08-16,-1.03205724617691,-0.5826097005473242,-0.21690861407070916
2022-08-17,0.2617014294691861,0.7715530794651786,-0.08218055864395585
2022-08-18,-0.8504866950503791,-0.17821196631865957,-0.1769248595176818
2022-08-19,0.07158509698732064,1.4971264974365122,-0.7585288108254159
2022-08-20,2.9236569801313013,-0.8092865546096057,-0.16727738623184946
2022-08-21,0.11726253666262551,-0.7118356508664061,-0.2906412102235454
2022-08-22,0.33921290640568946,0.41598164359551343,-0.31698292110477067
2022-08-23,-0.7678637497187252,-0.30856575464548863,-0.15050788227122008
2022-08-24,-0.3171615391076734,-0.12132971484183969,0.09962270553288778
2022-08-25,-0.31912407558607303,-0.3841853801166187,0.021107058464778616
2022-08-26,-0.02884225144998054,1.5357233279400413,-0.9901415760255156
2022-08-27,1.5885934398066597,-1.2150850714940995,-0.28675489095235024
2022-08-28,0.9402915821782293,-0.45199381516874276,-0.46615623240273424
2022-08-29,0.2526788803532214,0.46379728008219867,0.00865920461964457
2022-08-30,0.3232507237958163,-0.02891875654571195,-0.5310615577379916
2022-08-31,-0.46096343916498306,-0.7157959872954235,0.062313464563698386
2022-09-01,0.052906900365361324,-0.21938340074468307,0.05713539444695857
2022-09-02,-0.12881076115351744,-0.4110125255083371,0.14460662059007032
2022-09-03,-0.2658256437282887,-0.9137103903210951,-0.30280059416152616
2022-09-04,0.6467618534708379,-0.33961739536477575,0.17558103592875135
2022-09-05,0.35986678389621596,-0.09588449209983031,-0.037103565006030785
2022-09-06,-0.1662094759964918,1.4443121076784016,-0.18445373057002482
2022-09-07,0.37089247442665196,0.05407037373525258,-0.5199206819574959
2022-09-08,0.18422120461234484,-0.3710526865634339,1.0404611526104142
2022-09-09,0.21040491672572795,0.22964331828274867,-1.2337503275072899
2022-09-10,0.860033833349216,-0.8185325387806762,-0.33696619524326266
2022-09-11,0.35702779888744807,-0.20203791078479866,1.7528324929894352
2022-09-12,0.2575208243774161,0.20516524046481013,0.302791916238039
2022-09-13,-0.8395048633993458,1.2020268733738007,-1.768603825893705
2022-09-14,0.6032507711966294,-0.8965124018532982,-0.3234648699045212
2022-09-15,0.49168518675068074,-0.14404120738818152,-0.5092381703356283
2022-09-16,0.3800642684918642,-0.4614890738144687,0.7842007545841986
2022-09-17,0.16642433701551418,-0.7240903510158008,-0.8283650764813838
2022-09-18,0.6077463404157638,1.2142672510673171,1.2114504635289378
2022-09-19,1.1401245398990711,-0.5502596467130563,-1.1475619683539542
2022-09-20,0.03237963350957776,-0.620343238192394,-0.626043961718172
2022-09-21,0.3237855712283865,0.918015746499529,0.04669763689786643
2022-09-22,-1.682423385040891,-0.01521884054394458,0.0486801297553115
2022-09-23,0.5904714017530673,-0.2960459873983733,0.6581565031462472
2022-09-24,-0.43569020997086866,-1.0044595573114528,-1.3981592009278225
2022-09-25,0.3525196481191061,-0.3187085405576003,-0.9521786270018043
2022-09-26,-0.011665664598972565,-0.28812908786594943,-0.963905907033963
2022-09-27,-0.17469215615153066,0.42553956398968557,0.06315978848068997
2022-09-28,-1.321743712013412,-0.07609833476453937,-0.2928824068051015
2022-09-29,-0.7968603300157684,-0.47311755103522957,-0.2799787314618796
2022-09-30,0.08312968552468793,-0.4871356071412491,-0.6088937274313547
2022-10-01,0.07349667783898689,-0.6043860691743458,-0.3290443893383112
2022-10-02,0.2804753909595488,-0.13390077311372872,-0.8919894391275481
2022-10-03,0.18279562872594157,-0.11406394430554204,-0.4416914342402551
2022-10-04,0.2260726787900065,-0.30927270462763096,0.02369846056323098
2022-10-05,0.20723474761958577,-0.2589383156699356,-0.45131808999959444
2022-10-06,0.07196576341337159,-0.2818944990949126,-0.23423741275049234
2022-10-07,-0.08116300187458574,-0.32292959763433365,-0.7649752746416483
2022-10-08,0.05554488590982983,-0.36051486992903437,-0.2386303907499924
2022-10-09,0.0810320245715223,-0.4503281509667613,-0.5795522441408383
2022-10-10,0.4372149575028208,0.39693932143154514,-0.1288383158588166
2022-10-11,0.13376215944310357,-0.3132928924067126,-1.0492956660691741
2022-10-12,0.3248782465512486,-0.5191946453516126,0.26325979139024036
2022-10-13,0.3640056940512765,1.5667610250516766,-0.5113763043549794
2022-10-14,-2.4277575645668454,-0.007064215514085691,-0.7983260574175041
2022-10-15,-0.8977183892021768,-0.5646304365237943,3.117237700594912
2022-10-16,0.5824543071194374,-0.5663183047853926,-0.19093785430308222
2022-10-17,0.29132756419120326,-0.31316388514019144,-1.4765252368260755
2022-10-18,0.008507664255538358,0.1406239605384917,-1.6522158123759034
2022-10-19,-0.40939642788358577,0.11204921501894603,-0.8469720260281832
2022-10-20,0.20609767589802908,-0.2203178751675248,-0.02859989111146405
2022-10-21,-0.16522246657427325,0.09614762988120829,9.698495263257891
2022-10-22,-1.4761012192766492,-0.9712667405275038,-4.530120793439077
2022-10-23,0.6819493276233051,-0.20685248206786327,-1.2605339559011146
2022-10-24,-0.05901495365662318,0.2280033167786268,5.048899929736467
2022-10-25,-0.6909470830422915,0.09545311346854359,-3.3317147823052533
2022-10-26,0.22989744182125202,-0.44212059279500615,-0.2873846979922728
2022-10-27,0.27421821936991136,0.2507117546209372,-1.637149289559014
2022-10-28,-0.31082238373578186,-0.034794905116346524,-0.2888862743587206
2022-10-29,-0.25712142189310844,-0.04687147929901872,0.7238623107770032
2022-10-30,-0.061197699536455194,-0.0011973720590579384,-0.8010759045420383
2022-10-31,-0.42476171462175283,-0.33161221572216726,-0.3838402409696997
2022-11-01,-0.20852661877719023,-0.2483901145430454,-0.5751597983801915
2022-11-02,0.04447297406888888,0.5108208036895207,0.341799122003018
2022-11-03,-0.6040919413778929,0.16719770825578603,-0.35280655502370756
2022-11-04,-0.22201526062234406,0.8663902141096679,1.300973271100254
2022-11-05,1.3413745294855033,-0.8513374826755287,-1.03159369454888
2022-11-06,0.4798783430358053,0.11513292504468549,0.0957477940002034
2022-11-07,0.2411925012672914,0.010090611909417041,-0.34133937276697773
2022-11-08,-0.3499621244736125,5.156889888512636,7.922030627864493
2022-11-09,3.030112386800827,2.4918402116003042,0.20339079967957874
2022-11-10,7.5381090629924135,-0.2916760268154115,1.1190088817584696
2022-11-11,3.7709062065746615,-1.4414053170588959,-0.6547393670953701
2022-11-12,0.9494752033744164,-0.9578666270084802,-0.5251363614183763
2022-11-13,1.175282630524989,-0.687874250502378,-0.45909860895387977
2022-11-14,0.13769494431165322,-0.06587778672944909,-0.22163809064450435
2022-11-15,-1.564494825981506,-1.0688519828546121,-0.14504587284215123
2022-11-16,0.1442519889564094,-0.9636882125914785,-0.19156904981412975
2022-11-17,0.22622862007706523,-1.358095339079673,-0.10791318314959324
2022-11-18,0.7346127667303484,-1.058783244176422,0.02012539795079992
2022-11-19,0.7963294578652275,-0.6990308705593219,-0.12295359725759948
2022-11-20,0.3600052457538797,0.637965420687991,-0.20727143123783565
2022-11-21,-0.5047516282039051,-0.37324809245752694,-0.10054892817282576
2022-11-22,-0.37450378045036986,-0.13288420462103004,-0.06567387696018048
2022-11-23,-0.041141481559816576,-0.26233538726912226,0.5176442765377768
2022-11-24,0.6470796111469667,-0.7607043067799236,-0.18909625738870367
2022-11-25,0.21064304137273868,-0.4991752930981961,-0.07135104619825211
2022-11-26,0.25521147285475343,-0.5474130185866882,0.00318957559439515
2022-11-27,0.2347497937218863,-0.5399396027021452,-0.12190543342032566
2022-11-28,0.08749332577058368,0.1912386977935064,-0.26589838923778486
2022-11-29,-0.7028523047253858,-0.46631387361049553,0.060803350263068365
2022-11-30,0.06696131700440465,-0.009617669124431728,0.11458983401591202
2022-12-01,0.72320808979703,-0.68522487823701,-0.29204660056899623
2022-12-02,0.4057629579977765,-0.49524470924260094,-0.1869128824706924
2022-12-03,0.22076638674101912,-0.32260164167505073,-0.18053229745281418
2022-12-04,0.23222867181970364,-0.6722328726495799,0.15471074530791298
2022-12-05,0.5116365316156959,0.09876564482967154,1.1975095811054421
2022-12-06,0.0333692820475227,-0.5743566730967463,-0.21241380054248465
2022-12-07,0.16233833806335643,0.1647685182298443,-0.7674141565763166
2022-12-08,0.029571162928128062,-0.19568788747736426,-0.15870464569842713
2022-12-09,0.15255806987426077,-0.45467578110825,1.8437267439664082
2022-12-10,0.3788858613501331,-0.28670279862431436,0.4643681850849259
2022-12-11,-0.044786733497531483,-0.4418729278659919,-1.1633822024555736
2022-12-12,0.08773833330247788,0.06438559266068149,-0.5405105862254553
2022-12-13,-0.31890178788930906,0.5329957022435656,-0.6587448445009223
2022-12-14,-0.862719436433378,-0.4010116910144544,0.17645660052287046
2022-12-15,-0.008592789582667813,-0.30186489722070486,-0.36879300151531813
2022-12-16,0.28453732728568354,1.9464180302608425,-0.3842390675345316
2022-12-17,1.9043228934735157,-0.8497345397201618,-0.11213195188561023
2022-12-18,0.3314012278463194,-1.0133450683916936,0.36587167132835846
2022-12-19,0.5040516092559751,0.7519435965636206,-0.8403715418893286
2022-12-20,-0.15777325945316623,-0.05594065891636926,0.9288412223398836
2022-12-21,0.3160394464231147,-0.7422518208757084,-0.027657729199154647
2022-12-22,0.3630243869737494,-0.5189061508773435,0.28226414969157726
2022-12-23,-0.041728803199103146,-0.7314405944915422,-0.7253315142358674
2022-12-24,0.46981594063431503,-0.7044995352700103,-0.0033751997099577954
2022-12-25,0.46249845325664807,-0.3870348403949937,-0.4090802058635742
2022-12-26,0.1204029265346681,-0.3614573287702914,-0.06303602542312758
2022-12-27,0.5209307273856408,-0.13862699094372868,-0.535969082951048
2022-12-28,-0.04668423356570062,0.3791210000259982,-0.1340715346137403
2022-12-29,-0.22828857959996354,-0.28164714758360176,-0.24537476406149586
2022-12-30,-0.12475267482442451,-0.3713853094912503,-0.2589605873853144
2022-12-31,0.07730988143524532,-0.2384537439871445,0.8743834351352696
2023-01-01,-0.1317345762440658,-0.5293503619323209,-0.3770495485388492
2023-01-02,0.3200594991047211,-0.04593275361823008,-0.4196284079294705
2023-01-03,-0.20401118661537845,-0.4401179971111044,-0.5154108628256929
2023-01-04,0.10351790348326106,0.07972043124196093,0.34681868392372817
2023-01-05,0.21194786661888013,-0.44022210695675923,-0.3486303416711217
2023-01-06,0.18272946311618618,0.0015612222074979577,-0.2299090250990959
2023-01-07,-0.24713832649301087,-0.48065107816215213,-0.3197810827158773
2023-01-08,0.33353966790982903,0.2112699422474594,4.6938429298422255
2023-01-09,-0.3103206820423933,0.33972342739024813,6.373725809352965
2023-01-10,-1.1248781273064452,-0.6178497828233389,0.6479038854933675
2023-01-11,-0.20358539968318418,-0.09892462239428912,-4.380691158242519
2023-01-12,-0.05043802521123675,0.2823420977132791,-1.6405184052384612
2023-01-13,-0.5227035374831137,0.5094522151575178,-0.9950953254138131
2023-01-14,0.27668203038008343,0.8833996193384968,-0.08579169539486924
2023-01-15,-0.5034578354399365,-0.04660850070571104,0.5293298564893827
2023-01-16,-0.7674091145395932,0.09497918346537476,-0.2024280889522336
2023-01-17,-0.860275354139693,-0.4051834836409786,0.04652085318444037
2023-01-18,-0.1533214700530907,1.1786274166852415,-0.4369572340957761
2023-01-19,-0.26188438005495096,-0.5356146457999751,0.1597475997574827
2023-01-20,0.46196294156964673,0.5468110893306456,-0.20254619782482453
2023-01-21,0.8837381387039529,-0.4932754537954318,-0.19199802719065914
2023-01-22,-0.058074342893796566,-0.29345389832203356,-0.11087638695774049
2023-01-23,-0.42401624884284916,-0.2929552065077701,-0.023321006814793113
2023-01-24,0.2476450878404487,0.9929976438046194,-0.2667535631875946
2023-01-25,-1.1077463094390507,0.09224734468784788,-0.18169398433074907
2023-01-26,-0.7636174024949214,-0.7961898735574273,0.06229478924110761
2023-01-27,0.3752045279610486,-0.007120001472814159,-0.02156187393517032
2023-01-28,-0.3167734764306439,-0.19348382298930378,-0.012770620911015735
2023-01-29,-0.36846575744815274,-0.3344405848167185,-0.0917833100919329
2023-01-30,0.4627760765964294,1.0014315298188712,-0.3481778842561634
2023-01-31,0.5955223765134531,-0.9011819892383289,0.02510031292441202
2023-02-01,0.5606660683400323,0.673077210512632,-0.4358272816449805
2023-02-02,-0.6726244393257486,-0.1624846658286848,-0.1193443407496503
2023-02-03,-0.3287668548702396,-0.29003062364650795,0.07195096066704185
2023-02-04,0.734176465489368,-0.5856084331675955,0.11841915864119046
2023-02-05,0.24995989730667903,0.6925164300894816,0.41673623025193945
2023-02-06,-0.9111674267345431,-0.21344650498163345,-0.43746136184106615
2023-02-07,-0.5273197206996455,0.20376775674147735,-0.08561407613022584
2023-02-08,1.1955555723878257,0.09838848346714918,-0.1340910212684351
2023-02-09,-0.7037272481346998,1.8938589722765309,-0.571231795625792
2023-02-10,0.41316782759192255,-1.081704578514931,0.022222867383891853
2023-02-11,0.6660570852880581,-1.0822343981576805,0.21409547756754385
2023-02-12,0.7862221039417021,-0.15619980860046478,-0.33247607055270567
2023-02-13,-0.2503069088046096,0.3076375682073487,-0.21621180406721233
2023-02-14,-0.8679794325175547,-0.23992844438261834,-0.1435399953222436
2023-02-15,0.23007444955171502,0.4676298307926768,-0.3363390285513002
2023-02-16,0.9391360485599004,0.12994420763399914,-0.3596707884632711
2023-02-17,-0.2074395021882595,0.02380128203426614,-0.1209676300920814
2023-02-18,0.8182010845520831,-0.9901554227302534,-0.045797890377277106
2023-02-19,0.6970304396051018,-0.06714019915587993,0.1057511554382443
2023-02-20,-0.4110534239684181,1.0063631304538712,-0.37714053610348686
2023-02-21,-0.1903829802424237,-0.02318863747145212,-0.3242352637644896
2023-02-22,-0.34268988559396873,-0.2969451056733809,-0.038620546927177896
2023-02-23,-0.2285811737909919,-0.4783664840571982,-0.0063054623341618566
2023-02-24,0.08542420646593048,0.24510380325245334,-0.09654785184406564
2023-02-25,-0.11669474146815136,-0.331075270030454,0.24690474686149244
2023-02-26,-0.28275243127945443,-0.6726329441571587,-0.15205425828091731
2023-02-27,0.7046845003913054,-0.41153383444992936,-0.1794889029926558
2023-02-28,0.07229806699465148,-0.12699288314278967,-0.14743912454941377
2023-03-01,0.08420891294934903,-0.021115052330169127,0.03567474382310515
2023-03-02,0.5767706331539977,-0.17147319987168533,-0.20056043201983764
2023-03-03,-0.01407681860484604,1.0641236003241108,-0.4164743346345481
2023-03-04,-0.29600726254062376,-0.5381576909650662,-0.1244475008163437
2023-03-05,0.11383492382930903,-0.9096601154753368,-0.03564387866986837
2023-03-06,0.567729292408857,-0.4901166262427001,0.01523467307528644
2023-03-07,0.13826401980899541,0.16352686865887686,-0.22878210890210476
2023-03-08,-0.5659224851676178,0.3805805490320293,-0.09183920044502177
2023-03-09,0.47801916448547366,1.106870867412152,0.19130733031277491
2023-03-10,-0.040830626854914925,-0.21641194473052214,-0.5474198860773064
2023-03-11,-0.5099739111672791,0.3135985366644859,2.1577654022601123
2023-03-12,-0.7796183277714344,0.7480558028279684,0.08754671888484515
2023-03-13,1.2371412200019454,0.049868074138711076,0.18513615557979657
2023-03-14,0.1861851961299761,0.24262602236491873,0.010081990479518793
2023-03-15,-1.0689075692299648,1.0367079752900135,-0.22683339528694765
2023-03-16,-0.16765509599652964,-1.4274805040661103,0.09730966072678164
2023-03-17,1.1270739092855635,0.20141132467546463,-0.10956686629545569
2023-03-18,1.2638615695239905,-0.4603713755821984,0.15004318438261055
2023-03-19,0.10662589590005088,-0.12082875110423402,-0.11847191456040555
2023-03-20,1.0417715800808822,0.02650668493240377,-0.6182806687017623
2023-03-21,0.196077786915795,-0.05316830971402838,0.0019081775245224748
2023-03-22,0.06411568526105273,0.44442353517725175,-0.5702348127875062
2023-03-23,-0.3265201559134294,-0.27426412795312305,0.276450033975699
2023-03-24,0.1487680596291405,-0.4123517691777564,-0.16966163600836737
2023-03-25,0.1310500176571023,-0.8327084343707726,-0.032123684971625016
2023-03-26,0.27135045011574543,-0.8131022402019112,-0.11009793827939403
2023-03-27,0.4381194271284121,0.49464845779438715,0.03728746777353291
2023-03-28,-0.17690756272598443,-0.6388566037056455,-0.20185551658995515
2023-03-29,0.1862458503724768,-0.163684671646935,0.10004065862666912
2023-03-30,0.5779696820071858,-0.2147187150983171,-0.3894699898972794
2023-03-31,-0.2923996154548529,-0.1788429119297054,0.05316503835452789
2023-04-01,0.06359124748148778,-0.2446580480544365,-0.16928449129378903
2023-04-02,0.3078033767609371,-0.0813123164194119,0.19930010137518434
2023-04-03,-0.4254235744651036,-0.06520163291737473,0.03468431642092632
2023-04-04,-0.5231028540981801,-0.36526581069110936,-0.030122109821174792
2023-04-05,0.19792153438913063,-0.29503648855399567,-0.11798045300011079
2023-04-06,0.012940935463204645,0.15779350506127407,1.1827936091561306
2023-04-07,-0.2447048110220872,-0.4993207121204839,-0.6623451683459138
2023-04-08,0.3639428652289681,-0.694298490705623,-0.2715092288772113
2023-04-09,0.5025280184434298,-0.3342132553764558,-0.353002135398802
2023-04-10,0.060861891516370226,-0.11433206077251121,-0.10375195980580006
2023-04-11,-0.08440832659587733,-0.5412210852154042,-0.006578283353206156
2023-04-12,0.2379571452522085,0.12882875643192057,1.255403074109661
2023-04-13,-0.35445702617764874,-0.35457238439402067,-0.06777832004837553
2023-04-14,0.17536803621983002,0.04241014655644322,-0.3365885539325853
2023-04-15,-0.023733754688338302,-0.6452394010367746,-0.351678691756504
2023-04-16,0.3292137293636104,-0.00512407814816237,-0.14431691797784185
2023-04-17,-0.17340961950885386,-0.005005196485841693,-0.5086429646059261
2023-04-18,-0.05029140430695574,0.023374823517156883,0.20396166576380745
2023-04-19,0.33897928296999974,1.3629626328354691,-0.603845574946995
2023-04-20,1.85044777930506,-0.5446948434321168,-0.28900070151902
2023-04-21,0.16021061048247423,0.15322144029383222,-0.2674322809597773
2023-04-22,-0.148935281836973,-0.3849780572726445,0.02579822036648121
2023-04-23,0.41462678006142833,-0.49108229710092155,-0.19294590535179626
2023-04-24,0.06643217729771306,-0.40738998261175013,-0.12169928495252552
2023-04-25,-0.20779214982414249,-0.058792688672668854,-0.17443681784102225
2023-04-26,-0.45729331929995626,1.033707815440543,0.14123336408736104
2023-04-27,-2.2215708437571675,-0.6882602700499211,-0.060999680332859414
2023-04-28,0.11996344283399156,-0.849151211190751,-0.07294127963561763
2023-04-29,0.6775091089540726,-0.7123246271827943,0.08084408526728976
2023-04-30,0.45275745623718033,-0.2836399145183932,-0.014908254323812145
2023-05-01,0.15094969494251667,0.08409050064509604,-0.08433955136589051
2023-05-02,-0.061264896528681084,-0.3799783636678314,0.14564405234241273
2023-05-03,0.1785425471600535,0.024283892318890717,-0.23794037633688675
2023-05-04,-0.4515015576066687,-0.4690237681327131,0.021236019376208108
2023-05-05,0.29351323011621344,-0.3019665761440517,-0.13912100203959707
2023-05-06,0.3903147741918959,0.35617543241038396,-0.34680455691797824
2023-05-07,-0.09273002737967474,-0.6711871034428936,-0.14334471132683957
2023-05-08,0.3970005843983435,1.3176970410737598,-0.4006831535807507
2023-05-09,0.5402561382852067,-0.7080348467270043,0.5889382157938187
2023-05-10,0.8159141127505531,-0.01550663781020698,-0.049859921216205305
2023-05-11,-0.4301686025476579,0.3817160064944767,-0.31123473706843835
2023-05-12,-0.34682253757206133,-0.27465233231124936,-0.17734640846524177
2023-05-13,-0.25034118329737454,-1.0653472306415666,0.05445784866011272
2023-05-14,0.6906653143358776,-0.4924363477658504,-0.10781299539364014
2023-05-15,0.2769863452063237,-0.16828549447589897,-0.17404872026797613
2023-05-16,-0.2456291117026403,-0.43144618523259876,-0.45466841919630385
2023-05-17,0.15481888829464674,-0.03306717843827326,0.030958427579816844
2023-05-18,-0.14490873362645543,-0.1504948256805158,-0.556249250842834
2023-05-19,-0.2014688362758148,-0.6107692497709313,-0.02574644191886413
2023-05-20,0.42015914632633605,-0.4736523914645467,1.0045514418152792
2023-05-21,0.5191697357479811,-0.17559514435718193,-0.6923606492849425
2023-05-22,0.17747882662290923,-0.17931063836051486,0.29526434256165945
2023-05-23,-0.12464917013337594,-0.2228515974184668,-0.6519855300880237
2023-05-24,0.09512204435880911,0.32593224561803197,-0.28618914907614385
2023-05-25,-0.06894540136249565,-0.3815587372590872,-0.66994765803381
2023-05-26,0.12972076832032026,-0.4497880924164324,0.5791157428419558
2023-05-27,0.30195563725994806,-0.5287998181538808,-0.06809954254988751
2023-05-28,0.43347431531221237,-0.04614452834580568,-0.5118256976838828
2023-05-29,0.16541922316169902,-0.33999733532709897,-0.31410280138412366
2023-05-30,0.09536664077391399,-0.4200823893981151,-0.41129063313031605
2023-05-31,0.30250350109123386,0.2936088984365007,-0.200615610532637
2023-06-01,-0.3242316407745265,-0.38926493764031056,-0.27205589524103585
2023-06-02,0.08640760883119039,-0.17722597003824406,-0.11287911219808826
2023-06-03,0.376761011246505,-0.5233299282887549,-0.2392050721094275
2023-06-04,0.29652537742084434,-0.33206885595558033,-0.3332708185685645
2023-06-05,0.14660142015347127,1.9763456180617691,-0.36171467390954454
2023-06-06,0.47916656079509373,-0.3271663365937072,-0.45211777426944444
2023-06-07,0.012103046222050483,0.08519202857306439,-0.40188581908859805
2023-06-08,0.4712690036058745,-0.605841418094639,0.5157291352426523
2023-06-09,0.29472487235756895,-0.44499015880351167,-0.278960860422317
2023-06-10,0.27023993242409805,4.315249489473413,1.4724309132127347
2023-06-11,0.9945706588545755,-2.1559511570537175,-0.6432695670845963
2023-06-12,1.5505038738484882,-1.1541175340153522,-0.6538884454503876
2023-06-13,0.7888270713339158,-0.2843467827099726,-0.6881637662394983
2023-06-14,0.08717018120734837,0.45291082883209377,0.3441857055726007
2023-06-15,-0.5677029849480875,-0.4861813530916098,0.04787242448519417
2023-06-16,-0.23128266891645557,-0.5545404302886526,-0.47206943947685015
2023-06-17,0.11420434845154157,-0.6300137528873647,-0.15456637768963497
2023-06-18,0.2161123010657222,-0.5991941354567054,-0.02652784815259381
2023-06-19,0.33014583409243853,-0.5794356911519893,-0.15199633952884856
2023-06-20,0.2947799518366717,0.2691475524470918,0.08471606036523986
2023-06-21,-0.4785562774899366,0.3840122810468346,1.018399373323992
2023-06-22,0.4590689154648479,-0.2991553257053476,-0.25174198881829124
2023-06-23,0.010261535605304725,0.4553802688634695,2.5720202802741414
2023-06-24,0.3127821549060098,-0.022369055130523237,1.4340435906750904
2023-06-25,0.3595697173666161,-0.20317127528952003,0.8739836256948011
2023-06-26,-0.3376093250371378,-0.1411308425265481,-0.06062863110652914
2023-06-27,-0.06769964022036354,-0.45535596734984135,0.24965700536512855
2023-06-28,0.36595083071608203,0.6481799555960182,-0.10563199663835494
2023-06-29,0.65288116905292,-0.5877459640483245,0.578567454933033
2023-06-30,0.0857085551048098,1.102674815830389,1.9277564998405066
2023-07-01,0.19646685936735417,-0.3894310145758753,0.22722067749512861
2023-07-02,0.036642880694482724,-0.6916601498360909,0.12917328925142307
2023-07-03,0.3930101997106858,-0.04631846289197912,2.6656354607094728
2023-07-04,0.7643503768026745,-0.35051542062938157,-0.2566087142101282
2023-07-05,0.14896069564174333,0.2805247546470471,-0.38287930025853983
2023-07-06,-1.0560673338240723,0.168742077111273,-0.44009794084581305
2023-07-07,-0.4976085848760766,-0.9460462105573808,-0.05419195004199251
2023-07-08,0.5333537264116462,-0.7386064164544102,0.36900560318384723
2023-07-09,0.17729303079377304,-0.6870906958933153,-0.2405151372397744
2023-07-10,0.27398436806348814,0.060041500415578694,-0.10377259521352868
2023-07-11,-0.7183648205969368,0.10847746359174666,3.4209571658857096
2023-07-12,-0.5364307244881235,-0.5113707053344992,-0.05086860498874352
2023-07-13,0.40654970639495086,1.5808143162124482,3.633141811648649
2023-07-14,2.107610833256991,0.356857556168252,0.5334362826414317
2023-07-15,-0.40243123216116633,-1.152682248354629,0.5844958158350175
2023-07-16,0.16485515816131946,-0.425105083181451,-1.3521919449271635
2023-07-17,0.49683044752349625,-0.2611594432842205,4.019996687067283
2023-07-18,-0.7027476329336579,-0.5092615219873434,-2.670017927443922
2023-07-19,0.1434038352280602,-0.5558029075481417,1.0186549485975656
2023-07-20,0.12004419236806937,-0.017905624293122157,1.438604470849737
2023-07-21,-0.09707558205330877,-0.7500210108701865,-0.39433037404537913
2023-07-22,0.5021924220783388,-0.22229193016883977,0.05725868771692732
2023-07-23,0.08508662838449318,-0.08936694880710999,-0.2413120659036648
2023-07-24,-0.12840927452199583,0.42490970199688805,-0.9837705102896064
2023-07-25,0.32259941906892564,-0.7199910894116095,0.43172099643105305
2023-07-26,0.5807311473827742,-0.37342784212051766,0.06486930056673977
2023-07-27,-0.05746556242380166,-0.5063283608708613,-0.43404421917945624
2023-07-28,0.10113754676507235,-0.4125972555528618,0.3171502557017901
2023-07-29,0.35570149303491017,-0.5629594893824365,-0.23501876846024491
2023-07-30,0.6067200232682617,0.1371088070508366,-0.08002220729609036
2023-07-31,-0.24246463465581983,-0.1848892546176245,-0.14623455211689562
2023-08-01,-0.06566324749984882,-0.12887918252604808,-0.020588461260176646
2023-08-02,-0.18933470703806882,-0.05071814759550228,0.08798284646898688
2023-08-03,-0.03824852750590186,-0.45079962625943903,-0.07672951517941115
2023-08-04,0.24660509421560703,-0.20280962397091098,1.0248863410532933
2023-08-05,0.6926397216501483,-0.5741180729055017,0.3693008253808807
2023-08-06,0.21388757564258615,-0.41430123347294057,0.04737804148359745
2023-08-07,0.050742357832980825,0.20840222220439228,-0.4393412898851309
2023-08-08,-0.4597596964095177,-0.0877517079631874,0.09762899139325594
2023-08-09,-0.18425394680853385,-0.475740120834681,0.28236661308094513
2023-08-10,0.07706299676907295,-0.5148693771973886,-0.42919655964661996
2023-08-11,0.40364818349094866,-0.42777883104936715,-0.1840589606529615
2023-08-12,0.32257973084320674,-0.39437166004116664,0.6015895647501707
2023-08-13,0.3050645995332639,-0.24354508094813968,-0.51442975805014
2023-08-14,0.6536183462128942,-0.3991015209228068,-0.4531347130630864
2023-08-15,0.13609436702175332,0.9128531742365714,-0.43574304277040526
2023-08-16,-0.05507793385812107,0.6438206067732534,-0.14811768041878692
2023-08-17,0.6250583840130404,2.6699611237767447,-0.24104074910619694
2023-08-18,-0.4086243864464065,-1.3380954375936633,0.36727772172752804
2023-08-19,0.7102211567012223,-1.0971855969995747,-0.3256520622679641
2023-08-20,0.9220788014329137,-0.6547056832167534,0.01654740095820692
2023-08-21,0.2587793911274888,-0.1460107094449622,-0.26727371227060764
2023-08-22,-0.1435786587264676,-0.07203321714352655,-0.5011462042404605
2023-08-23,-0.5200707927452618,-0.25852197244797226,-0.03776523709134702
2023-08-24,-0.021548978974365113,-0.18891613137885596,0.23279733862345803
2023-08-25,0.2936173151973033,-0.47437320861528964,-0.17324060233503805
2023-08-26,0.12671915443528398,-0.732250792238209,-0.3016395165074189
2023-08-27,0.4707686927707972,-0.47533558447310487,-0.06619688348028768
2023-08-28,0.3553969813242091,-0.10144162501429389,-0.20033266751408543
2023-08-29,-0.12658057579864948,0.9004660260754488,0.009403860100054288
2023-08-30,-0.822929095094367,-0.6245924035724351,-0.1844764587918053
2023-08-31,0.35528756480642987,0.1646334482830113,-0.36502631807213987
2023-09-01,0.18798725796109886,-0.4641315191116231,-0.16902638576603057
2023-09-02,0.09504978460859964,-0.3509581786155717,2.2575742114506325
2023-09-03,0.8791443043106625,-0.5771339609543721,-0.22703192120028695
2023-09-04,0.2835031101723401,-0.16938164397064695,-0.28475117655248844
2023-09-05,-0.34538634547693664,-0.12619948224682476,-0.5589732381258127
2023-09-06,-0.16640578903238817,-0.24896372996763672,-0.4965335635124323
2023-09-07,-0.1198586244945918,-0.41991340707609975,-0.48907738923275074
2023-09-08,0.08427796966903309,-0.2677728739479268,-0.39881406191322677
2023-09-09,-0.0743302538900653,-0.3441850502692299,-0.4257210083562648
2023-09-10,0.24361583146037438,0.23410121712461415,-0.4547125228602202
2023-09-11,-0.0957048105378717,0.5017564835660335,0.0460263581419944
2023-09-12,-0.3081281641809782,-0.09887118081743124,-0.13375964644387592
2023-09-13,-0.17658606160560272,-0.40954894924281754,-0.3404511895532576
2023-09-14,0.24218829173695589,-0.2239841183066865,0.09926982051885852
2023-09-15,0.3796801006716166,-0.03313956439610063,-0.13100255681698617
2023-09-16,0.5419770245933861,-0.3708713785022628,0.07659387628560572
2023-09-17,0.12944960738742436,-0.008280831852534058,-0.14526318341157504
2023-09-18,0.27059332688165894,0.10383084199230888,-0.4571847594606628
2023-09-19,-0.2557893836312407,-0.37710099798892965,-0.14398198210966404
2023-09-20,0.24666654828688456,-0.23799778383849488,0.6912880959460435
2023-09-21,0.32979226053527144,0.04658231967215008,0.826716310739824
2023-09-22,-0.09213593785586538,-0.4787812050076236,1.3632275136926175
2023-09-23,0.4585108494668268,-0.5920087535318633,-0.43333138831678053
2023-09-24,0.43437636462074375,-0.20009559013214162,0.2042837374598545
2023-09-25,0.00974480037040425,-0.23032752901708706,-0.12402509987583964
2023-09-26,0.012693111947223787,-0.3933598885235387,-0.04752851077978277
2023-09-27,0.2342927634465014,-0.2294973489081928,-0.05381051638108737
2023-09-28,-0.10385958429889453,-0.05250336268381677,-0.013962617329691934
2023-09-29,-0.004530308337265144,-0.3035248149988273,-0.058799083237801565
2023-09-30,0.07058512688010313,-0.4532572915702351,-0.4696301335049312
2023-10-01,0.19218806378811537,0.22081906763544604,-0.6306313977070972
2023-10-02,0.22817425977013822,0.2734375474443509,-0.35445333258967876
2023-10-03,0.08368861087339834,-0.16941728382804505,0.12143642290776917
2023-10-04,-0.055960822142206164,-0.37202860673537763,-0.4211044571331565
2023-10-05,-0.06866916380387357,-0.4008024225271896,0.21022490627250467
2023-10-06,0.3091114827614486,-0.3400014719212758,0.02692089061042927
2023-10-07,0.23582979777474963,-0.5492994437902146,-0.08359490238233083
2023-10-08,0.24316855992412637,0.04334448552544593,1.039375852265045
2023-10-09,0.3646108433229001,0.5862511674362267,0.3066783126419193
2023-10-10,-0.4297250639144661,-0.5050414684949565,0.12493311188099701
2023-10-11,0.3156683804706152,-0.27535058477104685,-0.1141132103683422
2023-10-12,-0.15094129335340847,-0.36154726705701407,-0.12591382519833444
2023-10-13,-0.0318260920633802,-0.3577519123273718,-0.42112607918160727
2023-10-14,0.15242304793388417,-0.5607829516345412,0.33163171480137826
2023-10-15,0.2854121913052653,-0.11639624370443002,0.3844851483867066
2023-10-16,-0.056312949291814296,0.28910303648295016,-0.32924869009142077
2023-10-17,-0.4813482453474673,-0.02730992162354674,0.20061272141118996
2023-10-18,0.08410610641845503,-0.024080915577935243,1.2412845347534962
2023-10-19,-0.03488698217685901,-0.07203683784556607,1.5206464013105134
2023-10-20,0.19278699993203915,0.2991603424719257,0.2605632196109697
2023-10-21,0.09207938793564911,-0.11222378327204281,0.16484545649017482
2023-10-22,0.031505344491106875,-0.2779750733400922,-0.8152249190542172
2023-10-23,0.07419250677827943,0.4203134633469526,-0.6528954951279707
2023-10-24,0.4044487559477342,0.40989886312833934,-0.067770647887247
2023-10-25,-0.8166004910416589,-0.0771406446671226,0.5157643921115376
2023-10-26,-0.5479422089158702,0.27908423497610857,-0.09746810247953731
2023-10-27,-0.9012278838422816,-0.49429976541653153,-0.04510635697209162
2023-10-28,-0.09460991637814987,-0.34196377700058245,-0.18014805775556678
2023-10-29,0.37615747518191034,-0.05716205139970854,0.025930680099598633
2023-10-30,0.13752119324093243,-0.26396623684985365,-0.46736710930740355
2023-10-31,-0.013685385830754473,0.7918512397609662,0.5208472301002623
2023-11-01,-0.8033601284806005,0.35139390323069475,-0.7540411963958107
2023-11-02,-0.6566708581550017,-0.0634566640854141,0.5861446441605794
2023-11-03,-0.3754210509490566,-0.1194076237600432,-0.41286369869383954
2023-11-04,0.2723968231274643,-0.397867183306304,-0.1772753036409932
2023-11-05,0.3364676683244861,0.015494129950539512,-0.13818269635344377
2023-11-06,-0.18735823963989356,0.2163307401113153,0.03305552112195169
2023-11-07,0.24889506166699524,0.09526435356333382,-0.5578662240623187
2023-11-08,-0.2937753594531652,-0.02684282914271555,0.6219771112625246
2023-11-09,0.7839811684276604,1.3450515908733698,1.6337747372686955
2023-11-10,-2.127176503162477,-0.06298094163129991,2.80122807307844
2023-11-11,0.021847369796734493,-0.06772878672105853,1.2797616034834718
2023-11-12,0.3210177440742262,-0.13838776580301385,0.46905005918461423
2023-11-13,-0.8722443149100501,0.7041858375950877,2.168604739415885
2023-11-14,-0.32424273462595826,-0.025589499512444186,-1.1472940846171227
2023-11-15,-0.6135229944022721,-0.3370672194116994,-0.505288683265474
2023-11-16,0.6494574814652755,0.31898804646522394,-0.7026897849560433
2023-11-17,-0.5170434016650463,0.1235427518654889,-0.14943808143577747
2023-11-18,-0.7551074835843922,-0.2209067436219281,0.1436514113817463
2023-11-19,-0.4708163339052677,-0.29112203968387107,0.63564859209012
2023-11-20,-0.21476628613669982,-0.6593815853769253,-0.8581246616256802
2023-11-21,0.0371318878638362,1.46578465509579,-0.5543149333747085
2023-11-22,1.3386068065075047,-0.09206566348614917,0.23561384592135684
2023-11-23,0.9070230096659951,-1.0939517691952663,0.8367605520930584
2023-11-24,0.7126759377751423,-0.4855740343750712,-0.015240701994939454
2023-11-25,0.24502399708444014,-0.6036489874117532,-1.1695621612058829
2023-11-26,0.36473436455867064,-0.20016135313271188,-0.7250301207374876
2023-11-27,-0.23403582276190876,0.5284368898866918,1.1418513048724235
2023-11-28,-0.8887352671187224,-0.314719028728845,-0.9259220088530069
2023-11-29,-0.3870157159704022,-0.611528454305705,0.22173684461582832
2023-11-30,0.3470231642829833,-0.5406277788210075,-0.6569409651944677
2023-12-01,0.20152974067946608,-0.5111858007764558,-0.5573726532056434
2023-12-02,0.46630832356948965,-0.21512739993200292,0.5503882335803576
2023-12-03,0.314405526591641,-0.24462022108662523,5.689959284360266
2023-12-04,-0.6553098744114162,0.13647281520732682,-3.4927083088695126
2023-12-05,0.047493950734536466,0.11053431068487972,-1.147676289103276
2023-12-06,-0.6057341038292928,0.3591310973273784,-1.2751559109062476
2023-12-07,-0.5887329641910548,0.05884049288581477,0.17545764364125968
2023-12-08,-0.020844791400273475,-0.11385404291779928,-0.367754444091317
2023-12-09,0.7335738089171309,-0.17731938744850662,-0.31826239599172473
2023-12-10,-0.1575464653388586,0.10246561164363956,0.0924666194482571
2023-12-11,-0.5771866094460316,1.7917237251488982,-0.6011393357694943
2023-12-12,-0.22917717553010067,-0.5553117714496466,0.05056947137453676
2023-12-13,0.09470261296298434,0.2052954232752818,1.5187048672862633
2023-12-14,-0.3055045194811666,-0.26950562066160927,-0.2502221305212073
2023-12-15,0.17671029310226194,-0.08022823645449269,-0.3495358437543954
2023-12-16,0.8036026056275531,-0.31178782876977473,-0.2366511267227345
2023-12-17,-0.031425429489237246,-0.24850831921415018,-0.23623053954714981
2023-12-18,0.032873211637159366,0.7621935904299326,-0.19720102988311516
2023-12-19,-1.5408427994918918,-0.41221124585574503,-0.2631942550709098
2023-12-20,-0.4591764790604232,0.008033257452974939,-0.23203143880695734
2023-12-21,-0.1533673585176697,-0.2948422409754939,0.07458882700096128
2023-12-22,0.39122855886319113,-0.2970648941649157,-0.28298416473854043
2023-12-23,0.21521208193200433,-0.1240077812955965,6.581736356855975
2023-12-24,-0.6656733094378612,0.11511732179549111,-2.304084350199903
2023-12-25,-0.25637462112920617,-0.20198820091601025,-1.6036267354618614
2023-12-26,0.23236498620959237,0.524794852536345,-1.2605551189544613
2023-12-27,-1.0738927154536089,0.7254214987355495,1.1045907996948985
2023-12-28,0.06918442814995392,-0.15023852501446128,-0.8372623053099191
2023-12-29,-0.12419288891285317,-0.10769342855269672,0.08384650194914153
2023-12-30,-0.4448474637918992,-0.48691538074518725,-0.4963834983451682
2023-12-31,0.06468373498139349,-0.03710582382946325,-0.18071091133148962
2024-01-01,0.04228678760816018,-0.0009973341676831552,-0.38621980328827027
2024-01-02,0.011773734881782431,-0.08268081785785998,-0.060777853702054296
2024-01-03,-0.30628738097041885,3.4297576983495204,-0.4386663057623781
2024-01-04,-0.7771860456719709,-1.3787660775902852,-0.05327635888055602
2024-01-05,0.5955168909084751,-0.27279403422408255,-0.16219614724612114
2024-01-06,-0.06348197619852222,-0.13129798429093792,-0.43834249366879047
2024-01-07,-0.5179441478100678,0.3859394395942187,1.4367267444437728
2024-01-08,0.237484576254218,1.0788408720105367,-0.8027154752100766
2024-01-09,-1.5116707061547874,-0.10934413987313717,-0.4084465351889209
2024-01-10,-0.5417077288341695,0.9392398208707428,-0.5729539938184179
2024-01-11,-0.1480440520755756,-0.5724057597803026,-0.11191320758138323
2024-01-12,-0.08945195823281293,0.5565048535032504,-0.44808651438595887
2024-01-13,-0.8530763951084349,-0.9179428788344005,-0.5569120154510272
2024-01-14,0.21622661490531384,-0.5701547643035076,-0.4385626543946544
2024-01-15,0.45186043123281894,-0.504415229301341,0.5296897837441069
2024-01-16,-0.06331928653737295,-0.4708058708346022,-0.5501386591300631
2024-01-17,9.147819772869805e-05,-0.534679872144851,-0.1114945888001146
2024-01-18,0.03281305405200537,0.7428410162736558,0.5025538278562268
2024-01-19,-0.7425844312047701,0.2881590649026681,-0.6740761504599683
2024-01-20,-1.0961572415684178,-0.724552151935953,0.48154953423799035
2024-01-21,0.2519552057273938,-0.566921452943864,-0.4345266144005221
2024-01-22,0.346121387242548,0.5866360231420978,-0.6514218322563089
2024-01-23,0.12286165859045985,0.7509352576369998,-0.6257294390815703
2024-01-24,-1.7919213441888766,-0.5246660076958807,1.0500114172544068
2024-01-25,0.5793901578320345,-0.40105741566662245,0.8689673639751461
2024-01-26,0.3300690482144856,-0.196433395221874,0.11979846960477235
2024-01-27,-0.10402239113164356,-0.4775852429023496,-0.49182456775780586
2024-01-28,0.2967771949518794,-0.17156077435863282,-0.49199712763452846
2024-01-29,-0.09963519226035589,-0.14986232884509704,-0.2854068956239342
2024-01-30,0.053038746161986956,-0.2875643803130795,-0.3420884029713845
2024-01-31,-0.004354413141111712,0.08989250381862007,0.2001300796820007
2024-02-01,-0.327373680842883,-0.3167047974897678,0.09785981187636858
2024-02-02,-0.07336624720084006,-0.5389817209872146,0.029240136395258527
2024-02-03,0.22615051018450016,-0.5481358590714968,-0.6735397641353397
2024-02-04,0.28183290490838175,-0.17568067297097076,0.1850140402373562
2024-02-05,0.17315238280374018,-0.1442847497554011,-0.5165885800917523
2024-02-06,-0.29036126074283175,0.05204627033784633,0.7410775746814537
2024-02-07,0.4298555112182683,-0.05890797136721907,-0.5150718993013549
2024-02-08,0.08680999734070376,-0.5867600085739173,-0.1918663678943236
2024-02-09,0.260858439724257,0.04091205964192646,-0.03839621841268422
2024-02-10,0.2855160667615717,-0.27383531154137936,0.09153423516777462
2024-02-11,-0.11253755658847302,-0.1184794191809052,-0.7577457190896011
2024-02-12,0.06806338678577348,0.3292883830379035,-0.5395053275870707
2024-02-13,-0.5044952244512626,-0.060387624521852194,-0.28032813606295126
2024-02-14,-0.43258154905577423,-0.12596136737751842,-0.3648423669970458
2024-02-15,0.07917461972060633,0.10648972817857069,0.2203314751367068
2024-02-16,0.14235442791932562,-0.03504174842227233,0.34009381716980425
2024-02-17,-0.4467871907552394,0.3229867015010053,-0.06609507845884983
2024-02-18,-0.21949827084841117,0.006964040613516704,0.3070041109397119
2024-02-19,-0.06418542146619821,-0.30079347843079535,-0.785456065513866
2024-02-20,0.05770815457326374,0.7881416100305565,-0.10094823418994668
2024-02-21,-1.41946760103456,0.3951940175234783,-0.2450841852033011
2024-02-22,-0.8552242734306132,-0.04120217534843072,0.03572661253724734
2024-02-23,-0.5712832228968286,-0.2903086948792597,-0.17946763201104773
2024-02-24,-0.22521235865876563,0.4123939802971645,0.17493572836719598
2024-02-25,0.05126152207356592,-0.2858942538087327,0.5785652982664266
2024-02-26,0.4192213036652986,0.07707248414490876,-0.5423583464826245
2024-02-27,-0.0407516329558369,0.12036640484215058,0.0035846400130260477
2024-02-28,-0.40509949623314406,1.4929376227917321,1.2300822803769387
2024-02-29,-2.572297847865449,0.5426245253411253,1.1578709067839437
2024-03-01,-1.580455379444289,-0.2600616858317368,0.9524797504035821
2024-03-02,1.6715004407544545,0.6229876241859312,0.8390639469716794
2024-03-03,1.9643726133297752,0.264768253336184,0.16662437173780106
2024-03-04,-1.4615508074101322,0.5505350975684242,0.3631983470001456
2024-03-05,-1.0205530055363916,4.692430966467199,-1.1105911437662452
2024-03-06,-3.606294986818485,-0.18892992499093164,0.40113639559345676
2024-03-07,0.31475477737987084,-1.4812499717384626,-0.4735974800825523
2024-03-08,1.3083525919709302,-0.5757303214365334,-0.1987448389738071
2024-03-09,-0.6249891982094301,-0.5395587001262502,1.1246519205542387
2024-03-10,0.4685442310064586,0.11715259956553643,-0.5923629687506917
2024-03-11,-0.16119406841091763,1.223598077342591,-0.6785527635841601
2024-03-12,-1.0182232362323023,0.2561431200280795,-0.54527733900632
2024-03-13,-1.3797542535246936,-0.540283899437602,-0.0868850958779166
2024-03-14,-0.15425884270557166,0.7695211906113397,-0.46053665619976414
2024-03-15,-1.519787882222075,1.63199376089986,-0.6808586167022272
2024-03-16,-2.0854210473724963,0.9265921588239334,-0.7215307912719744
2024-03-17,0.6436642098437735,-0.3023011722103205,0.7693318817419222
2024-03-18,-0.4328271287009093,-0.36558309405589196,-0.9730243969336606
2024-03-19,-0.0953189250754981,1.5273008786717144,-0.7608018873510852
2024-03-20,1.0259779007048562,0.8757147981911639,-0.47350279068130297
2024-03-21,0.7811404469100299,-1.5895082511302643,0.3914987093730134
2024-03-22,0.9877990230365139,-0.1062683363154556,-0.5596037648896401
2024-03-23,-0.6281281891779751,-0.5702486213056706,1.2208050474011347
2024-03-24,-0.4251328180968889,-0.5480427842447414,1.057691816911094
2024-03-25,0.3475132258612815,-0.26743076007752414,-0.36495334562276727
2024-03-26,0.34782125858636603,-0.1609011101175029,0.11706153558976423
2024-03-27,0.354709191900071,0.08566439099656026,0.6679035199574871
2024-03-28,-0.7288909043371907,-0.28888443872039643,0.22729372674214185
2024-03-29,-0.4778454507155303,-0.09244341459009481,0.07328147874791067
2024-03-30,2.0588937904832863e-05,-0.46212107972568794,-0.14619238349612387
2024-03-31,0.1389320706723463,-0.6561015263898282,-0.03998433944619416
2024-04-01,0.430031564604504,1.2215619069465615,-0.015121187050764248
2024-04-02,-0.6492176774706503,0.8583670181876412,-0.26900162285023094
2024-04-03,0.5048718413800736,-0.0358287696873592,0.8551732896851761
2024-04-04,-0.9215140099639377,-0.20345934708862318,-1.000993137939388
2024-04-05,-0.3337935072678094,-0.36258265075655566,-0.36225588455897395
2024-04-06,-0.14753178022605362,-0.9762365847718935,0.020908297123341895
2024-04-07,0.7216411049126126,-0.6275599251001254,0.5004168613691086
2024-04-08,0.2116747132887995,0.6477056903217258,0.3224676411822506
2024-04-09,-0.19209444566193154,0.14523309046483562,1.023787744808805
2024-04-10,-0.13241123219142548,-0.11029977760333959,0.5283717108787778
2024-04-11,-0.6883499126006895,-0.43509244703331984,-1.0002350457036093
2024-04-12,-0.12069789027065206,5.136004306379292,-1.8194560928769403
2024-04-13,1.1897902452763642,3.858421393644943,-0.6932062707311226
2024-04-14,-0.8195266526038174,-1.330408915983355,0.004977349507506732
2024-04-15,0.6985434968536716,-0.027651202511708405,-0.5572773136638284
2024-04-16,-0.7184182625179897,-1.1170775066294925,-0.16868881962707138
2024-04-17,-0.2980249156397901,-0.7001865546399975,-0.5839750729012849
2024-04-18,-0.026990246406733625,-0.462622525965049,2.704085181509148
2024-04-19,-0.23636153095038753,0.4675419281335717,-1.9726803319074493
2024-04-20,-2.182923555807724,-0.11693716513087565,-0.01689179122650115
2024-04-21,0.29455294292532974,-1.06059623436186,-0.18621444659838118
2024-04-22,0.7935122156785472,-0.8860008755834495,0.055161093939492645
2024-04-23,0.6010649406214956,-0.5765744078039334,0.2960706763614608
2024-04-24,0.2556266485819929,0.7518232941151604,-0.3719003635129009
2024-04-25,-0.8268605519280035,-0.34661373078592284,0.11190225960809902
2024-04-26,-0.4618916745108564,-0.6231183380225976,-0.33574424501495076
2024-04-27,0.490190324300226,-0.29576346922851354,-0.2405428985641605
2024-04-28,-0.38626802732249355,-0.45287819939518265,-0.54161613730458
2024-04-29,-0.1628520034904998,-0.034807901530296656,-0.1876803608796953
2024-04-30,-0.6153025837027897,1.401069563382643,-0.5217579763233422
2024-05-01,-0.9387102536661928,0.5202081396103578,2.57614158780248
2024-05-02,-2.0774382024506584,-0.6141736546072778,-1.0572140629325026
2024-05-03,-0.1944289354171509,-0.2505828004260067,-0.8046445067849279
2024-05-04,0.227114113527952,-1.0036918377706823,-0.2930123315595557
2024-05-05,0.476768848735697,-0.3566285033122211,0.7706481727975024
2024-05-06,-0.09972173487835415,0.24350618902765828,-0.23830701868783125
2024-05-07,-0.7036415943763951,-0.27210785898700424,-0.7398479229125626
2024-05-08,-0.17020706322148096,-0.052798068901675266,0.1646619999542412
2024-05-09,-0.2646136023040826,0.006016538153504571,-0.8689255680375846
2024-05-10,-0.2256744112406127,0.4089870597799645,-0.8053285810704688
2024-05-11,-0.2705381383842716,-0.7575982186402109,-0.413294051672798
2024-05-12,0.3536165532789407,-0.524788834240261,0.03336113377166094
2024-05-13,0.30292757358629546,0.5481627363059134,-0.45161074711013643
2024-05-14,-1.333442392465727,-0.1233980792453435,-0.3864296377552484
2024-05-15,-0.11063312455280408,0.6542560200730192,-0.3344902746641775
2024-05-16,0.9225429482338608,-0.5848755872418115,-0.49272736589790456
2024-05-17,0.11885020122835632,-0.08555880704588875,-0.057990444623848274
2024-05-18,0.09647371668100316,-0.6216553766912996,-0.33661171672744
2024-05-19,0.4163531075669676,0.0952973912279951,-0.819561021441827
2024-05-20,0.19318487319911126,1.2991885290508876,0.11847057837937616
2024-05-21,1.3712408047009823,-0.9473643986913092,-0.567665719921679
2024-05-22,0.5830457001779323,-0.49794149376363556,-0.4006498255288396
2024-05-23,0.10554491745877188,1.0642241410721067,-0.06375454382785313
2024-05-24,-1.786566509649224,-0.3585034430248608,0.5258648596299031
2024-05-25,-0.3742419844109688,-1.0176051937101835,-0.6537593960442657
2024-05-26,0.7659305600985207,-0.48684113963372344,-0.45089434741767087
2024-05-27,0.16404544612019234,0.197893006319949,-0.4475829801591623
2024-05-28,-0.31815055927721275,-0.1566776934498055,-0.31620265934642305
2024-05-29,-0.2754331125281861,-0.2484374083679787,-0.3691112201411194
2024-05-30,0.03919885285315677,-0.025941517436567255,-0.8511690803877517
2024-05-31,-0.38595310464249166,-0.35154521340938205,-0.3672810509577576
2024-06-01,-0.10182934868748666,-0.737581131079187,-0.06423537679605644
2024-06-02,0.6136102994841093,-0.2140911335507939,-0.25806543671681814
2024-06-03,-0.05097297142131924,0.2770814672446423,0.4285436897378785
2024-06-04,0.1183912923615022,-0.24722849733677796,-0.165028665224954
2024-06-05,0.14745779386424876,-0.4187140129326715,-0.03658840172619839
2024-06-06,0.3698447269217508,-0.2198513565708202,-0.5139297431325325
2024-06-07,0.0842056829003126,2.751288002312807,-0.29435432956380786
2024-06-08,-1.7122809490813065,-0.2874567631799975,-0.0750538105509357
2024-06-09,0.30598932773560694,-1.1743498935168784,-0.16266994360672904
2024-06-10,1.0840463059819425,-0.4159175936082996,-0.3055937131535449
2024-06-11,0.22026889362989568,0.6069911790958076,-1.011651732254627
2024-06-12,-0.38359769112889325,0.538368559286382,-0.21949537809142816
2024-06-13,-1.0457434763408229,-0.20754236374342594,-0.43545878488050754
2024-06-14,0.48960339305688744,0.24171309728418233,-0.3624849403066025
2024-06-15,-0.8412360693442333,-0.8672701080423181,0.025366566082161028
2024-06-16,0.3034049738910226,-0.5521219693529653,-0.14218393348027475
2024-06-17,0.44781373489178417,1.4632666713293825,1.007965045743617
2024-06-18,0.675226738302709,1.3022157093257674,-0.3006430596969747
2024-06-19,-0.8773969605705284,-1.0216269516926404,-0.19807112527621115
2024-06-20,0.29662366724847755,-0.2493890612866887,-0.3681370638345706
2024-06-21,-0.3614084414196794,-0.48536409202478864,-0.7672079748988025
2024-06-22,-0.30347215391453586,-0.7197857867874694,-0.27381467804989773
2024-06-23,0.36924128038613435,-0.10298797409503249,-0.8490277111588527
2024-06-24,-0.1747753346267488,0.27947564132622865,-0.15254461384216833
2024-06-25,-0.8218347355381169,-0.20500406564060425,-0.3339909420651558
2024-06-26,0.21169656540203477,-0.41810383629625225,-0.31606043122406646
2024-06-27,0.07826820491320255,-0.07486754966791952,-0.4278007099014498
2024-06-28,-0.2969044859312775,-0.19663877455123335,0.10562751654788982
2024-06-29,-0.08141750860935305,-0.23891757201566194,0.7394958744373447
2024-06-30,-0.16019416915113888,0.03959671987920562,-0.9770761065741338
2024-07-01,0.12999070153096157,-0.3092764233099222,-0.26865195587564067
2024-07-02,0.06333670317930658,-0.4347548386011501,-0.31464828235172076
2024-07-03,0.22866394394085465,0.44950549761175623,-0.6171897341601438
2024-07-04,0.043316279366743204,1.6178643850150034,0.4362187314215806
2024-07-05,2.501892612027807,1.450016962830481,-0.7624366945339673
2024-07-06,-2.748490508595765,-0.27289382272488705,-0.17277627746331534
2024-07-07,0.6674955407875655,0.09646309982788448,-0.4218345766298225
2024-07-08,1.500286320748442,0.3666552260566192,-0.376074974073582
2024-07-09,-1.3886376574608659,-0.8554247719592142,-0.20105166294047327
2024-07-10,0.47793036844360315,-0.6125562025808627,0.7993969979812381
2024-07-11,0.39531098879914756,-0.5326117923955372,-1.1047921216449592
2024-07-12,-0.2354550297132489,-0.2868773715453041,-0.11639675675375867
2024-07-13,0.06484035306351921,-0.21832803277255475,0.32804522088207216
2024-07-14,0.39395749361923754,-0.3608084597757383,-0.44216724947348723
2024-07-15,0.22251585585778266,0.03230245297393346,-0.44785046325349215
2024-07-16,0.5306139974785656,0.13324752583622818,-0.13685998385541512
2024-07-17,-0.7585542579496428,-0.30836589404468784,1.6671975771530922
2024-07-18,-0.32089875300057497,0.04752309501524119,-0.22391792072658936
2024-07-19,-0.46908183023791256,0.001015638975583435,-0.7159486171935712
2024-07-20,-0.44737370250023356,-0.7373262122025896,-0.9733902983846265
2024-07-21,0.326898318119467,0.1369745450991979,-0.41166175663886795
2024-07-22,-0.7382583827284991,0.2078289975891932,2.5675405644139904
2024-07-23,0.0935795408720401,-0.13295282444854803,-2.17781887842019
2024-07-24,0.08072014895455444,-0.1918251686141707,3.4541428951425326
2024-07-25,-0.6871092499302789,0.43122946800648077,-2.513199297649488
2024-07-26,-0.7107833516881139,-0.0008574894737851159,2.9054606748559557
2024-07-27,0.44605980397310946,-0.6449529202537179,-1.3001511901252627
2024-07-28,0.48831303739656695,-0.17473641180615646,3.3046905814580834
2024-07-29,0.04125620609952828,0.036061066369255414,-0.2661445929720416
2024-07-30,-0.21957738479592998,-0.04455764458787684,-0.46672156433266093
2024-07-31,-0.5189285869685055,-0.07839100854458196,-0.6417771506466166
2024-08-01,-0.2680133907414008,0.8475047439191908,-0.10721881439498293
2024-08-02,-1.8762559670137067,0.7417241548721176,-0.23157081447463673
2024-08-03,0.6529110895979887,0.13957825579633598,-0.02349581399849165
2024-08-04,-0.34338897803201396,0.5716416812566488,-0.25535820964837125
2024-08-05,-0.7116613303113914,3.6985594374774315,0.19065145366827876
2024-08-06,-4.026816347334695,-1.2218243484148246,1.249274980851212
2024-08-07,0.30253289078523576,-0.39917406187214843,1.2209666949345053
2024-08-08,0.13808058283819336,0.9007212567897973,-0.4562963985420681
2024-08-09,1.9184821657863507,-1.1986198542187696,1.129885353244387
2024-08-10,0.7233524088776899,-1.1932909212976412,0.509918975941196
2024-08-11,0.4739618422368868,0.6513780175846193,-0.6473189293935174
2024-08-12,-0.26811789833807204,-0.11216495927667286,0.14506954631770638
2024-08-13,-0.29829694943755464,-0.6597898606259105,-0.26271866831303053
2024-08-14,-0.12391869640930242,-0.4117482585996533,-0.2312976764061763
2024-08-15,0.10653570663314843,0.007712677233113301,-1.1370303867802438
2024-08-16,-0.36192609681326127,-0.4965212441825262,-0.5512195024176473
2024-08-17,-0.285597300100636,-0.29868583786753,6.324478898739189
2024-08-18,-0.5419083373640448,-0.2531181843009277,2.147342535216364
2024-08-19,-0.6439224163074917,-0.33517290387204324,0.9262677594582476
2024-08-20,0.23532530579297353,-0.2959054783749058,-1.5808366621552024
2024-08-21,-0.023650936766668545,0.16817451903650749,-2.1726829253417566
2024-08-22,0.05406899860495878,-0.41549777895574413,-1.0779951318152565
2024-08-23,0.15128963538245174,0.5569309609832168,-0.5267037984939713
2024-08-24,0.4938701105337911,-0.47203336638864074,-0.3478076460021514
2024-08-25,-0.12655208726585138,-0.280149381823185,-0.23839312259825443
2024-08-26,-0.010602805815060673,0.40452438677966646,-0.2076291442747782
2024-08-27,0.07977588158194304,0.851013001380672,-0.6428680304722034
2024-08-28,-0.4674230443662765,-0.2017836398435498,-0.5480276765571742
2024-08-29,-0.7315572191022325,-0.30850623873027644,1.474251158694319
2024-08-30,-0.40543989673341424,-0.14552488505880015,0.5085764892843516
2024-08-31,-0.6057789535927507,-0.7593600205212233,-0.7823487005818085
2024-09-01,0.2963947182114418,0.18886994876012275,-0.04970647773469703
2024-09-02,0.31201728017209357,0.017598285611274286,-0.8443705866433228
2024-09-03,0.2593716063086437,0.09676949518985965,0.6412717157988772
2024-09-04,0.0003923016699883582,0.4729766895213964,0.149802288264059
2024-09-05,-1.2752435790430898,-0.4248532979930258,-0.8725709079177482
2024-09-06,0.08310528135834014,0.6675336219064136,-0.657563544010664
2024-09-07,-1.08394464081279,-0.582274388912065,1.1087101152574286
2024-09-08,-0.11616233741783516,-0.47232049103974744,0.8559521632200384
2024-09-09,0.4728276905741095,-0.21846812990780065,-0.5226684155297715
2024-09-10,0.30227095869050064,-0.5448644317647048,0.053295394231208076
2024-09-11,0.17280143744102971,-0.026095209896883773,-0.5851193024260255
2024-09-12,-0.3544229600336506,-0.40381524333575075,1.2664736549318198
2024-09-13,0.12469443846706975,-0.2572284770284174,-1.0882621994362411
2024-09-14,0.16303129783405657,-0.5233057305997959,-0.3423557047321819
2024-09-15,0.19195509455627255,0.3958851445384171,-0.12868929946486446
2024-09-16,0.45182297348459866,-0.2715030220004651,-0.11105023134965143
2024-09-17,-0.05326485734819569,0.0196880926613751,0.338869496254043
2024-09-18,-0.3242275802423212,0.2261857609166717,-0.9355722592399972
2024-09-19,-0.6311668742791953,0.03334950765216791,0.9414062383004222
2024-09-20,0.24615368735310109,-0.20012602144618438,1.8178340735981064
2024-09-21,-0.07009457535717413,-0.14894953993548768,2.8394372584084664
2024-09-22,0.5974222105352124,0.009064099829009027,0.48642926255412167
2024-09-23,-0.2946106352596349,-0.34664000887602964,-0.223499144893508
2024-09-24,-0.32763344998774424,-0.1695812036779841,-1.3921117988372502
2024-09-25,-0.049292363698078025,-0.3284642011149474,-0.06133875062178108
2024-09-26,-0.10744318051608931,0.1788591121126055,-0.7270513075016454
2024-09-27,-0.2119722023379708,-0.48166310645628063,-0.2514819346865541
2024-09-28,0.18335689013147563,0.055234615178602196,-0.49671880875839347
2024-09-29,-0.451955496888386,-0.1248018519255605,3.2826209295800135
2024-09-30,-0.48461501676750407,0.4434946969464554,-0.5549603544701142
2024-10-01,0.33204412156431357,1.5731457137420006,0.7480236792735822
2024-10-02,-0.6905108548220487,-0.17627743575938962,-0.20725839559508033
2024-10-03,-0.5657859139397802,-0.44749320656652375,-1.334183980973259
2024-10-04,-0.29597505584924266,-0.08734086059371551,2.088241721017162
2024-10-05,0.26820149171629953,-0.7521839047320361,0.29681151967727937
2024-10-06,0.13629582897058676,-0.45732437935233217,1.3334297360773524
2024-10-07,0.08444432751960994,-0.10216522143947929,1.2558784531461924
2024-10-08,-0.5733265902564485,-0.3184758043690536,-1.1313930718362837
2024-10-09,-0.22949767787508332,0.09714211262952673,-1.812169169061594
2024-10-10,-0.2645789024491704,-0.09387258997497525,-1.049788502893301
2024-10-11,-0.32211289130771226,-0.055286062771249575,-0.759305551164314
2024-10-12,0.3614631605507697,-0.621620419705362,-0.3100517885393731
2024-10-13,0.338137049245727,-0.09897116370594114,2.208514787800996
2024-10-14,-0.3721121829636308,0.3898452825521886,0.836047340956981
2024-10-15,0.10367026199749807,0.022965794930987413,1.1653056105844721
2024-10-16,-0.5963359403261735,-0.5785891410299469,-0.22682212942011037
2024-10-17,0.18101677168473806,0.004230845180407926,0.6471022959916444
2024-10-18,-0.31379617754209693,-0.39508393790423585,0.41201941018739613
2024-10-19,0.1423725611410755,-0.4795932959026189,1.7681793511440451
2024-10-20,0.22076085369441434,0.1547373604846691,1.7149916601541224
2024-10-21,-0.22873838024406,0.06208702453170168,0.4088592865192857
2024-10-22,-0.29126816707329445,-0.476920694953507,0.008247364380943086
2024-10-23,-0.035559650590359586,0.3819312285991039,-0.642737258438371
2024-10-24,-0.35171591201918523,-0.2063105722847425,-0.18543155788216545
2024-10-25,0.11568843662025058,1.3871732171583717,-0.16031592994876448
2024-10-26,0.5579853322139637,-0.992554787261793,-0.2754561777035876
2024-10-27,0.42746731842617525,-0.6574959737836239,-0.14750310250046703
2024-10-28,0.3864440772045157,0.16850794911849223,0.1613971365274195
2024-10-29,-0.6300475156748151,-0.19101310178748268,-0.5620704734563602
2024-10-30,0.17104770369396016,-0.5458426519135945,0.904095431330044
2024-10-31,0.19439898786541202,0.4572209578844041,2.3802413546933034
2024-11-01,-0.010226021900898875,-0.4426263591502036,-1.4217572211962985
2024-11-02,-0.26561968713808853,-0.34838617836988933,-0.16951219128445086
2024-11-03,-0.021520072160211925,0.6173915797477387,0.9087832380942569
2024-11-04,-0.7759394575975449,-0.060450411667001235,0.7116727951488132
2024-11-05,-0.41114663121428646,-0.14668548639562157,1.4211233526538123
2024-11-06,0.23957640146931033,1.2047295204470614,3.663447565690254
2024-11-07,2.626273068678675,-1.1369070826034868,1.1058389223512668
2024-11-08,0.5659572886453391,-0.5664532873537663,-0.0014645503364650965
2024-11-09,0.056248344603461634,0.22546471206773328,0.7122525401660557
2024-11-10,-0.1441506742422565,1.6312766451820213,0.3564359747942321
2024-11-11,-0.8970102134516988,0.45010327257390403,1.5466164757394656
2024-11-12,0.12706855950378515,1.13654137485057,1.0383634276098785
2024-11-13,-1.3500586034318134,0.586873783776638,0.6365553282416408
2024-11-14,-1.8498571855645094,-0.14238179259571304,-0.34313499431189964
2024-11-15,-0.4275318698014734,0.48397623739097473,1.514965387962129
2024-11-16,0.5461160444557454,0.7666238847364591,1.0655387049471605
2024-11-17,1.3833897807121447,-0.07678593435955061,-0.437786564733355
2024-11-18,-0.20524353958027572,0.8276874865012315,0.38844377583810374
2024-11-19,0.6710502724187902,-0.413180946872878,1.4932239938991578
2024-11-20,-0.18077994998462918,-0.21111284461343685,0.0010121383241235228
2024-11-21,-0.21630762344929536,0.46622710620649066,0.6662131638767552
2024-11-22,-0.3451720993151349,-0.2378150723047759,0.6447110241403123
2024-11-23,0.5900272326233803,1.1437319015936662,1.1099447714392225
2024-11-24,-0.006670712394855448,1.2608718717862026,0.5273689052346465
2024-11-25,-1.8204284471029653,-0.04337480223621991,0.8751845946421715
2024-11-26,0.34163220219638024,0.23548685507376194,0.33802460196749884
2024-11-27,-0.33160594643402524,-0.3864635767042091,0.4259489802503757
2024-11-28,0.7874519853393404,-1.144751383549054,0.32690514853184655
2024-11-29,0.6218911434214787,0.14899697216420404,0.8464171261881133
2024-11-30,0.20212962639982673,0.01958930285396212,0.14358413472115433
2024-12-01,-0.09075536737868031,-0.2641558032071267,0.8061167654100178
2024-12-02,0.024897324745214985,1.4674325674697466,0.3622507219564012
2024-12-03,-0.8821068630711458,2.0168643878361165,0.5598852000260817
2024-12-04,1.553092253535932,-0.489042275911044,0.039954417077566744
2024-12-05,-0.19088792019221998,-0.44484377505086203,0.9865883841727463
2024-12-06,-0.6831115356328452,-0.10136489896533295,-0.42653775405509464
2024-12-07,-0.20722958794845645,-1.119603473432685,0.4900304438742013
2024-12-08,0.1545867586804287,-0.9153651986766882,0.18900543398527808
2024-12-09,0.2232215137374933,5.9041026961493595,-1.7378189405257074
2024-12-10,2.5927948305963096,-0.3945209066804442,-0.42301687706172886
2024-12-11,-1.4089789974417208,-0.17971339191935892,0.6472202029264039
2024-12-12,0.019388202105717445,-0.47872535873372807,1.2470266398277488
2024-12-13,0.2868416590693541,-1.799840286117595,0.8673536841317588
2024-12-14,0.6733803493813191,-0.33753007578010796,-0.32934545757989836
2024-12-15,-0.17486196747900248,-0.4972645606939998,0.9965949175788771
2024-12-16,-0.05752081644685428,-0.07716410851862227,-0.047996142429943246
2024-12-17,-0.8285971735638901,-0.25674273002874326,0.45973176159533685
2024-12-18,-0.12964745130159858,1.1446640616011623,-0.4504157253708941
2024-12-19,2.166046797425311,0.8788299068395357,-0.8732640308405418
2024-12-20,-0.272286571767824,2.2529910466375034,0.16440959256231455
2024-12-21,-3.756554974432575,0.005893139580421179,-0.023518411316810307
2024-12-22,-0.984119357210278,-0.9041161456005666,0.9139004898014649
2024-12-23,0.015212552183023871,0.1590274131737293,-0.12305846632388484
2024-12-24,-0.2982947209697647,-0.3381136689751973,0.5914332876643975
2024-12-25,-0.13940837826816815,-1.0547999653575681,0.3613516783952981
2024-12-26,0.2735770871200005,0.330591249485417,0.46162453200164794
2024-12-27,0.5324553036779568,-0.5376195402742959,0.01899515783655652
2024-12-28,-0.27464716024540414,-0.11440701419918553,0.3203803018961237
2024-12-29,1.0110121010053619,-0.12266699719557833,-0.1117872656432488
2024-12-30,0.26895036235502306,-0.021402902015857355,-0.013570063650463975
2024-12-31,-1.0785201259464454,-0.3079451085923073,0.8035702175791948


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/var_main_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0      -39.82      -39.80   5.079e-18      -39.81
1      -45.33      -45.21   2.066e-20      -45.28
2      -45.43     -45.22*   1.859e-20      -45.35
3      -45.50      -45.20   1.741e-20     -45.38*
4     -45.53*      -45.13  1.692e-20*      -45.38
5      -45.52      -45.03   1.697e-20      -45.34
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/var_main_residual_ljungbox.csv <==
,col,LB(10),p
0,ETH_Amihud,l,l
1,ETH_Turnover,l,l
2,GarchVol_PC1,l,l
3,ParkVol_PC1,l,l
4,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/var_volonly_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0       6.783       6.794       882.7       6.787
1       2.305       2.350       10.03       2.322
2       2.228       2.307       9.282       2.258
3       2.173      2.285*       8.781      2.215*
4       2.172       2.318       8.774       2.227
5      2.168*       2.348      8.739*       2.235
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/var_volonly_residual_ljungbox.csv <==
,col,LB(10),p
0,GarchVol_PC1,l,l
1,ParkVol_PC1,l,l
2,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/vol_pc_all.txt <==
GarchVol_PC1
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC1
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/vol_pc_leaveout.txt <==
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS126_lag2/run_20251001_013926_RS126_lag2/vol_pc_predictors.txt <==
GarchVol_PC1
ParkVol_PC1

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerA_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,ETH_Return,1,1.3062926709741265,0.1285958279658992,LV(liq)→RET,0.14240754666175182,False
1,BTC_Return,1,1.3038616950579107,0.13020118551931595,LV(liq)→RET,0.14240754666175182,False
2,YFI_Return,1,2.4514641123300405,2.902243788269229e-05,LV(liq)→RET,7.255609470673073e-05,True
3,DOT_Return,1,1.401034538287099,0.07739047307171835,LV(liq)→RET,0.09340229508655663,False
4,XEM_Return,1,2.527686080879961,1.4641392312996799e-05,LV(liq)→RET,4.270406091290733e-05,True
5,BNB_Return,1,3.1058580030665337,5.979413796163389e-08,LV(liq)→RET,3.4879913810953104e-07,True
6,ARK_Return,1,2.2706313725238094,0.00014045681253214276,LV(liq)→RET,0.0003277325625749998,True
7,ETH_Amihud,1,2.011969628092108,0.04973325924200992,RET→LV(purified),0.0621665740525124,False
8,ETH_GarchVol,1,3.030423608210046,0.003472124671152854,RET→LV(purified),0.007148491970020581,True
9,ETH_Turnover,1,2.188776253521042,0.032111146196801235,RET→LV(purified),0.04495560467552173,True
10,ETH_ParkVol,1,2.882976806592662,0.005198249462888107,RET→LV(purified),0.009607846842233059,True
11,BTC_Amihud,1,1.0375540957207143,0.40204841939176783,RET→LV(purified),0.4138733729032904,False
12,BTC_GarchVol,1,5.319093210685806,4.258332176566565e-06,RET→LV(purified),1.4904162617982978e-05,True
13,BTC_Turnover,1,2.8817453658356764,0.00521568828578366,RET→LV(purified),0.009607846842233059,True
14,BTC_ParkVol,1,2.0267134894412036,0.04797560008314668,RET→LV(purified),0.0621665740525124,False
15,YFI_Amihud,1,2.381106714909838,0.01968306267589462,RET→LV(purified),0.029952486680709205,True
16,YFI_GarchVol,1,2.22450063142715,0.029350321282791587,RET→LV(purified),0.04280255187073773,True
17,YFI_Turnover,1,8.151717204498729,5.890152051499603e-10,RET→LV(purified),1.0307766090124306e-08,True
18,YFI_ParkVol,1,3.135153753977871,0.002599207141430479,RET→LV(purified),0.005685765621879173,True
19,DOT_Amihud,1,1.1083746695105778,0.3543786646376746,RET→LV(purified),0.3758561594642003,False
20,DOT_GarchVol,1,7.350946259629979,7.552007502181531e-09,RET→LV(purified),8.810675419211786e-08,True
21,DOT_Turnover,1,4.874980586011671,1.6392484684153454e-05,RET→LV(purified),4.413361261118237e-05,True
22,DOT_ParkVol,1,2.158167158464968,0.034668877136838305,RET→LV(purified),0.04666964229959003,True
23,XEM_Amihud,1,2.59989368846201,0.011112750116452486,RET→LV(purified),0.017679375185265318,True
24,XEM_GarchVol,1,6.852623749876578,3.6454389073084304e-08,RET→LV(purified),2.650072150293362e-07,True
25,XEM_Turnover,1,5.488785867545613,2.5335576418047717e-06,RET→LV(purified),9.852724162574112e-06,True
26,XEM_ParkVol,1,2.660992518833227,0.00944902874338194,RET→LV(purified),0.01595179141202178,True
27,BNB_Amihud,1,5.004139514395416,1.1095623036453807e-05,RET→LV(purified),3.530425511598938e-05,True
28,BNB_GarchVol,1,6.840618311040754,3.7858173575619457e-08,RET→LV(purified),2.650072150293362e-07,True
29,BNB_Turnover,1,1.7997637423940354,0.08254715402343452,RET→LV(purified),0.09630501302734026,False
30,BNB_ParkVol,1,2.656171959150611,0.009571074847213068,RET→LV(purified),0.01595179141202178,True
31,ARK_Amihud,1,0.9268449827289827,0.48407735127681395,RET→LV(purified),0.48407735127681395,False
32,ARK_GarchVol,1,18.622633370974945,5.72345804881637e-25,RET→LV(purified),2.0032103170857295e-23,True
33,ARK_Turnover,1,6.21894279409942,2.651649083702684e-07,RET→LV(purified),1.1600964741199244e-06,True
34,ARK_ParkVol,1,6.571427455953449,8.816430814523923e-08,RET→LV(purified),4.408215407261962e-07,True


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerB_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,returns_PC1,1,1.4687321131867013,0.12766966141263633,pcLV→pcRET,0.27357784588422074,False
1,returns_PC2,1,0.9411028150335413,0.5039981936929991,pcLV→pcRET,0.6527930877618411,False
2,returns_PC3,1,2.220390058238466,0.00871938791260318,pcLV→pcRET,0.028832103497340465,True
3,Amihud_PC1,1,3.811171469531913,0.009610701165780156,pcRET→pcLV,0.028832103497340465,True
4,Amihud_PC2,1,0.8896888717035756,0.4455273777032168,pcRET→pcLV,0.6527930877618411,False
5,Amihud_PC3,1,0.22896696712596276,0.8762794139554144,pcRET→pcLV,0.8878863917075442,False
6,Turnover_PC1,1,6.89033771320434,0.00012375921447577203,pcRET→pcLV,0.0009281941085682902,True
7,Turnover_PC2,1,0.7499062148560783,0.5222344702094729,pcRET→pcLV,0.6527930877618411,False
8,Turnover_PC3,1,0.2123687718816386,0.8878863917075442,pcRET→pcLV,0.8878863917075442,False
9,GarchVol_PC1,1,0.6224120447122757,0.6004220300167398,pcRET→pcLV,0.6927946500193152,False
10,GarchVol_PC2,1,0.8975673340863969,0.44148687038302514,pcRET→pcLV,0.6527930877618411,False
11,GarchVol_PC3,1,12.639875311410018,2.98606391335571e-08,pcRET→pcLV,4.4790958700335645e-07,True
12,ParkVol_PC1,1,6.306217531876434,0.0002852546546760449,pcRET→pcLV,0.0014262732733802245,True
13,ParkVol_PC2,1,0.9147572726183371,0.43277464322227377,pcRET→pcLV,0.6527930877618411,False
14,ParkVol_PC3,1,2.8755334454831036,0.03471417281995761,pcRET→pcLV,0.08678543204989403,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,0.5988438980029714,0.7315261650060384,volPC→MktXsecVol_rs,0.7315261650060384,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_fixed_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_fixed_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,0.5988438980029714,0.7315261650060384,volPC→MktXsecVol_rs,0.7315261650060384,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_fixed_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_fixed_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.8038096885241554,0.5667877585314749,volPC→MktXsecVolEx_rs,0.5667877585314749,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/LayerC_volonly_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.8038096885241554,0.5667877585314749,volPC→MktXsecVolEx_rs,0.5667877585314749,False


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/baseline_cls_summary_RS126_lag3.csv <==
win,model,auc_te,pr_auc_te,thr,acc,prec,rec,f1
0:1441,XGB,0.7301136363636364,0.4724951653858494,0.54,0.9236111111111112,1.0,0.08333333333333333,0.15384615384615385
0:1441,Logit,0.8986742424242424,0.4450307963760251,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
1:1442,XGB,0.7281407828282829,0.371447955505011,0.1,0.6458333333333334,0.15178571428571427,0.7083333333333334,0.25
1:1442,Logit,0.8982007575757576,0.44385063007125647,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
2:1443,XGB,0.7685448232323231,0.4005562189713591,0.42000000000000004,0.7881944444444444,0.22388059701492538,0.625,0.32967032967032966
2:1443,Logit,0.8974116161616161,0.4427642410055976,0.4,0.8680555555555556,0.36,0.75,0.4864864864864865
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/baseline_reg_summary_RS126_lag3.csv <==
win,model,mse_te,r2_te
0:1441,MEAN,1664.9814453125,-1.4538776874542236
0:1441,AR(H),1.4090075492858887,0.9979233741760254
0:1441,HARX[Ridge a=100.0],3.3402966221090256,0.995077014979581
0:1441,Ridge a=0.1,441.3259582519531,0.34956640005111694
0:1441,LASSO a=100.0,331.0752868652344,0.5120556950569153
1:1442,MEAN,1643.64013671875,-1.428628921508789
1:1442,AR(H),1.4090131521224976,0.9979180693626404
1:1442,HARX[Ridge a=100.0],3.475545371630786,0.9948645634085602
1:1442,Ridge a=0.1,487.0941162109375,0.2802738547325134
1:1442,LASSO a=100.0,332.2916259765625,0.5090087652206421
2:1443,MEAN,1624.609619140625,-1.404322862625122
2:1443,AR(H),1.4101117849349976,0.997913122177124
2:1443,HARX[Ridge a=100.0],3.5723410322567384,0.9947131532460038
2:1443,Ridge a=0.1,475.4168701171875,0.29641205072402954
2:1443,LASSO a=100.0,331.1588439941406,0.5099050998687744


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/cls_bootstrap_ci_RS126_lag3.csv <==
win,baseline,AUC_diff_mean,AUC_diff_lo,AUC_diff_hi,AP_diff_mean,AP_diff_lo,AP_diff_hi
0:1441,Logit,,,,-0.011721338619027436,-0.26294718890068275,0.2391749275049578
0:1441,Stump,,,,0.3862004952155466,-0.0021154426793013738,0.8047897905889784
0:1441,Zscore,,,,0.33210011847734944,-0.025398482995524385,0.7311904199996295
1:1442,Logit,,,,-0.08574366144422801,-0.304713162165314,0.121006001529282
1:1442,Stump,,,,0.3086029198894683,-0.0031907690902689937,0.7113717046842046
1:1442,Zscore,,,,0.25430539978228256,-0.03022385692978766,0.6387276587115803
2:1443,Logit,,,,-0.061176615360913844,-0.2875828642749603,0.1511332617404427
2:1443,Stump,,,,0.3322175466643284,0.0008110369792182974,0.7089508074597726
2:1443,Zscore,,,,0.27653152628675415,-0.019261863639697122,0.6405270583643708


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/cls_shap_importance.csv <==
,feature,abs_mean_shap
14,DOT_Turnover,0.56066114
10,YFI_Turnover,0.52536833
13,DOT_GarchVol,0.49722004
32,GarchVol_PC1,0.40830514
9,YFI_GarchVol,0.398769
30,Turnover_PC1,0.2560162
18,XEM_Turnover,0.20718004
17,XEM_GarchVol,0.20572302
1,ETH_GarchVol,0.20454307
11,YFI_ParkVol,0.1963105
31,Turnover_PC2,0.1642044
33,GarchVol_PC2,0.14924423
35,ParkVol_PC2,0.13756754
6,BTC_Turnover,0.122074395
21,BNB_GarchVol,0.05167974
5,BTC_GarchVol,0.04127781
2,ETH_Turnover,0.036730397
4,BTC_Amihud,0.035289068
27,ARK_ParkVol,0.034657743
26,ARK_Turnover,0.02880611
16,XEM_Amihud,0.021737484
22,BNB_Turnover,0.020453406
8,YFI_Amihud,0.02014176
15,DOT_ParkVol,0.019922521
36,returns_PC1,0.019092876
23,BNB_ParkVol,0.017466456
0,ETH_Amihud,0.015910206
38,returns_PC3,0.015274999
12,DOT_Amihud,0.01247861
29,Amihud_PC2,0.011669677
3,ETH_ParkVol,0.0096129505
7,BTC_ParkVol,0.009488369
24,ARK_Amihud,0.009207123
28,Amihud_PC1,0.009169555
34,ParkVol_PC1,0.008170719
20,BNB_Amihud,0.008159745
25,ARK_GarchVol,0.00784633
19,XEM_ParkVol,0.0067010415
37,returns_PC2,0.0040428634


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/cls_test_confusion_matrix.txt <==
pred    0   1
true         
0.0   160  33
1.0    10  14

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/cls_test_predictions.csv <==
,y,proba,pred
2024-05-20,0.0,0.005943545,0
2024-05-21,0.0,0.022630291,0
2024-05-22,0.0,0.008140617,0
2024-05-23,0.0,0.004875355,0
2024-05-24,0.0,0.0032104556,0
2024-05-25,0.0,0.0018157726,0
2024-05-26,0.0,0.0024183863,0
2024-05-27,0.0,0.0029160425,0
2024-05-28,0.0,0.0030509443,0
2024-05-29,0.0,0.002460878,0
2024-05-30,0.0,0.00340972,0
2024-05-31,0.0,0.0030787883,0
2024-06-01,0.0,0.0019310676,0
2024-06-02,0.0,0.0025082366,0
2024-06-03,0.0,0.004268131,0
2024-06-04,0.0,0.004373798,0
2024-06-05,0.0,0.006886536,0
2024-06-06,0.0,0.004147018,0
2024-06-07,0.0,0.0057784105,0
2024-06-08,0.0,0.004059544,0
2024-06-09,0.0,0.0019469314,0
2024-06-10,0.0,0.0026068524,0
2024-06-11,0.0,0.006734506,0
2024-06-12,0.0,0.0050753662,0
2024-06-13,0.0,0.005590813,0
2024-06-14,0.0,0.0072747828,0
2024-06-15,0.0,0.004903237,0
2024-06-16,0.0,0.005645031,0
2024-06-17,0.0,0.00648375,0
2024-06-18,0.0,0.0089115305,0
2024-06-19,0.0,0.00968094,0
2024-06-20,0.0,0.009431807,0
2024-06-21,0.0,0.007720375,0
2024-06-22,0.0,0.005179079,0
2024-06-23,0.0,0.0033488618,0
2024-06-24,0.0,0.0076175113,0
2024-06-25,0.0,0.004550462,0
2024-06-26,0.0,0.0032834385,0
2024-06-27,0.0,0.0038680313,0
2024-06-28,0.0,0.01433251,0
2024-06-29,0.0,0.00427817,0
2024-06-30,0.0,0.0064649354,0
2024-07-01,0.0,0.005015919,0
2024-07-02,0.0,0.0036396077,0
2024-07-03,0.0,0.0069061266,0
2024-07-04,0.0,0.006096291,0
2024-07-05,0.0,0.1962927,1
2024-07-06,0.0,0.006998306,0
2024-07-07,0.0,0.048771683,0
2024-07-08,0.0,0.062221758,1
2024-07-09,0.0,0.014365844,0
2024-07-10,0.0,0.015688635,0
2024-07-11,0.0,0.012579825,0
2024-07-12,0.0,0.0046535702,0
2024-07-13,0.0,0.0033276964,0
2024-07-14,0.0,0.0029618922,0
2024-07-15,0.0,0.006970377,0
2024-07-16,0.0,0.0046902313,0
2024-07-17,0.0,0.0058505097,0
2024-07-18,0.0,0.007487594,0
2024-07-19,0.0,0.008040692,0
2024-07-20,0.0,0.0031492964,0
2024-07-21,0.0,0.003273482,0
2024-07-22,0.0,0.0067768404,0
2024-07-23,0.0,0.004768834,0
2024-07-24,0.0,0.006876525,0
2024-07-25,0.0,0.0057325047,0
2024-07-26,0.0,0.00491608,0
2024-07-27,0.0,0.0053361547,0
2024-07-28,0.0,0.003262355,0
2024-07-29,0.0,0.008161365,0
2024-07-30,0.0,0.009905258,0
2024-07-31,0.0,0.009165105,0
2024-08-01,0.0,0.014349677,0
2024-08-02,0.0,0.0111440765,0
2024-08-03,0.0,0.007973286,0
2024-08-04,0.0,0.008724266,0
2024-08-05,0.0,0.081120335,1
2024-08-06,0.0,0.015795372,0
2024-08-07,0.0,0.018500652,0
2024-08-08,0.0,0.022318006,0
2024-08-09,0.0,0.081257634,1
2024-08-10,0.0,0.029798483,0
2024-08-11,0.0,0.014954839,0
2024-08-12,0.0,0.017006302,0
2024-08-13,0.0,0.014807423,0
2024-08-14,0.0,0.014677316,0
2024-08-15,0.0,0.0094288755,0
2024-08-16,0.0,0.007136989,0
2024-08-17,0.0,0.0034522256,0
2024-08-18,0.0,0.003599147,0
2024-08-19,0.0,0.0037910235,0
2024-08-20,0.0,0.0052207946,0
2024-08-21,0.0,0.0053045913,0
2024-08-22,0.0,0.004757561,0
2024-08-23,0.0,0.007222544,0
2024-08-24,0.0,0.003976145,0
2024-08-25,0.0,0.002955596,0
2024-08-26,0.0,0.0029653583,0
2024-08-27,0.0,0.0060460293,0
2024-08-28,0.0,0.0066152047,0
2024-08-29,0.0,0.004344411,0
2024-08-30,0.0,0.005374979,0
2024-08-31,0.0,0.0031324942,0
2024-09-01,0.0,0.0032396752,0
2024-09-02,0.0,0.0035343259,0
2024-09-03,0.0,0.002740216,0
2024-09-04,0.0,0.006844202,0
2024-09-05,0.0,0.0037801797,0
2024-09-06,0.0,0.005619906,0
2024-09-07,0.0,0.0033157836,0
2024-09-08,0.0,0.0031134733,0
2024-09-09,0.0,0.0049016015,0
2024-09-10,0.0,0.004127838,0
2024-09-11,0.0,0.004462252,0
2024-09-12,0.0,0.00339838,0
2024-09-13,0.0,0.0033413693,0
2024-09-14,0.0,0.0022037423,0
2024-09-15,0.0,0.002362453,0
2024-09-16,0.0,0.0035634334,0
2024-09-17,0.0,0.0038116195,0
2024-09-18,0.0,0.0040362407,0
2024-09-19,0.0,0.0035973212,0
2024-09-20,0.0,0.0036341355,0
2024-09-21,0.0,0.001604918,0
2024-09-22,0.0,0.00176892,0
2024-09-23,0.0,0.0031155285,0
2024-09-24,0.0,0.002990974,0
2024-09-25,0.0,0.0018871633,0
2024-09-26,0.0,0.002575782,0
2024-09-27,0.0,0.0028968551,0
2024-09-28,0.0,0.00161487,0
2024-09-29,0.0,0.0019549308,0
2024-09-30,0.0,0.0027166037,0
2024-10-01,0.0,0.004687877,0
2024-10-02,0.0,0.00676767,0
2024-10-03,0.0,0.00694815,0
2024-10-04,0.0,0.003606472,0
2024-10-05,0.0,0.002576043,0
2024-10-06,0.0,0.0015832644,0
2024-10-07,0.0,0.0029095984,0
2024-10-08,0.0,0.0024372996,0
2024-10-09,0.0,0.0026334568,0
2024-10-10,0.0,0.0034468474,0
2024-10-11,0.0,0.0022481082,0
2024-10-12,0.0,0.0015653245,0
2024-10-13,0.0,0.0019411793,0
2024-10-14,0.0,0.0030043416,0
2024-10-15,0.0,0.004067564,0
2024-10-16,0.0,0.0032507605,0
2024-10-17,0.0,0.0032149542,0
2024-10-18,0.0,0.002844865,0
2024-10-19,0.0,0.0020615316,0
2024-10-20,0.0,0.0019160368,0
2024-10-21,0.0,0.002666494,0
2024-10-22,0.0,0.0030570477,0
2024-10-23,0.0,0.0031044893,0
2024-10-24,0.0,0.003070361,0
2024-10-25,0.0,0.007677901,0
2024-10-26,0.0,0.0022760937,0
2024-10-27,0.0,0.0017694116,0
2024-10-28,0.0,0.002858439,0
2024-10-29,0.0,0.002917819,0
2024-10-30,0.0,0.0038555705,0
2024-10-31,1.0,0.0034555194,0
2024-11-01,1.0,0.0053896415,0
2024-11-02,1.0,0.0019147743,0
2024-11-03,1.0,0.0028084514,0
2024-11-04,1.0,0.003328481,0
2024-11-05,1.0,0.0034121303,0
2024-11-06,1.0,0.011499013,0
2024-11-07,1.0,0.023555417,0
2024-11-08,1.0,0.017798686,0
2024-11-09,1.0,0.006908021,0
2024-11-10,0.0,0.18266346,1
2024-11-11,0.0,0.5904002,1
2024-11-12,0.0,0.35111123,1
2024-11-13,0.0,0.47185618,1
2024-11-14,0.0,0.13173817,1
2024-11-15,0.0,0.072208636,1
2024-11-16,0.0,0.33222482,1
2024-11-17,0.0,0.55286217,1
2024-11-18,0.0,0.5619342,1
2024-11-19,0.0,0.29172376,1
2024-11-20,0.0,0.5386801,1
2024-11-21,0.0,0.25413746,1
2024-11-22,0.0,0.48586664,1
2024-11-23,0.0,0.4639925,1
2024-11-24,0.0,0.58583283,1
2024-11-25,1.0,0.6256712,1
2024-11-26,1.0,0.64538145,1
2024-11-27,1.0,0.6692705,1
2024-11-28,1.0,0.48120213,1
2024-11-29,1.0,0.41190013,1
2024-11-30,1.0,0.5812022,1
2024-12-01,1.0,0.4387933,1
2024-12-02,1.0,0.56723714,1
2024-12-03,1.0,0.4215252,1
2024-12-04,1.0,0.5932371,1
2024-12-05,1.0,0.9422986,1
2024-12-06,1.0,0.88403016,1
2024-12-07,1.0,0.8481295,1
2024-12-08,1.0,0.87064755,1
2024-12-09,0.0,0.4564317,1
2024-12-10,0.0,0.37895143,1
2024-12-11,0.0,0.6304294,1
2024-12-12,0.0,0.6929188,1
2024-12-13,0.0,0.5296431,1
2024-12-14,0.0,0.15624674,1
2024-12-15,0.0,0.66618764,1
2024-12-16,0.0,0.8111484,1
2024-12-17,0.0,0.3087531,1
2024-12-18,0.0,0.72099215,1
2024-12-19,0.0,0.7334397,1
2024-12-20,0.0,0.49694932,1
2024-12-21,0.0,0.21224195,1
2024-12-22,0.0,0.1932491,1


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/cls_val_threshold_grid.csv <==
,thr,precision,recall,f1
0,0.02,0.054545454544462815,0.21428571427040816,0.08695652141314851
1,0.04,0.05128205128073636,0.14285714284693876,0.07547169772160912
2,0.06,0.07407407407133058,0.14285714284693876,0.09756097515526473
3,0.08,0.06249999999609375,0.07142857142346938,0.06666666616444444
4,0.1,0.09090909090082644,0.07142857142346938,0.0799999995008
5,0.12000000000000001,0.09999999999,0.07142857142346938,0.08333333284027777
6,0.13999999999999999,0.0,0.0,0.0
7,0.16,0.0,0.0,0.0
8,0.18,0.0,0.0,0.0
9,0.19999999999999998,0.0,0.0,0.0
10,0.22,0.0,0.0,0.0
11,0.24,0.0,0.0,0.0
12,0.26,0.0,0.0,0.0
13,0.28,0.0,0.0,0.0
14,0.30000000000000004,0.0,0.0,0.0
15,0.32,0.0,0.0,0.0
16,0.34,0.0,0.0,0.0
17,0.36000000000000004,0.0,0.0,0.0
18,0.38,0.0,0.0,0.0
19,0.4,0.0,0.0,0.0
20,0.42000000000000004,0.0,0.0,0.0
21,0.44,0.0,0.0,0.0
22,0.46,0.0,0.0,0.0
23,0.48000000000000004,0.0,0.0,0.0
24,0.5,0.0,0.0,0.0
25,0.52,0.0,0.0,0.0
26,0.54,0.0,0.0,0.0
27,0.56,0.0,0.0,0.0
28,0.5800000000000001,0.0,0.0,0.0
29,0.6,0.0,0.0,0.0
30,0.62,0.0,0.0,0.0
31,0.64,0.0,0.0,0.0
32,0.66,0.0,0.0,0.0
33,0.68,0.0,0.0,0.0
34,0.7000000000000001,0.0,0.0,0.0
35,0.7200000000000001,0.0,0.0,0.0
36,0.74,0.0,0.0,0.0
37,0.76,0.0,0.0,0.0
38,0.78,0.0,0.0,0.0
39,0.8,0.0,0.0,0.0
40,0.8200000000000001,0.0,0.0,0.0
41,0.8400000000000001,0.0,0.0,0.0
42,0.86,0.0,0.0,0.0
43,0.88,0.0,0.0,0.0
44,0.9,0.0,0.0,0.0
45,0.92,0.0,0.0,0.0
46,0.9400000000000001,0.0,0.0,0.0
47,0.9600000000000001,0.0,0.0,0.0
48,0.98,0.0,0.0,0.0


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/config.json <==
{
  "DATA_FILE": "crypto_liq_vol_factors.csv",
  "MAX_LAG_VAR": 8,
  "FIXED_LAG_C": 3,
  "GRANGER_MINOBS": 60,
  "RV_WINDOW": 14,
  "RISK_HORIZON": 10,
  "TRAIN_FRAC": 0.7,
  "VALID_FRAC": 0.15,
  "CORR_KILL": 0.95,
  "EARLY_STOP_ROUNDS": 100,
  "CORE_TICKERS": [
    "ETH",
    "BTC",
    "YFI",
    "DOT",
    "XEM",
    "BNB",
    "ARK"
  ],
  "PC_GROUPS_VOL": [
    "GarchVol",
    "ParkVol"
  ],
  "PC_GROUPS_ALL": [
    "Amihud",
    "Turnover",
    "GarchVol",
    "ParkVol"
  ],
  "DPI": 180,
  "FIG_W": 9.6,
  "FIG_H": 5.6,
  "FONT_SIZE": 12,
  "TITLE_SIZE": 14,
  "LABEL_SIZE": 12,
  "TICK_SIZE": 10,
  "SAVE_ROOT": "output/robust_output/compare_20251001_013842/RS126_lag3",
  "RUN_TAG": "run_20251001_013911_RS126_lag3",
  "SAVE_DIR": "output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3",
  "LOG_FILE": "output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/pipeline.log",
  "_versions": {
    "python": "3.12.2",
    "pandas": "2.2.3",
    "numpy": "2.1.3",
    "statsmodels": "0.14.4",
    "sklearn": "1.6.1",
    "xgboost": "3.0.1"
  }
}

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/dm_tests_RS126_lag3.csv <==
win,baseline,H,t,p
0:1441,MEAN,10,-6.698222637176514,2.1096902003137075e-11
0:1441,AR(H),10,2.601958751678467,0.009269299003508369
0:1441,HARX[Ridge],10,2.593798051416468,0.009492222428438613
0:1441,Ridge a=0.1,10,-1.2742277383804321,0.20258270325239924
0:1441,LASSO a=100.0,10,-0.07999684661626816,0.9362397637527557
1:1442,MEAN,10,-6.471846103668213,9.68127800149432e-11
1:1442,AR(H),10,2.6506996154785156,0.008032524998560664
1:1442,HARX[Ridge],10,2.64215118641201,0.008238127324428968
1:1442,Ridge a=0.1,10,-1.4033701419830322,0.16050647756743786
1:1442,LASSO a=100.0,10,0.2060364931821823,0.8367624066058703
2:1443,MEAN,10,-6.161986827850342,7.183762473772504e-10
2:1443,AR(H),10,2.7104744911193848,0.006718699080010548
2:1443,HARX[Ridge],10,2.7026944878232837,0.0068779932938620725
2:1443,Ridge a=0.1,10,-1.1198962926864624,0.2627579539327627
2:1443,LASSO a=100.0,10,0.5559498071670532,0.5782451683841481


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_curr.csv <==
,coef,t,p
const,0.03222575436280489,0.5917494261242289,0.5540183937309544
GarchVol_PC1_D,0.06907966007459779,1.8542485803278128,0.0637036047994885
GarchVol_PC1_W,-0.005413715629732585,-0.1800551914433781,0.8571092396551943
GarchVol_PC1_M,-0.11010662654335271,-3.4296443549461793,0.000604372849912647
ParkVol_PC1_D,0.046168683379050376,2.9638281379385365,0.0030383792671706557
ParkVol_PC1_W,-0.024910103694456287,-0.8477814168575096,0.3965597141596111
ParkVol_PC1_M,0.032574240520298364,0.6046855485332179,0.5453879521337464


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.101
Model:                            OLS   Adj. R-squared:                  0.097
Method:                 Least Squares   F-statistic:                     5.318
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           1.95e-05
Time:                        01:39:14   Log-Likelihood:                -2110.3
No. Observations:                1400   AIC:                             4235.
Df Residuals:                    1393   BIC:                             4271.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.0322      0.054      0.592      0.554      -0.075       0.139
x1             0.0691      0.037      1.854      0.064      -0.004       0.142
x2            -0.0054      0.030     -0.180      0.857      -0.064       0.054
x3            -0.1101      0.032     -3.430      0.001      -0.173      -0.047
x4             0.0462      0.016      2.964      0.003       0.016       0.077
x5            -0.0249      0.029     -0.848      0.397      -0.082       0.033
x6             0.0326      0.054      0.605      0.545      -0.073       0.138
==============================================================================
Omnibus:                      728.853   Durbin-Watson:                   0.769
Prob(Omnibus):                  0.000   Jarque-Bera (JB):             6247.783
Skew:                           2.273   Prob(JB):                         0.00
Kurtosis:                      12.298   Cond. No.                         16.1
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_curr_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_lag.csv <==
,coef,t,p
const,0.028910123155263784,0.5268355837014688,0.5983077699525874
GarchVol_PC1_D,0.04424927263369291,1.2552024137227462,0.20940528954675464
GarchVol_PC1_W,0.008114367672235067,0.274253609401085,0.7838897324590375
GarchVol_PC1_M,-0.11043510092537663,-3.625358143491518,0.00028856126311263867
ParkVol_PC1_D,0.03614358752824916,2.769807030892266,0.005608951229043444
ParkVol_PC1_W,-0.017048346431570067,-0.5744529881564129,0.5656613046963842
ParkVol_PC1_M,0.04298125936203131,0.8518527087171464,0.39429584742748713


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.076
Model:                            OLS   Adj. R-squared:                  0.072
Method:                 Least Squares   F-statistic:                     5.402
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           1.57e-05
Time:                        01:39:14   Log-Likelihood:                -2129.6
No. Observations:                1400   AIC:                             4273.
Df Residuals:                    1393   BIC:                             4310.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.0289      0.055      0.527      0.598      -0.079       0.136
x1             0.0442      0.035      1.255      0.209      -0.025       0.113
x2             0.0081      0.030      0.274      0.784      -0.050       0.066
x3            -0.1104      0.030     -3.625      0.000      -0.170      -0.051
x4             0.0361      0.013      2.770      0.006       0.011       0.062
x5            -0.0170      0.030     -0.574      0.566      -0.075       0.041
x6             0.0430      0.050      0.852      0.394      -0.056       0.142
==============================================================================
Omnibus:                      752.646   Durbin-Watson:                   0.715
Prob(Omnibus):                  0.000   Jarque-Bera (JB):             6868.187
Skew:                           2.345   Prob(JB):                         0.00
Kurtosis:                      12.785   Cond. No.                         16.1
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/har_volpc_xsec_rs_excl_lag_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/ml_feature_kept.txt <==
ETH_Amihud
ETH_GarchVol
ETH_Turnover
ETH_ParkVol
BTC_Amihud
BTC_GarchVol
BTC_Turnover
BTC_ParkVol
YFI_Amihud
YFI_GarchVol
YFI_Turnover
YFI_ParkVol
DOT_Amihud
DOT_GarchVol
DOT_Turnover
DOT_ParkVol
XEM_Amihud
XEM_GarchVol
XEM_Turnover
XEM_ParkVol
BNB_Amihud
BNB_GarchVol
BNB_Turnover
BNB_ParkVol
ARK_Amihud
ARK_GarchVol
ARK_Turnover
ARK_ParkVol
Amihud_PC1
Amihud_PC2
Turnover_PC1
Turnover_PC2
GarchVol_PC1
GarchVol_PC2
ParkVol_PC1
ParkVol_PC2
returns_PC1
returns_PC2
returns_PC3

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/reg_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,15.979651
31,Turnover_PC2,8.890979
13,DOT_GarchVol,4.227802
30,Turnover_PC1,3.6095476
9,YFI_GarchVol,3.2346213
2,ETH_Turnover,3.1791089
14,DOT_Turnover,2.9612982
33,GarchVol_PC2,2.1220005
18,XEM_Turnover,1.5396146
35,ParkVol_PC2,1.5004882
1,ETH_GarchVol,1.0997208
17,XEM_GarchVol,0.68336374
21,BNB_GarchVol,0.37756574
22,BNB_Turnover,0.37422138
5,BTC_GarchVol,0.3083562
28,Amihud_PC1,0.2441751
32,GarchVol_PC1,0.22163102
6,BTC_Turnover,0.17664555
23,BNB_ParkVol,0.17483555
0,ETH_Amihud,0.1658859
16,XEM_Amihud,0.14249
15,DOT_ParkVol,0.1078801
29,Amihud_PC2,0.08752363
25,ARK_GarchVol,0.07643728
7,BTC_ParkVol,0.049547743
37,returns_PC2,0.03615468
38,returns_PC3,0.034689974
27,ARK_ParkVol,0.027457438
26,ARK_Turnover,0.026160507
3,ETH_ParkVol,0.015839478
12,DOT_Amihud,0.015061137
24,ARK_Amihud,0.0
20,BNB_Amihud,0.0
11,YFI_ParkVol,0.0
8,YFI_Amihud,0.0
34,ParkVol_PC1,0.0
4,BTC_Amihud,0.0
36,returns_PC1,0.0
19,XEM_ParkVol,0.0


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/reg_test_pred.csv <==
,y,yhat
2024-05-20,22.679183502342177,22.221678
2024-05-21,22.129077188708994,28.83766
2024-05-22,22.00896063702104,20.487997
2024-05-23,21.276817211473716,42.182396
2024-05-24,20.557478469655685,16.341007
2024-05-25,19.59218954452873,15.284809
2024-05-26,18.435969050834778,15.66242
2024-05-27,17.2701654636497,16.971561
2024-05-28,16.682089808258638,18.552094
2024-05-29,16.34082942711615,16.971561
2024-05-30,16.26055959723385,17.080513
2024-05-31,16.59671747863736,16.991005
2024-06-01,16.694054934989776,14.888683
2024-06-02,17.20856614940492,14.959934
2024-06-03,17.689175037144246,22.446686
2024-06-04,18.235926128495386,18.168306
2024-06-05,18.966643305174916,21.268034
2024-06-06,19.826691254093294,16.112494
2024-06-07,19.825179636284716,21.332918
2024-06-08,20.26769735651832,15.14484
2024-06-09,20.48252500081092,14.760269
2024-06-10,20.64355306405317,18.06614
2024-06-11,20.74805550751079,18.21176
2024-06-12,21.063595136296176,17.89147
2024-06-13,21.47113043604779,15.396307
2024-06-14,22.21321612271292,15.164435
2024-06-15,22.747790220434645,14.523272
2024-06-16,23.037110924075193,13.955465
2024-06-17,23.69985826039953,15.0116625
2024-06-18,23.755074061877046,21.250183
2024-06-19,24.040769497815027,14.681515
2024-06-20,24.395277392556842,15.3800955
2024-06-21,24.817750854736456,15.400108
2024-06-22,24.911816235452978,15.084887
2024-06-23,25.654916383095838,15.084887
2024-06-24,26.030968155174172,18.667343
2024-06-25,27.293478325562404,15.738557
2024-06-26,28.61097235772305,15.400108
2024-06-27,29.91671740444764,18.612215
2024-06-28,31.30630534896187,19.246742
2024-06-29,32.45556820562134,15.084887
2024-06-30,33.52942044754251,15.084887
2024-07-01,34.6964985014749,15.7777195
2024-07-02,35.958353028332624,16.871454
2024-07-03,35.90687152125321,28.37683
2024-07-04,35.879660245370175,22.762833
2024-07-05,33.82791801245112,35.724876
2024-07-06,31.870086443465755,24.994135
2024-07-07,29.85600292877885,29.893698
2024-07-08,27.533506316146855,35.433983
2024-07-09,25.32324657016891,29.240902
2024-07-10,23.30431793460306,22.485825
2024-07-11,21.216620419609136,16.357294
2024-07-12,19.399897319295313,15.400108
2024-07-13,18.025609318071783,15.084887
2024-07-14,16.643900380163096,15.203905
2024-07-15,16.52731994811643,17.132898
2024-07-16,16.329067590814027,17.363361
2024-07-17,16.23473519992022,15.761645
2024-07-18,16.54803157558232,15.393074
2024-07-19,16.91631632411616,16.021408
2024-07-20,16.974013902736964,14.888683
2024-07-21,17.008867290224206,15.203905
2024-07-22,16.643183892009088,26.491604
2024-07-23,16.518287156952717,15.542354
2024-07-24,16.36239474559392,18.017124
2024-07-25,16.099605870355504,15.825207
2024-07-26,18.900874788109697,15.384109
2024-07-27,21.714296047346735,15.384109
2024-07-28,24.116813135840303,14.705448
2024-07-29,26.495807219545476,14.915054
2024-07-30,29.084321394000682,15.903592
2024-07-31,31.953531145679005,15.012506
2024-08-01,35.17687392879559,16.333723
2024-08-02,38.278010569321424,15.70073
2024-08-03,41.472265304323635,15.012506
2024-08-04,44.73837968704075,15.666852
2024-08-05,42.17688953541127,52.583233
2024-08-06,39.315731558387114,24.11372
2024-08-07,36.88142419736313,24.653477
2024-08-08,34.238917626978655,21.315071
2024-08-09,31.498032257867642,28.66532
2024-08-10,28.383531310214057,24.07462
2024-08-11,25.112319001957058,16.782673
2024-08-12,21.741491063805373,16.715322
2024-08-13,18.56606538886816,15.3435755
2024-08-14,15.452841657459539,15.3435755
2024-08-15,15.145015915508129,15.7269335
2024-08-16,15.100969586168631,15.565565
2024-08-17,14.771143329065435,14.781388
2024-08-18,14.642597001683304,15.084887
2024-08-19,14.565715448074283,15.400108
2024-08-20,14.594998524147622,15.383821
2024-08-21,14.953356459464256,15.580312
2024-08-22,15.432260015422887,15.400108
2024-08-23,15.553162582686653,16.970938
2024-08-24,15.54411931150448,15.203905
2024-08-25,15.470447024483075,14.692192
2024-08-26,15.439975699396356,15.203905
2024-08-27,15.765192538580198,15.436494
2024-08-28,16.054305214037964,15.666959
2024-08-29,16.40231205918556,15.384109
2024-08-30,16.793220434095893,16.72235
2024-08-31,16.639815135010963,14.959934
2024-09-01,16.493389247889723,16.542147
2024-09-02,16.47981210889028,15.203905
2024-09-03,16.491804067472003,15.203905
2024-09-04,16.723634203555754,15.846853
2024-09-05,17.00049450948544,15.384109
2024-09-06,16.63267562472301,15.611874
2024-09-07,16.276769376097224,14.888683
2024-09-08,15.86890348425876,14.888683
2024-09-09,15.569118026937138,15.384109
2024-09-10,15.528798829822545,15.384109
2024-09-11,15.712166501071422,15.666959
2024-09-12,15.947243227619676,15.384109
2024-09-13,16.20546458111263,15.384109
2024-09-14,16.17262177226176,14.888683
2024-09-15,15.943991658901755,14.888683
2024-09-16,16.16311892500473,15.384109
2024-09-17,16.35687900147712,15.666959
2024-09-18,16.62335265594848,15.666959
2024-09-19,16.711668103742003,17.863508
2024-09-20,16.79880175977582,15.896071
2024-09-21,16.927485910788572,14.888683
2024-09-22,16.983356144403178,14.888683
2024-09-23,17.066546595693648,14.964806
2024-09-24,17.309872528682085,15.542354
2024-09-25,17.920984083641233,15.203905
2024-09-26,18.6158546625941,15.825207
2024-09-27,19.36715443147773,14.964806
2024-09-28,19.96556229373467,14.888683
2024-09-29,20.416445363329476,14.888683
2024-09-30,20.810847002112997,15.825207
2024-10-01,20.51800233351222,18.191406
2024-10-02,20.18314672325102,16.044567
2024-10-03,19.770684575070195,16.407621
2024-10-04,19.701643617679345,17.58066
2024-10-05,19.67233752768306,14.888683
2024-10-06,19.347208910654274,14.888683
2024-10-07,18.98599758819617,15.384109
2024-10-08,18.676483092747574,14.784602
2024-10-09,18.71858197407639,15.203905
2024-10-10,18.869033821684955,15.384109
2024-10-11,19.449006050340348,15.384109
2024-10-12,19.91930336199581,14.888683
2024-10-13,20.261828092022522,14.888683
2024-10-14,20.136347925489,17.005198
2024-10-15,19.545259161120818,16.20662
2024-10-16,19.176018372931935,15.666959
2024-10-17,18.98228998639977,15.384109
2024-10-18,18.8460132564658,15.666959
2024-10-19,18.86392888514019,14.888683
2024-10-20,18.699595904810785,14.888683
2024-10-21,18.56202525575765,15.666959
2024-10-22,18.713145473032434,15.384109
2024-10-23,19.231505159685064,15.384109
2024-10-24,19.861454928001876,17.58066
2024-10-25,20.655139726345897,20.89866
2024-10-26,21.253119181839672,16.226923
2024-10-27,23.785243901918726,14.888683
2024-10-28,26.494106934341808,15.666959
2024-10-29,28.91198188894695,16.388706
2024-10-30,31.511602848180075,17.863508
2024-10-31,40.86627158398628,17.863508
2024-11-01,50.99650226249908,19.530212
2024-11-02,61.30412296971709,14.888683
2024-11-03,71.57982969632732,15.384109
2024-11-04,81.45859372024637,15.666959
2024-11-05,91.05304069473648,16.354298
2024-11-06,98.69424727893444,39.24643
2024-11-07,106.33373382010572,35.442627
2024-11-08,113.82373276914457,33.509277
2024-11-09,120.60935183723646,19.75047
2024-11-10,115.89575832456482,120.26831
2024-11-11,109.55824915065307,107.906044
2024-11-12,101.04766360518315,102.37287
2024-11-13,92.89389104289937,89.96787
2024-11-14,85.36278943710143,54.65152
2024-11-15,78.30410524969054,42.047787
2024-11-16,70.99650558449373,46.369755
2024-11-17,63.16738549933211,56.32005
2024-11-18,55.69090119397534,46.92356
2024-11-19,48.895114299300154,42.638924
2024-11-20,47.26578247652122,43.02694
2024-11-21,45.970454676803094,80.65644
2024-11-22,46.465314255040205,46.49736
2024-11-23,46.95810188814566,54.11091
2024-11-24,47.752196291833165,42.93557
2024-11-25,55.28998205850179,64.95731
2024-11-26,64.50002216303074,41.536575
2024-11-27,74.19808712929408,49.26608
2024-11-28,83.29170241221567,43.47316
2024-11-29,92.24149102151993,40.368336
2024-11-30,100.12021795402677,45.492832
2024-12-01,107.19809267165003,39.47207
2024-12-02,114.18846021423239,80.146835
2024-12-03,121.47089388067764,56.800022
2024-12-04,129.1141513344909,108.60217
2024-12-05,127.61085504777273,182.35742
2024-12-06,122.95835397796,172.74564
2024-12-07,117.40147883027987,92.03466
2024-12-08,112.05292780838741,88.17042
2024-12-09,105.28059130211174,102.61689
2024-12-10,97.56452827088413,117.02845
2024-12-11,90.41460433952616,98.69722
2024-12-12,83.61222920104272,102.34628
2024-12-13,76.18793927851587,46.216316
2024-12-14,67.87266441634337,43.436527
2024-12-15,62.38952253086778,47.43447
2024-12-16,58.59295284814931,86.179474
2024-12-17,55.678328428414694,52.972706
2024-12-18,53.00959822324999,76.53546
2024-12-19,51.15267819186245,80.769066
2024-12-20,48.62820158651421,105.9231
2024-12-21,46.41611303115583,45.676662
2024-12-22,46.19232753666276,38.80405


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/reg_val_pred.csv <==
,y,yhat
2023-10-17,21.179191513673867,14.888683
2023-10-18,22.625120661453085,14.888683
2023-10-19,24.038395708154226,14.888683
2023-10-20,25.343298456267483,15.203905
2023-10-21,26.569516850360678,14.888683
2023-10-22,27.64316822651683,14.888683
2023-10-23,27.59325366531354,23.92001
2023-10-24,26.407736646354397,23.837719
2023-10-25,25.45156841779052,16.512856
2023-10-26,24.51205325099316,17.984674
2023-10-27,23.593974137290093,15.266291
2023-10-28,22.377216534462615,14.888683
2023-10-29,21.15100678321946,15.400641
2023-10-30,21.553852690418076,17.557491
2023-10-31,22.76275295761197,18.301044
2023-11-01,25.937745682310673,18.881502
2023-11-02,29.9064882534743,18.616266
2023-11-03,35.7933667435198,15.569332
2023-11-04,41.327010236833296,15.520519
2023-11-05,46.616092891465044,16.704967
2023-11-06,54.130047021350016,16.907572
2023-11-07,61.83353269269045,22.19934
2023-11-08,70.8805117801915,18.747173
2023-11-09,77.75959110346847,34.853825
2023-11-10,83.96801712215878,35.843815
2023-11-11,88.95306532969747,47.377018
2023-11-12,93.87280875413903,50.336292
2023-11-13,98.28473743223634,61.25843
2023-11-14,103.53139485423146,49.21479
2023-11-15,109.65503932631711,45.801113
2023-11-16,112.24927711881432,109.587715
2023-11-17,113.57472338578074,95.484314
2023-11-18,105.79021595348945,107.55276
2023-11-19,97.93980547427927,66.45199
2023-11-20,89.75004566522415,64.429184
2023-11-21,81.46335745573145,56.63401
2023-11-22,72.8214152354089,62.804802
2023-11-23,63.51282349552688,34.544895
2023-11-24,55.7945880139079,36.275528
2023-11-25,47.585055664431664,25.405045
2023-11-26,40.43210544804821,23.47773
2023-11-27,34.56736600606014,31.917416
2023-11-28,36.363494549176835,32.248325
2023-11-29,38.78733573357715,31.540382
2023-11-30,41.724742764516634,36.716545
2023-12-01,44.314546262902624,33.776146
2023-12-02,46.85607127342502,31.532778
2023-12-03,49.213407750565274,18.669794
2023-12-04,47.96887189703541,35.732327
2023-12-05,45.8806305093549,34.184525
2023-12-06,43.84854629350378,30.792877
2023-12-07,41.853056479025305,27.440178
2023-12-08,39.61384291083273,32.770267
2023-12-09,37.19531692045768,35.599483
2023-12-10,34.37593562938008,21.97322
2023-12-11,30.551583593235854,35.144356
2023-12-12,26.6738168227446,35.309464
2023-12-13,22.832395726966226,47.633778
2023-12-14,20.4740678325091,43.827515
2023-12-15,18.902470339473886,30.281013
2023-12-16,17.569691297631152,38.51216
2023-12-17,16.153924509261067,29.32887
2023-12-18,14.902602179795839,29.187326
2023-12-19,13.92297291328526,27.221107
2023-12-20,13.39325739033647,23.668621
2023-12-21,13.854688926378145,29.162409
2023-12-22,14.329402039881654,40.949356
2023-12-23,15.150976587085719,38.09523
2023-12-24,16.43481555028924,40.82947
2023-12-25,17.713007063917235,41.144695
2023-12-26,19.062129326330965,41.406296
2023-12-27,21.041862555700966,39.811188
2023-12-28,23.20721819872016,37.527084
2023-12-29,25.367244451324,37.20288
2023-12-30,27.004486221886925,29.03039
2023-12-31,28.50795755208167,27.383335
2024-01-01,29.706061920052527,23.852135
2024-01-02,30.53483063953679,27.023434
2024-01-03,31.058148626249853,32.46605
2024-01-04,31.810282391943485,37.208824
2024-01-05,32.598731282426236,33.21447
2024-01-06,32.18646839444546,36.386288
2024-01-07,31.688356940631046,33.278976
2024-01-08,30.980381911308786,30.324156
2024-01-09,30.401035728448186,32.283936
2024-01-10,29.466826631148457,35.2476
2024-01-11,28.441791814704043,42.91089
2024-01-12,26.949694140257343,36.80513
2024-01-13,25.362925927440592,32.225723
2024-01-14,23.64968971991079,30.002138
2024-01-15,21.935762733438345,37.822
2024-01-16,20.858089765474972,36.3016
2024-01-17,20.003138967811317,30.146236
2024-01-18,19.17418419736331,25.002192
2024-01-19,18.26255131148539,23.411047
2024-01-20,17.59454545037076,15.509034
2024-01-21,17.10637266514381,15.078846
2024-01-22,16.955378136414282,23.03894
2024-01-23,16.398293041232435,24.198421
2024-01-24,15.826815748897413,16.884876
2024-01-25,15.155667714252132,21.726715
2024-01-26,14.341072729612781,19.95551
2024-01-27,13.781687860440485,14.357744
2024-01-28,13.242816812138335,14.681515
2024-01-29,12.90582104937086,21.909033
2024-01-30,13.082097817073636,19.062336
2024-01-31,13.463577751780582,17.873142
2024-02-01,14.147616666126634,15.2161045
2024-02-02,15.342966007090464,15.284236
2024-02-03,16.43730274836864,15.084887
2024-02-04,17.548971523450415,15.084887
2024-02-05,18.759580325895858,21.286922
2024-02-06,18.8796557313871,19.035759
2024-02-07,19.023613144074677,17.29912
2024-02-08,19.19828666635218,19.337584
2024-02-09,18.899231547122593,24.258064
2024-02-10,18.526679615566714,15.0469265
2024-02-11,17.999207420163877,16.591202
2024-02-12,17.287022346839727,20.677395
2024-02-13,16.650742484194847,23.311619
2024-02-14,18.765792586830308,21.961514
2024-02-15,20.673038239751584,26.924335
2024-02-16,23.312250538210584,17.663132
2024-02-17,26.3844804770935,15.569332
2024-02-18,30.669133255274687,21.535744
2024-02-19,35.26619457420796,20.692373
2024-02-20,39.89592577357867,23.07281
2024-02-21,44.67540489495262,19.673317
2024-02-22,49.35744349903358,18.420519
2024-02-23,54.058211290680525,18.420519
2024-02-24,58.14394559166417,31.530354
2024-02-25,62.174565284362345,15.37284
2024-02-26,65.89080154413617,22.426392
2024-02-27,68.965134080061,27.072025
2024-02-28,70.80592984734811,33.66112
2024-02-29,72.32266734151798,33.632385
2024-03-01,73.69558902142803,22.21875
2024-03-02,74.75127602662474,29.814238
2024-03-03,75.57704671237414,28.943985
2024-03-04,76.07945072778702,31.170471
2024-03-05,71.7600499544807,74.864586
2024-03-06,67.4102083943913,44.381817
2024-03-07,63.30625100363727,45.485016
2024-03-08,59.40833245913247,59.293167
2024-03-09,55.25270737101217,31.935844
2024-03-10,50.8738534726373,33.813755
2024-03-11,46.72925784932123,43.164948
2024-03-12,43.1153981759979,45.911243
2024-03-13,40.59885045263651,40.321163
2024-03-14,38.7065345234657,48.33463
2024-03-15,38.85706773724029,49.04451
2024-03-16,39.307192138406414,42.40468
2024-03-17,39.78415897659135,39.22065
2024-03-18,40.33850156723632,39.81437
2024-03-19,40.004553144195526,54.843483
2024-03-20,39.02125847070634,60.963444
2024-03-21,37.75840088254497,50.30824
2024-03-22,36.341619801118604,42.553185
2024-03-23,34.77802994036655,32.301624
2024-03-24,32.77088460953226,39.611057
2024-03-25,31.308669974787467,41.07377
2024-03-26,29.821422163885394,32.21927
2024-03-27,28.428735361560665,35.978798
2024-03-28,27.06501114035916,24.543764
2024-03-29,26.808865768569785,20.8117
2024-03-30,27.352383541541894,15.582372
2024-03-31,27.9374968507488,15.204764
2024-04-01,28.341768671615824,22.456753
2024-04-02,28.11910699707483,29.408579
2024-04-03,28.937058017514296,20.393002
2024-04-04,30.000708670768358,16.977293
2024-04-05,31.11819946198517,17.396595
2024-04-06,31.769881960173393,15.166804
2024-04-07,31.925961135188363,15.884559
2024-04-08,32.130853834090566,18.88357
2024-04-09,32.55682257130945,20.092619
2024-04-10,33.62365127017036,20.375467
2024-04-11,35.0876009343047,17.200392
2024-04-12,36.43130846352125,35.550262
2024-04-13,36.00224469819547,57.389645
2024-04-14,34.90356262127976,43.391396
2024-04-15,33.009375972609604,39.178715
2024-04-16,31.262335499917242,36.35708
2024-04-17,29.890205151813582,35.185608
2024-04-18,28.47023648074407,31.263124
2024-04-19,26.261703211168186,31.299131
2024-04-20,23.838502427743443,27.078026
2024-04-21,21.62064632701823,28.886024
2024-04-22,19.582196864782684,35.23024
2024-04-23,18.29695751718846,26.875774
2024-04-24,17.537507804634362,24.481678
2024-04-25,17.591483341508813,22.17707
2024-04-26,17.80086614552477,16.986496
2024-04-27,17.95504684738652,15.0469265
2024-04-28,17.929448641470486,14.959934
2024-04-29,18.633454371012142,15.482028
2024-04-30,18.966519059114773,18.653107
2024-05-01,18.289129241732553,26.595488
2024-05-02,17.64201442222805,20.085674
2024-05-03,16.918930594919466,18.25038
2024-05-04,16.14889010035425,15.118177
2024-05-05,15.513304943829478,15.266291
2024-05-06,14.941043221937175,17.200392
2024-05-07,14.414026370480858,15.652767
2024-05-08,14.098691107304429,15.884559
2024-05-09,13.824004488775454,15.482028
2024-05-10,14.06305714279037,17.102917
2024-05-11,15.11965190287581,14.888683
2024-05-12,15.88294705300574,14.888683
2024-05-13,16.88144605929062,15.581516
2024-05-14,17.883504073560186,15.542354
2024-05-15,18.82675900698973,17.132898
2024-05-16,19.870773923097506,15.944882
2024-05-17,20.939146587049304,19.14138
2024-05-18,21.806635714103273,14.959934
2024-05-19,22.515851573855958,14.959934


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/rolling_fevd_main.csv <==
,end_date,share
0,2021-11-08,0.9358234897075625
1,2021-12-28,0.9409591235409633
2,2022-02-16,0.9348509483162482
3,2022-04-07,0.921025575737079
4,2022-05-27,0.9350123837392343
5,2022-07-16,0.9562757130253875
6,2022-09-04,0.9403133698631824
7,2022-10-24,0.9491523752093984
8,2022-12-13,0.9621166056108971
9,2023-02-01,0.9417361053705164
10,2023-03-23,0.9237472342460981
11,2023-05-12,0.9526201920468844
12,2023-07-01,0.9818302111086252
13,2023-08-20,0.9899504627350493
14,2023-10-09,0.9779154973583344
15,2023-11-28,0.9717344738806539
16,2024-01-17,0.9765620219612872
17,2024-03-07,0.9388015825556206
18,2024-04-26,0.9295555505185239
19,2024-06-15,0.92711520483706
20,2024-08-04,0.931637635564624
21,2024-09-23,0.944501952950956
22,2024-11-12,0.9482245103339776


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/rolling_fevd_volonly.csv <==
,end_date,share
0,2021-11-08,0.09372429078653899
1,2021-12-28,0.10578788633893622
2,2022-02-16,0.358516401852649
3,2022-04-07,0.33230400822921247
4,2022-05-27,0.4073781908184394
5,2022-07-16,0.37576577243238035
6,2022-09-04,0.3660159119363663
7,2022-10-24,0.31556677105723563
8,2022-12-13,0.22551347643048097
9,2023-02-01,0.1349017640394962
10,2023-03-23,0.13519510137175816
11,2023-05-12,0.1347696996980458
12,2023-07-01,0.0861894478502724
13,2023-08-20,0.1378339816785126
14,2023-10-09,0.14499570494781844
15,2023-11-28,0.1756745551521462
16,2024-01-17,0.0997585659323543
17,2024-03-07,0.13325042389207664
18,2024-04-26,0.16661108958564327
19,2024-06-15,0.225743445750278
20,2024-08-04,0.22713619965534623
21,2024-09-23,0.23329087458721653
22,2024-11-12,0.18760571184853517


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/structural_shocks_main.csv <==
,chol_shock1,chol_shock2,chol_shock3,chol_shock4,chol_shock5
2021-03-06,1.1718994116278993,-0.0162705981455248,-0.05172993081954147,-1.6126118666331748,-0.041522607401322395
2021-03-07,-0.0364406824818421,0.10012412017142919,0.16029936864145938,-1.0786884352782418,0.04386097082472067
2021-03-08,0.46491855728586295,0.6827974425161426,0.6280628695594647,-0.8517488591462223,-0.3713744181867109
2021-03-09,-0.5531435238136932,-0.5329877562944286,-0.12916127466480587,0.6608380685904763,-0.4176530574233756
2021-03-10,-0.04341301533244479,0.3142483652376408,0.9304431207210987,0.06784347997157959,-0.2957100729206867
2021-03-11,-0.711251834440126,0.03937562111358658,-0.2685228727037308,-0.024397468047970113,-0.10529286940156125
2021-03-12,-0.1347312719934752,-0.16754570388039255,-0.2216822479675712,0.47973847182231166,-0.11376296666238417
2021-03-13,1.2341579997685415,0.26994470202755766,-0.2663392333094802,0.8811844476615743,-0.19328026667581927
2021-03-14,0.126119206743267,-0.7548460170237841,-0.5587546013054261,0.08628894366233907,0.15731389329279497
2021-03-15,-0.3523136276902139,1.4576953897594946,-0.15789902663896788,0.37004486967053335,-0.5211798678810345
2021-03-16,-0.9412511794848164,0.11236294453061708,-0.7311380249279036,0.792673707114567,-0.027028059408265116
2021-03-17,-0.8568728148094258,0.45045671660948816,-0.5746911521155218,0.20049857531278184,0.4076958213835157
2021-03-18,-0.3661054091273622,-0.024152997680129094,0.7591576526528807,0.11114895705239,0.576113684388533
2021-03-19,-0.45946919091460525,-0.26447132620219854,-0.2530605503764534,0.28617013959286924,-0.04892027644673399
2021-03-20,-1.0892537631520551,0.42092326687898246,-0.022400525755164588,0.4663377400446824,0.31655360669942595
2021-03-21,-0.6846825019030512,0.25337638127014656,-0.2954538596473433,-0.76179749705332,-0.2728462197681374
2021-03-22,0.6216103906294563,0.03344776792658876,-0.0028406835206002228,0.8975986318183614,0.3057380075366624
2021-03-23,-0.9037154766581701,-0.08626013382629492,-0.9506705515967624,1.363006820472149,0.4618843072555631
2021-03-24,0.057560671380365094,1.9315146300386974,0.2777142155399462,0.4430238589724707,-1.1345258876754523
2021-03-25,-1.1082772748149956,0.5464076852942236,-1.108580835095585,-0.9237720641622594,-0.03120760042217449
2021-03-26,1.1744959379290578,-1.1087748208682346,0.09599917287957022,0.07964666696913976,-0.3851404297710444
2021-03-27,-0.8637750485380693,-0.8843823114861883,1.2510036112152083,0.6136641318275254,-0.03339656765526327
2021-03-28,-0.6672285172944772,-0.26014540888686505,0.9860813279616989,0.2525644277480048,0.21964514718202427
2021-03-29,1.007723555615658,0.6999983462696319,-0.17893665195747313,-0.7174464484003176,0.4591417481489245
2021-03-30,-0.7913283474402742,0.21161850805730342,-0.006568477516203375,-0.24025480833633217,0.6686791074499158
2021-03-31,-0.20100888873716566,1.5934159026090131,0.09099046284551308,-0.35037972232111814,-0.6275017823850444
2021-04-01,-0.30713228457786124,0.560675608283673,-0.4492412967884283,-0.8144690177213726,-0.277298720008614
2021-04-02,0.7755721391902505,0.9513929178341182,-0.004701642347659156,-1.239588700926223,-0.24184169387798854
2021-04-03,0.39625937063242483,-0.14636945130894558,-0.1285682637670475,1.004985837688005,-0.4580832001527061
2021-04-04,-0.07353113724478944,-0.7179324441570839,0.13752945307458764,0.6323869283191916,0.15864415185705924
2021-04-05,-0.8860494813752787,0.8395209079993656,1.1509013305445164,0.31827830934603846,0.06826475026137609
2021-04-06,-0.9164066846698492,0.5452537945071511,0.3690637452416379,0.1498579492071678,0.14198810538232934
2021-04-07,0.47504872065543785,1.4251962164929557,-1.0657814288628462,1.5959349477521916,0.09833387829161638
2021-04-08,0.7196699656193277,-1.467651237911324,-0.11021498783136283,-0.4184929882336069,-0.11275020162236482
2021-04-09,-0.8830392648117773,-0.7200018949981506,1.0380932059034569,0.26645371446367405,0.23763008897026802
2021-04-10,-0.3615562958128424,0.7977417613461315,0.48231462802767777,-0.18550199839955203,0.43352367207046244
2021-04-11,-0.785831265584043,-0.7870667254594732,-0.04996097119393626,0.14453852361032754,-0.25488061780358234
2021-04-12,-0.9381984380840633,0.30825806007591444,-0.07860195434827975,-0.5647834708456768,-0.5927076846664366
2021-04-13,0.5945748461964895,1.2311277332236947,0.16994072466411558,-0.929394542188794,0.18573709942794256
2021-04-14,0.12606451181367193,1.3819303829642577,-0.44397378174879304,0.13340312125110704,0.4895811581896274
2021-04-15,-0.11305183482392597,0.0656263779636081,-0.9168406379194526,-0.12359829982866169,0.041538865537167576
2021-04-16,-0.15602840204546664,1.112345753437086,0.5214545220313812,1.679345600564615,1.5532642334168112
2021-04-17,0.02172626338458579,-0.1414838981118712,-0.5482508635169668,0.07071419579756982,-0.19615205267742994
2021-04-18,-0.2701065558101967,3.881728390951551,-0.41967646423455984,3.764364069528462,0.03457333472274
2021-04-19,-0.04251269395928108,-1.5718005767580494,-3.5053641224713092,0.6353135388506792,1.0216311377990972
2021-04-20,0.5222132030425709,1.4188661868027912,-0.9143290091181513,-0.7176201305867771,-0.12322135886295647
2021-04-21,-0.6060685977727769,0.6769689408653748,-3.1623845725590973,-1.404217035836535,0.13375821260402415
2021-04-22,-0.4476235278772702,3.32685722388678,-0.5422237078138663,-0.6930050785443108,-0.573188680241992
2021-04-23,-0.21327280494668213,1.4988067958159756,-0.14266002937411493,2.9420209302182503,-0.5526914040009417
2021-04-24,1.054370092694113,-3.343935323685605,-5.939943372532114,0.04821604802701519,0.02380170526655334
2021-04-25,0.277903744255743,-0.007048433462764131,0.6104857056484749,0.8272401777005808,2.7010914678591087
2021-04-26,0.9602361416579568,0.7386217555325442,-3.716729789945096,0.7492903090778332,-2.6816313035286927
2021-04-27,0.002690027320604234,0.16247176529347138,4.237981434823485,-1.305725953819166,-1.3138055629487155
2021-04-28,-0.533553273236916,0.855026465637441,1.3442281842334582,-0.779769641783245,-0.3457402749305731
2021-04-29,-0.9219216377573358,0.028815301286879393,-1.1634191430043528,-0.93895237612054,-0.29178740598140107
2021-04-30,-0.7480647727909632,-0.3234469331252368,0.330608283891787,0.3189728443577535,0.07308007398633314
2021-05-01,0.5793321011899071,-0.3902141705527562,1.2140382773046352,-1.5336644536648902,-0.5043096561243118
2021-05-02,-1.0355607470012287,0.023206237467372014,0.5646741847808325,-0.40332158985685607,-0.5963889911043394
2021-05-03,1.1903351227176249,3.709581433539033,-0.3924282439235253,-4.008671825566594,0.05034564202418139
2021-05-04,0.048751075022426635,3.43934002287546,0.3119590868969912,-1.3036955308531053,-0.4063573669977849
2021-05-05,1.0112265866742849,-1.277562107544614,1.7339038460477714,1.6337547542797584,0.6178256299990883
2021-05-06,-0.2921833712684598,-0.1852980957278362,3.1258794715146667,0.24905687051793535,0.19836916401475643
2021-05-07,-0.6642688613370005,-0.12625224316402212,0.14278878795260075,1.2838811959519432,-0.617484174789204
2021-05-08,0.83657995904068,2.151859766055985,-2.8327307460625875,-4.05392545933267,-0.12625961195477214
2021-05-09,-0.4002083577053724,1.0634080260731782,-0.07205796192111626,-1.1251981270195677,0.17532539117467563
2021-05-10,-0.2832625867282851,2.928082265650445,-0.6961667788696715,1.0241244483246847,-0.7050367329239607
2021-05-11,0.5202592035297628,-0.5663025285482237,-0.9878399408981163,-0.9366661441063957,-0.6072186892461149
2021-05-12,0.6579224856283177,3.686524234818508,0.4890407620825203,-0.31642573323525036,-0.582892318368126
2021-05-13,-0.02592022526290901,3.4336642953878553,3.430012342170275,-3.6567469682162255,-0.048510464872060025
2021-05-14,1.5130888124120732,-3.9429365062134325,0.07119043216698746,-0.4737516240623166,-0.5089766517038766
2021-05-15,1.5915849228601067,-1.6079984633125244,-0.09391570789069499,-0.1179120220445527,-0.8428713427719061
2021-05-16,-0.5937061702320878,1.1808314990983535,0.11356703950116975,0.3284704953390332,-0.52654611122605
2021-05-17,0.48037828990205367,1.8963499323235578,-2.571348940459213,-1.3727128303031826,0.18350416323998284
2021-05-18,0.10266372014294002,-1.5949976072449523,-0.12023325163870865,-0.3699182806767474,-0.6457224291455943
2021-05-19,2.0293616262267395,7.933114817743859,-1.0355173756706293,15.92033916122517,-1.6774000759070677
2021-05-20,0.5647270451106262,0.18563626667794458,11.119074596171751,-0.47952865694680924,-1.0717206864914026
2021-05-21,0.5566382395461459,0.06127439044249167,1.6668644205899756,1.2401463283222616,-0.4133415794619921
2021-05-22,-0.21352370720989744,-1.7162745767762413,-4.568040228470304,-2.304506914312763,1.0103436407595507
2021-05-23,-0.041684913856671245,2.5375021877912487,0.5580402177904839,6.349225550448444,-1.4068025163297835
2021-05-24,1.7426541866481462,0.022783084961932407,-7.025070552483127,-0.5260295447610941,0.7677899978473368
2021-05-25,-0.7137504150249843,0.32928223264820683,4.282051527457887,-2.884368079243795,0.2696739027950017
2021-05-26,0.016640272070701973,-1.0495645311793316,0.8659815464398761,-1.0756710021751477,0.6982139089388574
2021-05-27,0.1546085463852394,-2.276835510863546,2.6028559158599482,-0.22114033928963694,-0.27895069655087523
2021-05-28,0.8793756051840914,0.35049254400724744,0.9374761821830245,0.333018196555965,-0.25562717941493
2021-05-29,-0.03449050476963535,-1.203658012807031,0.2935216673688058,1.127674294057088,0.2448403736793296
2021-05-30,-0.025689671802236386,-1.629163807630185,-0.5529944997010475,0.2982514470598358,0.2769097454910064
2021-05-31,1.527981965130599,0.15567855954823712,-0.5616695842697657,-1.1658352666156537,0.5688337232681645
2021-06-01,-0.593744206990545,-0.6794699399644683,0.6023377649102267,-1.2245359585624163,0.28585741100067297
2021-06-02,-0.6004475196810863,-0.10441131485035389,1.3108847793151361,-0.5601930455024006,0.06618534507864127
2021-06-03,0.05857497840953202,-0.01667807393711106,0.9084588502414147,-1.2780800277137359,0.3051713678415403
2021-06-04,0.11995436627998027,0.5233702283832363,0.8582376956646821,0.685740445914703,-0.21790101737537146
2021-06-05,-0.6178680248179613,-0.4599276712022791,-0.16150545134256955,-0.023930073803031603,-0.2940793067115648
2021-06-06,-0.21131380454409393,-0.8931242244046033,-0.17532306918441026,-1.7556657442215748,0.3687708208165385
2021-06-07,0.01628566499307056,0.595678918839213,1.5083089865973198,0.8824622022002423,-0.6093603014432335
2021-06-08,-0.689529374635737,2.2550227595247407,0.2698423571062747,-0.6007194458662986,-0.7697074543338175
2021-06-09,-0.20199210122659667,-0.23172416323499065,-1.7768377718719115,-0.255830745437323,0.14091384222460734
2021-06-10,0.5552540392173537,-1.255855000884902,-0.1356800674792995,-0.36949766126464484,-0.045295143134314604
2021-06-11,0.38182900579484075,-0.8716656465054623,0.2065441291952246,0.5936785542630563,-0.16641245917137312
2021-06-12,-0.9910326025163053,0.2526527692228411,-0.07838934054223279,-0.08986888414185801,-0.34445979680132566
2021-06-13,0.33401887047332207,0.31806616720865066,0.07020259730901356,-0.3581291191439153,-1.0233891896160876
2021-06-14,-0.8729738322283571,0.19669153978704565,-0.07344380381493619,-1.026937036284913,-0.226547261781922
2021-06-15,-0.35294193824346326,0.5599916062208563,0.1608259000061518,-1.513346879865404,0.5254854765046441
2021-06-16,2.032227746559185,-1.218782351051336,0.8049428074497371,-0.37827123340280283,-0.7767804394391584
2021-06-17,-1.1629909200507975,-0.3714278579830815,1.0590321632283315,0.13471829919307987,-0.840947943040377
2021-06-18,0.7128984344095173,0.04603234498338732,0.4224768647768787,0.6550553478596435,-0.7511281659400404
2021-06-19,-0.3553905175833672,-0.6531804039562934,-0.12382154302593644,-0.6654963954319422,-0.3190311368485883
2021-06-20,-0.3130574110151979,0.736528504530726,0.6929487273289294,0.40745537646337965,-0.6758795159066721
2021-06-21,2.4658386556699834,1.7246596181575906,-1.9507727289532961,4.384381551413847,-0.609856881786796
2021-06-22,-1.1762433536087609,1.5038027875140514,11.586149280129472,2.7731316592505157,-2.2760895369392187
2021-06-23,-0.20988893909078632,0.026720386281836466,-3.4710092693836145,-0.3093018430962566,-0.22325467044749175
2021-06-24,-1.2745625771487519,-1.1702805199734903,-0.6842134967162208,0.03505449120018484,0.03095736476585712
2021-06-25,1.5162468522342194,-0.10074236513371866,0.39530866835912876,0.14493848815722382,-1.0226164460502047
2021-06-26,-1.2983360532047816,-0.3824374534628603,-0.2941146448369555,-0.2061669781992766,0.06412157577405521
2021-06-27,1.421716443597602,-0.45517463926218305,0.5124588580922494,-1.2110432082706974,0.48477963740698693
2021-06-28,-0.048158370719472744,0.6015218212550562,0.3187353301801131,-0.8657965980702096,-0.3274456799291066
2021-06-29,-0.22898089403173158,0.03767862435628447,0.797288640052429,0.7810407688819887,0.21049382970139885
2021-06-30,0.18200706187351579,0.06911048080125592,0.8903050078084002,-0.07656907061889992,0.20065619677245705
2021-07-01,0.5633608243414078,0.558949962594455,-0.6637470473279581,-0.9733093770806923,0.26991556696889685
2021-07-02,-0.7478488459432889,0.8342204694886918,-0.016166614732476235,-1.2634217809748853,-0.5516351124976873
2021-07-03,0.4507681070704643,-2.4228834933586483,0.7298717843176431,0.4627010388210185,-1.135863350425596
2021-07-04,0.3026485144677431,-0.44724948843296974,0.04953471320816224,-0.2461247744831713,-0.3410701423665173
2021-07-05,0.5840109586376239,-0.006291912070564437,-0.4163237065346743,-0.1745942401288721,-0.35546711458135366
2021-07-06,0.5756337570067558,0.037506852549055184,-0.022243891838218385,-0.8033947939608856,-0.024562440727621808
2021-07-07,-1.1714415887793175,0.5275165206911656,0.09285769811495828,-0.2638900320535841,-0.12273208672069498
2021-07-08,1.6047169390268141,-0.04247366297660769,0.23608172764227153,0.553850746544936,-0.209340276929954
2021-07-09,-0.8716310600414766,0.1512962228795681,0.03956457635189032,0.32785563036298937,-1.049387955519135
2021-07-10,-0.5890073401056537,-0.5424241090784396,-0.4004754682426954,-0.3450932161458595,-0.46814294064531475
2021-07-11,-0.5859997697720166,-0.6702036856131458,0.035231474749738985,-0.13913723824660074,-0.22762422808184152
2021-07-12,0.697481132188538,0.13745291032013024,0.306026267082341,-0.4896162252495721,-0.43950903699682076
2021-07-13,0.7615418286619472,-0.39173352040386766,-0.5700242662061761,-0.16801480905136057,-0.2857858606358921
2021-07-14,-0.21778744416688708,0.16889172747225054,-0.3805138584492772,0.8726990957429279,-0.32518044170753574
2021-07-15,0.6238032752572951,-0.29125759709102056,-1.5148715888665008,0.4331813227369405,-0.7131588491694134
2021-07-16,-0.6074445156105918,-0.0015639871339759687,-0.7358634189375003,0.9205090067809317,-0.40310239793115543
2021-07-17,-0.8597210439220474,-0.028651769714901465,0.03940058043674064,-0.41183600714026786,-0.04689899946011516
2021-07-18,-1.2504400020446895,0.1786419613085084,0.12881443613233282,-0.08921883881558453,-0.8209789953051261
2021-07-19,0.837386554687161,-0.24136367425460553,0.03068555633995133,0.9579625639380782,-0.5051522877401775
2021-07-20,-0.7482012671096289,0.5991575378252763,0.0978305437251256,1.4843354659318408,-0.5758144438098993
2021-07-21,2.25540326397167,0.6941750779547079,-0.8653893266658977,0.32420091019591235,-0.8161639351299957
2021-07-22,-0.7633691572066422,-0.14002851801247942,-0.5049098714598355,-0.45225868191410135,-0.171837805165628
2021-07-23,0.786858544547873,-0.07138475219079563,0.6803624447050675,-0.8069999569818984,-0.5641394090706193
2021-07-24,-0.057920517764298796,-0.1953996101760814,-0.4885336012940724,-0.20103277741031073,0.014255466890033184
2021-07-25,-1.2956969312904654,-0.09253487108110982,0.07179231975515295,0.4166698910021496,-0.7042329366310969
2021-07-26,-0.8668525206380945,2.744622578620146,-0.39114865825000183,-0.12438345505075922,-0.2355865336804828
2021-07-27,-0.11080182989203131,-0.5753945866008346,-1.940656994603778,0.20893356237739696,-0.22087299803948585
2021-07-28,-1.0007460054161257,-0.45335436367306203,-0.5355804659910306,0.018985086288798105,-0.5018090542454225
2021-07-29,0.47829479492953075,-0.5760160058201544,-0.029416350286363753,0.13891375242492138,1.265927702515061
2021-07-30,0.10118091452637248,0.5057743138177906,-0.3215051588061084,0.35969852935105245,-0.16107643023951576
2021-07-31,-0.11938330328993578,-0.08983956930721641,-0.5961040253602209,-0.16546388063320264,-0.05407814652919682
2021-08-01,-0.8741848546497034,1.0905222535098233,0.17791100953501915,0.31294876926360704,-0.8601450919438034
2021-08-02,-0.5370977491934888,0.3076118428691008,-1.0636397624940341,-0.640613222334397,-0.2884277933249688
2021-08-03,0.3074537635026535,0.1925005239967707,-0.4686834680031625,-0.6023665060269506,-0.5984540478982416
2021-08-04,1.3753372955163687,0.33897338715026754,-0.7209638945385535,-0.9446893660841833,-0.5960676707410625
2021-08-05,-0.2465984813281283,1.4801061694064035,-0.7610318348417681,-0.8963826505744876,-0.2565051572276263
2021-08-06,-0.28052416662208146,-0.09944144002535661,-0.4012999785148854,-0.12692798853640527,-0.4250337604395897
2021-08-07,1.0373737158807665,1.216376232666711,-0.20440676463312524,-1.3135620616003234,0.09281373901156623
2021-08-08,0.3564406045840181,-0.3218305355291811,0.026599434543106617,0.3579668479247696,-1.2542103581585375
2021-08-09,0.14319001297157943,1.0129025517004153,-0.31241819289964007,-0.26245526789987167,-0.49308819094230616
2021-08-10,-0.6831977527876724,-0.08250913767383504,-0.55771160722221,-0.14361264231813595,2.052494347388539
2021-08-11,-0.5552936343723373,0.16652765700500088,0.3813498896437328,0.874207633561928,0.8373299862989806
2021-08-12,0.23477655109648693,-0.08296264046377204,-0.23719453329602166,0.691409440793428,-1.4191874752151787
2021-08-13,1.558321112372117,-0.2446139728673979,-2.061236286477541,0.30607158835101916,0.05238088348177265
2021-08-14,-0.5136278477100298,-0.33236997547480296,1.3622470980871686,0.009179567536780729,-1.1177233162351097
2021-08-15,-0.8720395890956,0.785040012945284,-0.02101437427878686,-0.5017441735281367,-0.8572657839916479
2021-08-16,0.33228595512208803,0.1964355247068465,-0.6750093758377066,-0.30437216564488817,-0.3559794055969088
2021-08-17,0.1588348652450684,0.5050387227176244,-1.2484983623612302,0.9473926757827932,-0.5051035032858799
2021-08-18,-1.0881467008327061,-0.1627347684701279,-0.8395986684516203,0.4769023848498742,0.12334072869250255
2021-08-19,0.8399128810304205,-0.3310267652683637,-0.7936447209407316,0.38928012032699844,0.7206156458540454
2021-08-20,-0.07500899574607596,0.2269821807280836,-0.04309546856042683,-0.8134633004114306,-0.7018797083749295
2021-08-21,-0.5077972533481572,-0.1539532246583921,0.36392916519641455,-0.06508473594690475,-0.41538717543519
2021-08-22,-0.9959878545019684,-0.3277169455992155,-0.2883565927575891,0.7721315311734769,0.4425948885073287
2021-08-23,-0.372151239072462,0.7222471252291673,0.0731064346041142,-0.4246726125176636,-0.056420849606187366
2021-08-24,0.4537944301935236,-0.022826424653789375,0.31280347679102016,1.4213403837534813,-1.098492956148296
2021-08-25,-0.7008294550500758,0.031065876135961425,-0.0955778262159718,0.3757473452388635,0.015162723133350887
2021-08-26,0.366630387855932,-0.13205499247830513,0.08902393995731532,0.734124573600862,-0.7746072938070582
2021-08-27,0.6946763531448703,0.07385507587789147,0.41245974177263045,0.16954335633851944,-0.29941326418883846
2021-08-28,-1.0182422576891756,-0.519605985507572,-0.12258181921787353,-0.5874159805129612,-0.06491202583830265
2021-08-29,-1.078362488668128,-0.06718085271183824,0.6196451026518449,0.5611946639187042,0.0857146148640423
2021-08-30,-1.3206919372740507,0.9619913513339045,-0.8095087327924798,-0.08236478934805316,0.0025897313355757413
2021-08-31,0.48487742459097727,1.4414770951004567,-0.10329789354724808,-1.2015568737983557,-0.6472460980425516
2021-09-01,1.5727417460554534,0.6067614936931601,-0.29380366163779525,-0.9401668856858574,0.057124911462123146
2021-09-02,-0.6862890838129343,-0.4481811043069467,-0.4606857760204666,-0.38108745315706233,-0.4291892979795296
2021-09-03,0.0463922839735824,0.5070397904996168,-0.028440586059986773,-0.11225487261527267,-0.1795874116134001
2021-09-04,-0.5293346165408623,-0.7492107052626982,-0.03763335971230754,1.1065951708379254,3.6108757833367044
2021-09-05,-0.24453990022566408,-0.4658558808670997,2.199416438806234,0.8089055742400746,0.869702002429265
2021-09-06,-0.9652494734304493,0.15379005312231675,0.38862416407760036,0.06784360894474668,-1.7049813671658969
2021-09-07,1.2561833947377932,3.54594620374516,-0.4745042746355651,6.732709894993052,-2.328301644859864
2021-09-08,-0.8582712264775705,0.13946511123268668,2.7644796304448565,-0.7361543652565825,0.44668467163473186
2021-09-09,-0.6668884857225724,-0.243118351698373,0.3172138523640856,-1.2665878722860804,0.7488838390106721
2021-09-10,0.946199258820432,-0.7678341942651984,-0.04808695511024812,0.9083601327993736,-0.8255389137186682
2021-09-11,-0.7388760746881499,-0.7445688795385879,-1.6597302932865436,-0.7105823882278063,-0.18190652693495962
2021-09-12,0.44570587101321996,-0.5783591019106482,0.5335259262953388,-0.016052848911218477,-0.2127269354149072
2021-09-13,-0.2677560583351148,0.6859940288028356,-0.42773311609422254,1.3272292857731367,-0.37799862120456823
2021-09-14,0.22818845046264247,-0.5125032513072241,-1.6687548749145429,-0.9087917329795544,0.2283512978705167
2021-09-15,0.8732660958759088,-0.5244350428854485,0.8598697419827049,-0.6666199116711197,-0.32081161266107705
2021-09-16,-0.9959430442077716,0.40446520479641657,0.07383310677639793,0.06707753947086009,0.3569672823829942
2021-09-17,0.7719095680307945,-0.555096036022729,0.101383853647499,0.0371979612329714,0.130251345148016
2021-09-18,-0.8931685992041116,-0.408781211523437,-0.1455413998261359,0.2337302885481481,1.029253026973736
2021-09-19,0.2784980488365452,-0.5008643000570879,0.22938177006737476,-0.32098660794740935,-1.3697103628989762
2021-09-20,1.677045055329216,1.811876038751802,0.02247913930069821,2.1054814857654645,-0.8327526026149119
2021-09-21,0.21854951646851595,1.165871152667017,3.2272888575606253,0.20786255485984595,-0.34365876604245366
2021-09-22,1.9242435422150357,-0.6738248493281364,-0.4529019521976517,0.7024147198695336,-0.3701704143130911
2021-09-23,-0.4538044412246346,-0.7816360525121908,1.272257702365159,-1.1862751616939935,0.15477770153905054
2021-09-24,0.6351122340512108,1.1432767852717765,0.9446438090917667,1.0761661430061145,-0.9594549363596866
2021-09-25,-1.3492580228180826,-0.8919433319048423,-1.4905720541051963,-0.3990723056257361,0.3343498226146813
2021-09-26,0.28844940146013276,0.23692105040780634,0.7677461449354926,0.13682943630859298,0.2004046963040647
2021-09-27,0.29577471800666233,-0.6413739489344905,-1.8552264424308798,-0.37127458414478126,-0.22331259692953953
2021-09-28,0.567440960890831,-0.5876342615485525,-0.01919946234760947,-0.038211678091053934,-0.4192960971101035
2021-09-29,-0.6766340082348808,-0.286133599288302,0.1261907395786002,0.34977034840662075,-0.49177391828828154
2021-09-30,0.6685078261084003,0.09388403046245682,-0.31692875734062115,-0.4766959130516256,2.178287049292541
2021-10-01,1.9193907736202713,0.3724140169308282,0.43096324965760896,-0.20753962185914487,-1.8381361992035774
2021-10-02,-0.5408947521169525,-0.17263836690376666,0.8396562612021521,0.0022305596228659043,-0.330704817796293
2021-10-03,-0.9750588370673778,-0.395208356222303,0.26718367101816964,0.1869268489098706,-0.48080113583287537
2021-10-04,-0.8785555283518225,0.2537727913273347,0.020232705078626477,-0.20193941285049996,-0.2738235398919327
2021-10-05,0.4742157791684425,-0.4175834040574927,-0.23389196637497156,-0.08178841893288806,0.23934822571676154
2021-10-06,-0.7306049658410433,0.8729177532471981,-0.19543999916631039,0.8460627421487913,-0.14532959563902634
2021-10-07,-1.1600937949149872,-0.022775795203878412,-1.7684093208665659,-0.4796393409317385,-0.33031661176950683
2021-10-08,-0.8224660074898003,-0.38502191057615276,0.29007333717893563,0.14028922452585973,3.1242444182122497
2021-10-09,-0.8046942394681279,-0.8251681922536838,1.0494826402906765,0.5276100864544911,-0.009473642897311986
2021-10-10,0.634402251579053,0.20799993283028453,0.49258245156738995,-0.32221725150565556,-1.6344109822317265
2021-10-11,-0.06434845919513728,0.41979259956549286,0.04663159178673815,-0.3240178271857262,-0.5570900855854541
2021-10-12,-0.6940664002386858,0.19401714605754367,-0.8456044619776006,0.5099532375708498,0.18459893598638613
2021-10-13,0.24640039814008396,-0.3549415655529656,-0.734571602178027,-0.28729274014761597,-0.5264976437154951
2021-10-14,0.5346113357586548,0.43107159962940717,-0.2615148719546743,-1.525679697136851,-0.3737428976547939
2021-10-15,-0.5280702073722868,0.4957647305696417,-0.12369299305514411,0.5431367389841858,0.851450241230755
2021-10-16,-0.7009939291972086,-0.5353475451688672,-0.5807515997343661,-0.11251176775756992,0.08565026893716665
2021-10-17,-0.9236477594049664,-0.062184950358418555,-0.07478550260636067,1.2265990651047232,4.038684834276218
2021-10-18,0.15607548113515815,0.06714724143169691,-1.0308512629536768,-1.112093814994842,-2.0509004391008077
2021-10-19,0.29170757019644095,-0.18135894016086337,0.022671026443326657,-0.8008148384564086,-1.198556404573795
2021-10-20,1.2537948407283388,0.5133834833191979,-0.028408343432446526,-0.6376685016228965,-0.6601441169142023
2021-10-21,-0.5939886932432059,1.7559493470724032,-0.5172997046194627,-0.8945868029423293,-0.4513625987401766
2021-10-22,-0.17538207272931214,-0.8940311410125439,-0.14791005473945923,0.1990310678699222,-0.7019235219377787
2021-10-23,1.3698924543250433,-1.172882311107042,-0.1085334859696985,-0.6163480908494348,-0.01839201870382203
2021-10-24,-0.27973434966388266,-0.0903069503196025,-0.26696621604066184,0.461198293274568,-0.15299364986332564
2021-10-25,0.1401293723850023,0.2449225566043101,-0.5573084589319953,-0.8073415875423342,-0.11475023682870486
2021-10-26,-0.3352893938064567,0.31767298220868767,0.3356887997590288,-0.12155865737096617,-0.5567676289927679
2021-10-27,0.1711556919644927,1.7009532226369042,-0.4521178392518381,2.780529372526928,-0.2932706353906169
2021-10-28,1.2875350542224373,0.3980078310091249,1.3532491508984361,-1.3705307286823727,0.6000218043517113
2021-10-29,-0.23717685497530028,0.1311217233476178,0.5142091556779808,-1.1582276234783442,1.2050129164274217
2021-10-30,-0.005617690584927685,-1.3641370425454167,0.8461511635243784,1.90343488289247,4.672274027589823
2021-10-31,-0.6454974670412958,0.19335131425028285,-0.7277101594376012,1.788308500107109,0.3545559033171508
2021-11-01,-0.8987960508603251,0.4011038268992517,-1.3986799297666532,-0.2184199257415785,0.11238123992617513
2021-11-02,0.9113370673454622,0.44514222629757194,-0.27985363616966785,-0.8344820317886802,1.6216816679267911
2021-11-03,-0.897869893334465,0.2639382231319795,-0.20482251813722288,0.2682425270947362,0.895403409342145
2021-11-04,-0.4258866171582943,-0.28574856904694096,0.1549975757280369,0.224703403431664,0.5610601587772165
2021-11-05,-0.5292200049668008,-0.6755926621708199,-0.1746320263113877,0.03484961630060555,0.5846846867883163
2021-11-06,-0.7547950298464565,-0.24365618219427188,0.12356661701431153,0.13433350226327886,-0.00442935863953894
2021-11-07,-0.0526749126981448,-0.38073940295168685,-0.30620897284949483,-0.9248105022677585,0.5338030385600805
2021-11-08,0.32893529012616574,0.6971004300564551,0.6246499309988349,-0.18288132937793708,1.0420499357156587
2021-11-09,-0.5729285404354842,0.4341161553542262,0.4359931036751603,0.28446759302541796,0.09668602467404554
2021-11-10,-0.43377227536003904,0.5983160623719469,0.45839366738343384,3.4290085247516524,1.2456738986115548
2021-11-11,-0.28725864987521554,-0.558710831061164,-2.255237817556106,-0.8152469451973068,0.6918893931709909
2021-11-12,-0.6011699291596716,0.31470495382711405,0.45426156260934164,0.046083311179555865,0.717510069056898
2021-11-13,-0.9629776767000078,-0.6010723635092936,-0.35199578088759675,-0.1928662804878671,0.6394420231209578
2021-11-14,-0.8288434695901353,-0.5440717272930955,0.49423444052971743,0.10418082916687746,0.1365627192275955
2021-11-15,-0.577239408491597,0.43184324638177546,0.11538781732531815,-0.11846827556991675,0.34175737637053427
2021-11-16,0.8667064676021959,1.7644264488959365,0.012421994424423698,2.31913131763131,9.295143602891736
2021-11-17,-0.05248734485884657,-0.5375582510607264,-2.6753068357834153,-1.0216806611547453,-2.97447396952717
2021-11-18,1.1808015623410695,0.12127644496738892,0.4471644057698814,1.674175361298352,-3.624422017887011
2021-11-19,1.1547618058506328,-0.19632613909383811,-0.3750746297504298,-0.2607123841878333,-0.3122523453981026
2021-11-20,-0.16280962557598283,-0.5572649970083003,0.13558992518438454,-0.10729799293286614,0.48916880972386345
2021-11-21,0.31722642574389603,-0.41339272294282414,0.32655085305139836,-0.06005790044663211,0.21902283266676403
2021-11-22,0.1904625422755852,0.7405017308759477,0.23945004492071767,-0.39263772551755644,0.1544825506986704
2021-11-23,0.655630286451107,0.44418620478451476,-0.2766536397872829,-0.9949587501260858,0.26195220187699086
2021-11-24,-0.4138037734232197,0.14467046633321504,-0.008540991230258362,0.3262994340509527,0.04738117209141583
2021-11-25,-0.8331289897542196,-0.3394967044986958,-1.1807576700789744,1.1485145283917841,1.267066971231087
2021-11-26,0.5417175926539585,1.180490501693111,-0.8842065169756993,1.8306468916969951,-0.9055976779741066
2021-11-27,-0.5103740728177641,-1.1609986034861879,0.6083227712376822,0.05108104167811309,0.8005922239400337
2021-11-28,0.8751953667227897,-0.2525101683899803,0.0966091612451705,0.1058052808040375,-0.16973957415175395
2021-11-29,-0.10483750414213851,0.4183889660600166,-2.3086944487140424,-0.8281760800555332,0.06948911098653356
2021-11-30,-0.20177375896550334,1.9293280732768843,-0.17509510514734003,-1.5034989684188977,-0.018293570256151682
2021-12-01,-0.7420400071465247,0.3703629895652826,-0.40714615004540006,-0.484697252073055,0.4150120499449429
2021-12-02,-0.2878257343198282,-0.8967021442162467,0.00021292742057582792,0.5846464353737013,0.6625961837811164
2021-12-03,0.8888489827903034,0.47129037662017986,-0.42641463370278204,1.3582674970506778,0.7716815766980295
2021-12-04,-0.6125122366862322,2.7152871679187696,-1.3181490939495786,8.804953321115708,-3.6053456602330396
2021-12-05,-0.8120638484431283,-0.6113758646182713,-5.4594696928639035,-1.0985408122526676,0.42924723397708925
2021-12-06,-0.1382683094323056,1.2754641019792694,0.19042795661135717,0.01694437072549795,0.30851397452870755
2021-12-07,-0.8323123920021654,-0.5960899230102361,-2.8545939112884433,-0.5830841027632837,0.37797097792518286
2021-12-08,0.003618054130615748,-0.62531195472561,0.34276131916256186,0.3768176397503308,-0.0859530325988858
2021-12-09,1.1490155255997376,0.18966168561673225,-0.7819839795092814,0.41520424882459256,-0.23610745983532555
2021-12-10,0.017398111029053125,1.2016164525635555,0.7448763334567388,-1.1633560241323613,0.026839425798267404
2021-12-11,0.48831884334317976,-1.1858224427796291,0.41301158971199936,0.11452724658583216,-0.1903809081001194
2021-12-12,-0.6562648755031025,-1.0845757507309732,0.22790379947939926,-0.11698825769912213,-0.1255595092523862
2021-12-13,1.307475160008446,1.2167189250281552,0.14348970626980584,0.9803086915155491,-0.5948318198181665
2021-12-14,-1.066966898419341,0.3941134675143381,1.5170825360162092,-0.9264384958785159,0.004437808326165398
2021-12-15,0.696255607072438,0.6721144783418552,0.32461921020866874,-0.5175643203854369,-0.2758319475225297
2021-12-16,-0.65057278269568,-1.0405597354819691,-0.21633577745999766,-0.017909018020256618,0.2567378405678639
2021-12-17,-0.5290977016791949,0.5514749503189538,0.2299514331183595,-0.42259743645907133,0.13056406846826576
2021-12-18,-0.35822434812982584,-0.6154976482222209,-0.43271048313652827,-0.2961710503263979,-0.34129153645408633
2021-12-19,-0.7418651082278638,-0.6652148965875295,0.08930235238501885,-0.1320693634462686,0.045952810754516474
2021-12-20,-1.1175742953234045,0.8600243847715835,0.20348974346060897,-0.17347477105595174,-0.39490058385886107
2021-12-21,-0.17115756247696637,-0.8496595725120846,-0.2825693758512778,0.3255642909270151,-0.11405425559628495
2021-12-22,-0.7145934584229555,-0.581778022007333,1.107156524753049,0.29380169419795726,-0.24078799145033797
2021-12-23,-0.08492708694811896,0.5458336780949294,0.25506070885768006,0.3855842170633393,-0.38685624813353986
2021-12-24,-0.4827620191449197,-0.8151412133151983,0.5432048176843668,0.41998499193235744,0.029487861454736385
2021-12-25,-0.6426842777917703,-0.4183307668491323,0.06843906549241324,-0.47215118016929486,0.010700760542305735
2021-12-26,-0.9735060283740418,-0.09916657791136856,0.4800832866786502,0.2250309746035321,0.020875847056130725
2021-12-27,-0.9011063490723749,-0.10884835721748927,-0.09683251613887811,0.4127618432952395,-0.32079954473246175
2021-12-28,1.1636631102724755,0.6181008367417662,-0.468775556805903,0.5814931449150863,-0.31601411633190885
2021-12-29,0.7441296051853761,-0.25313464941427544,1.2450021989834468,-0.08329542463238682,-0.09438369190638579
2021-12-30,-0.1648290167168406,-0.2883356774152065,-0.03407270928265174,0.05050082276133195,0.09218804335269525
2021-12-31,-0.9806164314430713,0.2743128270857987,-0.3309028690639399,0.08890810919060421,-0.23454749219674564
2022-01-01,0.39699126238926535,-0.9320826199728921,-0.10463401177006623,-0.43867981541507217,-0.09380601065396625
2022-01-02,-0.26837995339334353,-0.3447403271175633,0.8155262434565725,0.45970712469776415,1.29267433475892
2022-01-03,-0.32165760658126574,0.19186704296251858,0.8429704080473513,-0.08938336279669042,-0.7586092645749606
2022-01-04,-1.016330122704938,0.418500306234319,-0.15914107739749328,-0.3174733928104108,-0.5275875800662585
2022-01-05,1.357624322719873,0.413113355567446,0.19346507952489603,2.3309378738880833,-0.748275064554239
2022-01-06,-0.3299306507613994,1.3296918284365706,-2.3781856948672893,-1.8739978847908434,0.34594216227742597
2022-01-07,0.8908270868609655,0.5928833888076814,-0.18910137749692613,-0.37103914454137704,-0.32106566845376444
2022-01-08,0.34258860741795616,-1.3806231307470065,-0.35608358057731565,1.612445306015988,-0.42899800409837713
2022-01-09,-0.10017926616037291,-0.6794859547956418,-1.7405213256272505,-0.1877240563629227,0.32534724763999484
2022-01-10,-0.44627024604493487,1.2506308567433322,-0.2748076078596386,0.6096199743944246,-0.4869159262798791
2022-01-11,1.0590986654695136,-0.6782101401814934,-1.0285256535244283,-0.47789720009471237,-0.13151523441525056
2022-01-12,0.434563833915951,0.1541030127939011,-0.2439450458945905,-0.5934806929198816,-0.2072084206256972
2022-01-13,0.4479486294588531,-0.199990340463017,0.39850941288374675,-0.017371170902570038,-0.33307272811294286
2022-01-14,-0.3524000684008055,-0.28002502824910175,0.16369849881145623,0.18978655241172318,-0.04992375109863203
2022-01-15,-0.8791538242611366,-0.6464646769872581,0.0033407193765869537,-0.006865601205189057,-0.18978608429700805
2022-01-16,-0.9023227720589058,-0.20212097430433926,0.5476984715180473,-0.31922254355373203,-0.11619760721866759
2022-01-17,1.119325491238652,-0.025520117483481302,0.5370958303785419,0.07452662669875165,0.014213780106515885
2022-01-18,-0.5915321998882409,0.06867542648937702,-0.31893101542671093,0.2910546707538743,-0.2943246539486849
2022-01-19,-0.1842750278304666,0.15654946357527508,-0.2956825395136965,-0.06850356180100275,-0.3016712713934297
2022-01-20,0.7819651463648407,-0.66469688265635,0.03367959496891467,1.2934872646722262,-0.422153561485656
2022-01-21,2.8186554106371595,2.302738637137841,-1.6019450426816988,1.1721910013217198,-0.23008888919081658
2022-01-22,0.21754370726553926,1.0766061879754094,3.1713842947699975,2.8084283457768473,-1.2433788972663948
2022-01-23,0.7915097611258746,-1.0256126611658838,-1.6943629438461083,-1.3496875609633032,0.30313025475734007
2022-01-24,-0.431289874407622,2.16516000365779,-0.21275829769165497,0.9935950981999769,-0.5814624882412388
2022-01-25,-1.0002771944228148,-1.4075109721604753,-3.376126296340609,-0.12166591745977422,0.2680433864814832
2022-01-26,-1.0265071446591987,0.8435511945677954,0.10886894443350698,0.49233896696344753,-0.1697895829099747
2022-01-27,-0.38639839287646116,-0.8362083253243644,-1.6305278520130844,0.5570266242506866,0.3581805556417169
2022-01-28,1.2301814095144465,-0.6721417095699495,-0.7828661703002178,-0.986286487969865,-0.19976331677520373
2022-01-29,-0.13709144284833888,-0.7690718432298987,-0.16294739807084313,-0.14587060296033735,-0.11160002528486265
2022-01-30,-1.239456201861957,-0.33047975941973645,0.36353305456385593,0.6922164642322274,-0.1706390815145367
2022-01-31,0.27261272745179854,0.3787087670982138,-0.02749515731704771,-0.147532485839857,-0.0083816774865352
2022-02-01,0.6984626202614446,-0.3244190440218718,-0.8234760824546263,-0.9711362922309421,0.05687458486835614
2022-02-02,0.720548996225071,-0.06956856715965597,0.11526473630609509,0.4453744345085868,-0.20474716911243573
2022-02-03,-1.3351392508767832,0.005710715052599118,-0.7675021471754945,0.27251963965919473,-0.14117631407351222
2022-02-04,2.8109494302885243,0.6431167742047599,0.3670509449003363,-0.5903364038747119,-0.3402927521869404
2022-02-05,-0.827565425716415,-0.759734761608252,1.124024025044528,0.5253331499661559,-0.5460165524961633
2022-02-06,-0.36399002213406767,-0.4725869250681988,0.12660742645822612,-0.09726374598935521,-0.22047005796617258
2022-02-07,-0.11190714760648249,0.6491470284144653,-0.10384402137283226,0.17471518891384222,0.03161106771185109
2022-02-08,-1.090781896910971,0.5721317754742984,-0.13919485096954154,0.9199996534802636,-0.5374386354786473
2022-02-09,0.6151818308655636,-0.5164913848851905,-1.1104404722724839,-0.5012265344409613,-0.04891933642823363
2022-02-10,0.6753571187621493,0.588299183858976,-0.5846224611923986,-0.592345700904157,-0.24815413839940706
2022-02-11,0.9601284183059107,-0.3887159408330145,-0.06776902753927505,1.330853067538937,-0.37968675344780556
2022-02-12,-1.1889839147860441,-0.5594301428158786,-0.5408144034238198,0.27942421002368967,-0.30279669742626275
2022-02-13,-0.4600687461791684,-0.35577076094471427,0.11854669775988906,0.03867321873516507,0.02443433507682332
2022-02-14,-0.38764367880011646,0.24517173262713404,-0.37413419487058897,-0.45484559775953287,-0.10210155283703894
2022-02-15,2.834227443485476,-0.25447577115890896,-0.15590758937454063,-0.4757180739091752,-0.04898130345876551
2022-02-16,-0.5232632940281617,-0.22382175800856774,0.248430083228327,0.052556666536946434,-0.29288985996857136
2022-02-17,2.304827652954198,0.39283593864272925,0.19321060186907899,0.5644961191085642,-0.6070459241382976
2022-02-18,0.041925466047291894,0.05094334699750749,0.5006529882539501,-0.41575798486006793,-0.2668649479266262
2022-02-19,-0.8636668160646445,-0.6084998712147673,-0.07681278086143185,0.3264653409307653,-0.20775879994197488
2022-02-20,1.7176510331897727,-0.30559866131712204,-0.24050352296784624,0.15588364775465727,-0.16008290556082577
2022-02-21,-0.7181356879210725,1.207237762997115,-0.5974067959010029,1.6983341316393727,-0.5263976124932885
2022-02-22,-0.30154480369013476,0.15206750862348653,-0.33149285884234125,-0.3028930308601786,-0.101589106462051
2022-02-23,-0.31236328844631844,-0.3997385767727982,0.06574015541296854,0.10953928417352315,-0.2967288594864563
2022-02-24,-1.3127753559563347,2.8872643140847254,-1.0984231185165862,1.3073515857412819,-0.586254440305833
2022-02-25,1.519849469568263,-1.6469093607168723,-3.554982472967745,0.2751757766081331,0.2832114579211852
2022-02-26,-0.8467420855132025,-0.8979798517832188,0.24554029927720997,-0.0893197575203949,-0.30420564715849746
2022-02-27,1.2477723755072678,0.4864930114826289,0.32703677898525174,-0.2433450280544433,-0.1825958841133659
2022-02-28,2.637307111420664,0.08556502020547638,-0.7801682753148824,0.9731018759624939,-0.016315074460288077
2022-03-01,-0.7975497080913369,0.4348114475218005,1.2832730617231947,-1.005735549337489,-0.28775287158629026
2022-03-02,-1.0440660231925292,0.17938352652168757,0.6320914734480135,-0.5731016337786283,-0.07340002871252775
2022-03-03,1.0008651400740707,-1.0832946552258325,0.336636088188311,0.06012978700448337,-0.20950126699605454
2022-03-04,2.581041698312383,-0.5641067290096384,-0.4742681697504145,0.3127058293173613,-0.211006492322558
2022-03-05,0.04643533387906129,-1.11812148788387,-0.021203529163064776,0.21273263784425217,-0.048955602213854935
2022-03-06,1.8356820953211463,-0.2914718799127325,0.3303857385357859,-0.5443870474530584,-0.13455851174054187
2022-03-07,-0.5275265779746111,0.8356170861516857,-0.43940838977338786,0.21065558484193703,-0.07501992729019408
2022-03-08,0.16967701319908987,0.058729378373717785,-0.7502490190602483,-0.2808451681459692,0.34358680940600506
2022-03-09,1.6184059772959294,-0.3445489436086613,0.5951860919504306,0.12813552332547137,-0.07670552360730659
2022-03-10,1.0039104652874349,-0.3636685431639005,0.6039175202322623,0.674224239583415,-0.2333058389062154
2022-03-11,-0.4621753685464712,-0.000631698310714703,-0.8696954871309938,-0.4272867388850882,0.07253160038984942
2022-03-12,-0.7560849193248539,-0.9455257143746707,0.5000444840336488,-0.08867940954173495,0.08569614880340536
2022-03-13,0.3875791031493848,-0.23151622645871875,0.6130039650849115,0.16066745129539606,-0.05461601083408741
2022-03-14,0.2862149196258604,0.07709060893668454,-0.3342310093875259,-0.5730820606443418,0.15953380306839454
2022-03-15,-0.8093102094773861,0.3500820259014224,0.214360717758171,-0.09299290569975155,-0.0682163317008973
2022-03-16,0.9439309635401684,0.6619488014482073,-0.12305916448646248,-0.7884522703727289,0.17126380558132687
2022-03-17,-0.3831647602305028,-0.7979154529192362,0.20740171095480653,-0.2098386469920053,-0.05973736728123174
2022-03-18,0.7784694524701935,0.2845287546295287,0.4610793335816777,-0.4885511030879546,-0.03108243421498586
2022-03-19,-1.2806937658036335,-0.5943259183014415,-0.404784121828331,0.8597251869460214,0.013651901621114617
2022-03-20,0.408825714080717,-0.012662503832433804,0.8816878076461411,-0.28346502937883267,-0.11488825261048244
2022-03-21,-0.7402805632275674,0.3990015837100349,-0.1711822839854462,-0.3050048325401526,-0.002778309354810472
2022-03-22,-0.14901763765941864,0.37934479007950117,0.08433257488346116,-0.3689227474320296,0.2863464879831191
2022-03-23,-0.3043779495025535,-0.11224051670598471,0.31346437145913963,0.08801845806083215,0.4614817027494545
2022-03-24,-0.17766727460942885,0.3607363249757228,0.3624654378222377,-0.8693108967202994,-0.40616418036876806
2022-03-25,-1.163820679482564,0.07140039211559338,0.1458551087489753,0.08763853340993642,-0.32071772323376035
2022-03-26,-0.16907517949548767,-1.479718007428274,0.10843242372626577,1.1466789868229261,-0.4209727824438954
2022-03-27,1.1322422462079347,0.1653277563005204,1.2954415901816152,0.6313328874415503,0.5065938890936387
2022-03-28,-0.9928138396467308,1.5164621083675065,0.5917397367451076,-0.6500769359679316,-0.1712689502466597
2022-03-29,-0.5341640499218265,0.3772426743713514,0.03125705974929883,-0.21931586532892466,0.2646250838322571
2022-03-30,-0.8786443656346865,-0.6280500562778234,0.09595967239269097,1.0956146636756614,-0.14833659109863845
2022-03-31,0.034412915849998976,0.25800358562323517,-0.21458151926877167,0.6328225355807653,-0.0811926148612794
2022-04-01,0.44073003346774986,0.5806880441770755,-1.0369385095256691,-0.4167710213997214,0.3092486738323605
2022-04-02,-1.1648821368102216,0.9442864488594305,-0.7012122024344138,-0.9700559122409831,-0.01786945575599538
2022-04-03,0.03558293887293224,-1.1763252292392308,0.677225535803229,0.1941889896233738,-0.29443899881874946
2022-04-04,-1.1869469263405399,0.32437610005423934,-0.22585921915057489,0.747005653604749,0.15963121778023864
2022-04-05,0.2080148688511852,-0.24921975619231773,-0.02832588370583217,-0.47313771356098505,-0.06686938555858285
2022-04-06,0.8364437871911911,1.3512094907281877,0.24972150575350013,0.03653616116129351,-0.6460832994720898
2022-04-07,-0.37336612394069496,-1.0312923568056889,3.004235122878123,-0.14492461748145302,-0.800588771392656
2022-04-08,-0.8364538272294847,0.21991388130141495,0.9125812605533145,-0.02284156713030131,0.5640071795812306
2022-04-09,0.35612974751113835,-1.5889535513833433,0.723352994191216,-0.4103770457666835,-0.29227939146157395
2022-04-10,-0.38016970698984004,-0.3760247148581465,0.8904979599093235,-0.24371596466585796,0.3168467839401619
2022-04-11,1.032964039874704,1.5112554465617825,0.27789254464064467,0.26557503216453643,-0.20020452211453166
2022-04-12,-0.7608287404960198,0.13177841348256655,1.981300546103426,-0.518139880367965,-0.33863862283508495
2022-04-13,0.00026574799562116823,-0.5486555386463173,0.8086939774808078,-0.6757662931599576,0.07362224630672119
2022-04-14,0.19654831700980938,-0.43662871135416237,0.4641643408743988,-0.10164714688579811,0.3017259469014621
2022-04-15,-0.8763353465687169,-0.8729555980618459,-0.2726321410236826,-0.25003681471818523,-0.1253223248910133
2022-04-16,-0.7598655236880276,-0.6879948708078247,0.9796267382929147,-0.284225830148812,-0.0693871422681202
2022-04-17,0.18697740779534347,-0.2710492193661446,0.806076734497911,-0.054701607921905385,0.3334600949590282
2022-04-18,-0.5922535907483383,1.2007405830419688,0.12116414644253191,-0.14736435068774734,0.7088605093549272
2022-04-19,-0.4380831306406561,-0.5215090674528741,-0.463512121320013,-0.2555327200263859,-0.3000566298878174
2022-04-20,-0.8378766316556091,0.1905899147376148,0.6963912764042788,-0.032809541167191744,0.7424444801033544
2022-04-21,-0.12940484203225894,0.8279915459378243,0.16892786445112903,0.5629222082813168,0.5012405594810856
2022-04-22,-0.8012758479607419,-0.4033841974166552,-0.15359665985664966,-0.1939459733692098,1.0171913638852197
2022-04-23,-0.3710522917838772,-1.3311391147647145,0.4735010801395656,-0.15240980835360265,0.11012254886860892
2022-04-24,-0.8961003277332265,-0.2690561699545913,0.650188586969653,-0.050209146863835326,-0.7018090800988831
2022-04-25,-0.42065812431172017,1.996379928261864,0.35855724769379016,-0.5751533983688585,-0.6400055470438001
2022-04-26,1.47238054986271,-0.49590621027953175,-1.1554000277959304,1.0652303990158705,0.13846943170042067
2022-04-27,-0.05166999282255187,-0.1753954229873388,0.28818181992389613,-1.0460806790817732,-0.6690269917433149
2022-04-28,-0.6583215277760017,0.5237194557027444,0.6248149436622918,-1.0238645086508178,-0.5764126743029102
2022-04-29,0.45460035224561934,-0.057621567022413105,0.2646340022271424,0.484916670638952,-0.15515462874698815
2022-04-30,0.433312304187197,-1.035743915809999,0.03366146041968115,2.537459082161576,0.9915841028985466
2022-05-01,0.28410804506315795,0.2296144432120901,0.25850340397291827,-1.0423811836698178,-1.137128664465144
2022-05-02,-1.0764927600621987,0.9740769488628815,0.5141724027627926,-0.6822707532112763,-0.072341783229981
2022-05-03,0.23935671103035727,-0.9542427830313448,0.0015400766847114002,0.1979629773890782,0.5105168252499049
2022-05-04,0.8943348051647952,0.3913237095124584,-0.4686795905146968,0.6336535226925024,0.6253995632594571
2022-05-05,0.8389107636857354,0.812969513934629,1.6728359245267455,1.3048657751674921,-0.4765997330308007
2022-05-06,-0.7241297314021754,0.33522446765648123,0.5984180801900632,-1.6163013520858822,-0.6302521104331641
2022-05-07,-0.061835954168384444,-1.1195304156482284,1.1050037915078321,0.20476571751637257,-0.06911374171295581
2022-05-08,0.25177496753217515,0.7430735347382914,-0.13737163789645748,-1.5540628079234295,0.009900893367108
2022-05-09,1.0312027730666513,2.661494179578652,0.15995857172527114,2.4037828761331865,0.2567336129199701
2022-05-10,-0.25702003189208783,1.2580957219847047,5.549637821632041,-0.13157917116475917,1.086548092904811
2022-05-11,0.9140185193770036,2.1051045420537795,-2.06241680251465,5.452161706570642,3.9190779913021876
2022-05-12,0.209246026647063,0.3856246407668422,7.229971467097241,2.16867666777489,5.37456380219509
2022-05-13,-0.2104214972223252,-2.042409853648986,-3.838352825302617,0.8693131910661516,-2.7686025042054583
2022-05-14,-0.42235124939206053,-1.7836190240445051,-1.1207433037906471,0.25244346107119875,-1.5658601007862816
2022-05-15,0.4845466074708049,-0.790007532196863,0.08846897440245288,-0.9133650143984948,0.2423241840990802
2022-05-16,0.3622648824376385,0.4877138447326384,0.5488351012271209,-0.6224852074298755,0.5440788440919182
2022-05-17,-0.2115788317621539,-0.6901143842111862,0.749700731926619,-0.3563660031825007,0.4722554066669816
2022-05-18,2.103290674866971,-0.9212447431441195,1.7590718286409956,0.7747391675203136,0.27316415242815323
2022-05-19,0.3525082770284283,-0.310094358549021,0.9093528484990784,-0.2197147383092162,0.6794355560364815
2022-05-20,-0.26743584840437307,-0.5145247495597537,0.4082792437408402,-0.1840470215704913,0.349484895197311
2022-05-21,-0.9274891924908025,-1.585096652185933,0.21170431786711752,-0.06683414526790042,0.529582410396852
2022-05-22,0.737958144429452,-0.5239431056975935,1.3031921403205062,-0.42974736177878586,1.4857921014708948
2022-05-23,0.017904728762039173,0.324532184792454,0.9176254569000113,0.6139213075379452,-0.5049356062429919
2022-05-24,-1.3761255607827385,-0.4575432205695329,-0.3222989593276578,0.4851612051103818,-0.09362301697366088
2022-05-25,-0.48941801817029246,-0.2077562832458875,0.2325906073759383,-0.7999739006537827,0.03981316933438723
2022-05-26,0.9165003256547154,1.1831011281872594,0.3894070264270248,0.43050680870657143,0.3141311019917809
2022-05-27,-0.05559904016868964,0.532245955480962,-1.2586263644203965,-1.1141980673270298,0.18141071227734573
2022-05-28,-0.5542943314010652,0.023238115342220842,0.32944974387145043,-1.532780925693947,0.1551603360284935
2022-05-29,1.0173786487775343,-2.5068156073064527,1.5996844746812957,0.7877726741524589,-0.0910261797978074
2022-05-30,2.1602053869901465,0.4562846141943602,-0.061889870707887255,0.23834099448608126,1.6001908500852362
2022-05-31,-0.30836287373503934,0.029209612513146604,1.2804302440349415,-0.44710712283446913,-0.1431991385182239
2022-06-01,0.7920774295366708,0.5224245121558152,0.08851629359024368,0.8059459041815673,0.007318712929580002
2022-06-02,-1.0628251597364875,-0.4935387248156238,-1.0766194540032186,-0.16031476749936846,0.5061263710574482
2022-06-03,0.36630961136062856,-0.4694321992231881,0.8833692935959204,-0.3188847394835802,-0.5073756609726883
2022-06-04,-0.13934978710657484,-1.422878845805326,0.3270037529090869,-0.13276821537282432,-0.1753767479781754
2022-06-05,-1.323744784142166,-0.23721445625739138,0.5360752491690914,0.30032832011125854,1.35294360900834
2022-06-06,-0.06484181432014907,0.9088909904586936,0.4776569290196802,-0.491367102253784,-0.31910364478781617
2022-06-07,-0.5969765874290127,1.371618322201901,-0.32768118226169884,-0.04900100423370139,-0.5208396149368938
2022-06-08,-0.6875688699029696,-0.5950547733411026,-0.9353492374866179,-0.2647781776853733,-0.02043507268307391
2022-06-09,-0.9878008912302649,-1.0300070958178877,0.4365113718209729,0.16863378933706943,-0.25072075230311847
2022-06-10,1.5693413032959882,0.4642742766608296,0.40471395572942626,-0.09019311124763316,-0.06948084814987772
2022-06-11,1.5700724121603724,0.2562634604981615,0.496260058034069,0.7132368004538385,-0.7327121173263745
2022-06-12,0.31581667954538856,0.8091387710855075,-0.4664902011662527,0.0001721066869271406,-0.19086085321922955
2022-06-13,1.649028825513844,4.050525090441471,0.1844594153318992,-0.617159474048088,-0.330756453596881
2022-06-14,-0.8205315918236228,-0.5531145056479311,2.1323906635755123,1.1211591216377292,0.9786704079925378
2022-06-15,-0.5851947160014097,1.3238088815136602,-1.9270657145825054,1.1544370567312507,-0.03170597142048718
2022-06-16,4.683467655858309,-3.488240920512937,-2.1237310532992004,1.797662469182509,-0.8334040153061987
2022-06-17,-0.6892243648875329,-0.8432697817653536,-0.1860174783718948,-0.7056461869385292,0.3725709779090553
2022-06-18,1.4382239477577792,1.1883959777830968,0.8387341360903369,0.8421521368132253,0.04059873884865839
2022-06-19,2.7156141416168857,-0.4016618780847247,-2.8218735909195702,0.40750970360308203,0.8932270209379111
2022-06-20,-1.4735921766346392,0.21643058666530568,-1.4190205944097576,0.16695401479537644,0.304314278488619
2022-06-21,-1.1939217472014416,-0.29572916765172186,0.19198454889673142,0.706565137315115,0.18157356899356006
2022-06-22,1.96226376482441,-0.8433617399008686,-0.41738752430938125,-1.0656474548435373,0.5078948596993583
2022-06-23,2.704364226981773,-0.8320028855272616,-0.23087476010069907,-0.24955665981227312,0.8545148965726312
2022-06-24,1.4506937800385729,0.0896722926121808,0.18882708553029612,-0.9291493182345005,-0.2980327903108841
2022-06-25,-0.7564721563440416,-0.5048908472935729,0.15548162938305352,0.6746511081972675,-0.19688274553383645
2022-06-26,0.7003959446451229,-0.44500845971616876,-0.3400888189699364,0.4639287938719146,0.8596268919895992
2022-06-27,-1.1446761693462753,-0.05838853941650072,-0.42905583099928696,0.5447767499956393,-0.20234557962698063
2022-06-28,0.7424139314838182,0.06099238991326221,-0.17624181269007788,0.07384980548540593,-0.09370250491203766
2022-06-29,0.4804279616377973,-0.010682477388332402,-0.7458345092194868,-0.5375605184643405,3.0893647434824305
2022-06-30,0.08565045805052918,0.13495716178433048,0.07953460343270355,1.1304617793325653,2.5883451575784315
2022-07-01,-0.8976994241511624,0.3304768319013628,-1.8013061707143312,-0.14130426357452075,-1.1182640270413673
2022-07-02,-0.7578685694586705,-1.076216509117499,-0.2373340605768401,0.1820807964165709,-1.2778170496733934
2022-07-03,-0.7684629371709694,-0.5697623530193604,0.18792610374585988,0.13480684076833235,1.1207357043717607
2022-07-04,2.373749821733894,0.06560695167113456,0.18035479650161557,-0.5836127623541485,-0.7790537046403397
2022-07-05,-0.8836856353205433,0.5472579291457648,-1.1198085452076998,0.26561468167991226,-0.8269423309662627
2022-07-06,0.7881754026008029,0.030669152177047295,-0.43240183653850195,-1.085792018810242,0.1678634310773445
2022-07-07,0.8604594681231768,-0.45740062128004677,0.02921155162808719,-0.09732811437106813,-0.6150720773348927
2022-07-08,-0.849551386062434,0.4677329583499092,-0.055973920526390004,0.1376172409852731,-0.4528669835594651
2022-07-09,-0.9063704265104674,-1.0415298345442117,-0.16883026392765407,0.6304070318773699,0.23730999311315162
2022-07-10,1.3763511983080026,-0.2709369639219269,0.5076789298619317,-0.37860453173051467,-0.6732565116432386
2022-07-11,2.262062168996677,-0.3410892915245453,-0.11878294893637142,0.42355688995958246,0.2101361016376908
2022-07-12,1.612485829760713,-0.07024030748879416,0.23439433519834174,-0.7439544520474065,0.39725435725867075
2022-07-13,1.2277155993321938,1.003142325123082,-0.18978188108790442,-0.025110907923502575,1.2932079288711922
2022-07-14,1.60850570232033,-0.2392211337283421,-0.7643907421725835,-0.5316291576604449,-1.6341421732480201
2022-07-15,-0.047843755779506246,0.3417001991334636,-0.7318778104643814,-0.7928396573795936,-0.6611302434735356
2022-07-16,2.357088162333568,-0.072654330911847,0.11108542631401706,-0.8475914076270131,-0.10193597055081063
2022-07-17,-0.886407737342096,-0.2280766387085211,-0.8768429036306654,0.2722088058600103,-0.0456215100215483
2022-07-18,3.1051069904179402,1.6044265925470604,-0.03207954648160829,-1.318449736895923,0.2590046008232018
2022-07-19,-0.5876663987831363,0.6269703853999509,0.9485990914872613,-0.2789154539401043,-0.7445470507550769
2022-07-20,-0.6333896527307213,-0.08270702187319942,-0.1576978280512495,0.772457292206715,-0.9061261220112254
2022-07-21,0.23864937825176263,-0.5406527042966807,-0.44610401353326423,-0.5315197285985963,0.5510543850688502
2022-07-22,-0.15645981071877846,-0.19307449022485224,-0.01690693428607697,0.039220399160111066,0.2402278259869455
2022-07-23,-0.8084673358078894,-0.5640179940378066,-0.44135032618580533,0.21653097938574659,-0.7014273518261088
2022-07-24,0.08770546510543153,0.21737538305128026,-0.27358545853500515,-1.4218681680152592,-0.012134171542054402
2022-07-25,2.381602368592315,0.11036311291753904,0.4239851595695036,-0.011342900563445139,-0.3631117243227571
2022-07-26,-1.232722617509949,-0.05150650700625766,0.8429023440706713,-0.137911419564867,-0.299711263890258
2022-07-27,2.7423824391000147,0.6190624849216304,0.5061069024393849,-0.5979367420582185,0.7448834685428994
2022-07-28,0.18547758052686936,0.8243969576447171,-0.02061043147579927,-0.32601852865226133,0.7336206613092702
2022-07-29,-1.060824076054659,0.1394130329270904,0.32135885419837146,-0.24718643697041606,-0.399822410955084
2022-07-30,-0.17909770546489695,-1.2424040528795908,0.01539696606588541,0.5911643972210758,-0.623802889227085
2022-07-31,-0.791864442803051,-0.4741310865407671,-0.7484725597527199,0.8008504250373781,0.5084376699397626
2022-08-01,0.002373045184253037,0.18729591196248768,-0.6025474219971263,-0.3270217586997073,0.25273320134360455
2022-08-02,-1.206575467094878,0.9176066156415125,-0.5500615251950863,0.12448310936840608,-0.42315850370840197
2022-08-03,-0.7687395852344102,-0.2965437996232744,-0.2453692187543638,-0.034680067318781885,-0.9000813665959924
2022-08-04,-0.8626109112807525,-0.3900520188619398,-0.3515586678794951,-0.49590459692866623,-0.43983665680198986
2022-08-05,1.696775276003469,0.21996204976321707,0.4304382237764152,-0.6132377559798885,2.433121156268837
2022-08-06,0.3240345748441102,-1.2717747533250066,1.0732183797422525,-0.2964109534636577,-0.3253844675409869
2022-08-07,-1.0783061101303584,-0.21068207942178288,0.6036957956043277,0.042021802599805015,-0.3888700285940014
2022-08-08,0.5555193086250948,0.7599173012716984,0.3415940651512431,-1.217068325835034,0.12262668720315376
2022-08-09,0.6062035052423328,-0.2003782257395043,0.0037926595821463544,0.5659935391411247,-0.39127443732609124
2022-08-10,1.2780242647138513,1.0809682639886105,-0.6407944909890978,-0.617369076686139,-0.42841426070498906
2022-08-11,-0.7433980020845612,0.6741603750769636,-0.24674837509046033,-0.7037794705030954,0.5627212078352644
2022-08-12,0.6726297671572751,-0.9187247864528755,0.023670102197819957,-0.6062024891863228,-0.6504911859831984
2022-08-13,-0.6284008211321108,-0.3167373062164232,-0.003959686209040377,-0.7038863662413968,-0.5336875981841056
2022-08-14,-0.01567574784600878,-0.42427474721440894,0.7135448225761726,0.397125730094887,-0.28051162986721956
2022-08-15,-0.6648963896184613,0.9747750361678875,-0.7803320090615201,-0.3249998669301313,-0.6773325966574322
2022-08-16,-0.5178461057315724,-0.45402732550569563,-0.4685377644366513,-0.4951010517110202,-0.30588285303807666
2022-08-17,-0.27604828585208363,0.7299252276009949,0.29629211109370784,0.3847507726005645,-0.10639128050418076
2022-08-18,-0.7672372283212218,-0.6273151131488551,-0.7097353021175989,0.3743617725327103,-0.3467813981708634
2022-08-19,2.6044666746693217,1.4358215145654734,0.305319557526961,-0.36914834945385855,-0.6874889774735379
2022-08-20,-0.3740935623494403,-0.7104778395876483,2.405836648662722,-0.11797473162264932,-0.2611239155540816
2022-08-21,-0.11149666971748688,-0.1544743547405283,0.0407161626257783,-0.9827675684134044,-0.2884993944632734
2022-08-22,-1.1796856572443353,0.4577265782799209,0.15964836498440105,0.14023783766093917,-0.30762001618474083
2022-08-23,-0.21085514924839419,0.0020858876296586263,-0.3625124855761985,-0.5348012810835431,-0.19729446892979607
2022-08-24,-1.0090549978136345,-0.18638930704732112,-0.025537863989201708,0.177815783355534,-0.013529276203716077
2022-08-25,-0.005682902945405509,-0.42999928388690256,0.017507005650392933,-0.3324967249825567,-0.09242625950230549
2022-08-26,1.9709013261853352,1.5579161615387438,-0.13317524107079368,-0.09950925362328174,-0.9149411660934375
2022-08-27,-0.8111602176020071,-0.7700350094171345,1.4003442686779153,-0.5532651752205792,-0.4008717312368873
2022-08-28,1.1163111244483457,-0.9680133399683951,1.2643211331985875,-0.4696361484368314,-0.501424770204986
2022-08-29,1.9096963371682103,0.15569965000174243,-0.35130527113276316,-0.6081173336281277,0.12881900568172977
2022-08-30,-0.7748657814596304,0.9833594444793764,-0.18535343593740955,-0.31159734496730473,-0.5242734460478718
2022-08-31,-0.5323910389195323,0.26344272390569673,-0.1945652569474849,-1.0922142164160304,-0.047470253340918006
2022-09-01,-0.15256182468453477,-0.7424528322454856,0.3886737495705419,-0.016659731844820957,-0.043510001274809515
2022-09-02,-0.9431645659312344,0.1336093614158446,-0.19419339631116755,-0.44408605812842594,0.00644354561947696
2022-09-03,-0.1319410089281886,-1.440184066951433,0.3941649330676071,-0.2748633886488754,-0.5022908213806787
2022-09-04,-0.22673410871874547,-0.5829952921206163,0.7272099344738222,-0.003498020782636456,0.06916670362548602
2022-09-05,-0.004833933987883859,0.3993575995591218,0.3729545852559511,-0.5110266362327572,0.008252114870523443
2022-09-06,-0.2242276123394144,1.7236595724964152,-0.1832618375134867,0.5226620246686496,-0.16624567984370855
2022-09-07,0.43934003155875834,-0.19403744467592235,0.828446675137196,-0.1384290940003779,-0.5640676481850484
2022-09-08,-1.0973709328317656,0.03267961791297228,0.11600737139779388,-0.22363029650604796,0.993183811823434
2022-09-09,0.6985223198434843,0.35547365230839706,0.3361635756953502,-0.6135363120737208,-1.1738803946369305
2022-09-10,0.5696396201978882,-1.2642073471919513,0.9155618710633622,-0.38329754843857755,-0.5195294622646801
2022-09-11,-0.8942402691428817,-0.17236807714849103,0.0920648030541073,0.14902362494592655,1.85236373458529
2022-09-12,-0.06611020600260763,0.7041532106400632,0.3787425715216245,-0.4198434546679867,0.28616218600999216
2022-09-13,1.3398906757184925,0.748458198146023,-0.6905026246457954,0.3882952576479727,-1.912428131700374
2022-09-14,0.06564983605747303,-0.5166219069374439,0.5975418824863816,-0.8365319662479368,-0.22516050273150867
2022-09-15,1.5697564959780173,1.4549512363913129,0.17932017133147346,-2.0697881828271676,-0.15001260931728963
2022-09-16,0.05003422206736572,-1.4165850245245888,0.05309136086178574,0.2628049573538482,0.5761309330087956
2022-09-17,0.5653532425442673,-1.2910345591759451,0.2802031008541452,-0.24519651851937668,-1.0123943419309258
2022-09-18,2.9972949976499192,-0.009487168080229482,0.4190174399598839,0.4458270320421195,1.1614423320387024
2022-09-19,-0.2529948510516266,0.6357783502144675,0.3309706840843137,-0.8109292464160816,-0.9781255480662829
2022-09-20,0.5374044091094692,-0.2938110793870854,0.256301181437797,-0.7372120892262909,-0.8038616746268767
2022-09-21,0.6157707781747663,0.7005267818337022,-0.07234822735334273,0.10138309915871946,0.3163146269074587
2022-09-22,1.0338332441620741,-0.32759655499732393,-1.7519029972835831,-0.215059011742711,0.04559564741856343
2022-09-23,-1.2353318425003683,0.3921553249756351,0.3921009706411077,-0.012975685691006992,0.47557044033244295
2022-09-24,-0.676234698225604,-0.9103324690690792,-0.1903255040113037,-0.3909217489207209,-1.5557293741223237
2022-09-25,-0.18266869067173713,-0.40862448605123747,0.6124377899142508,-0.2928772353354062,-1.0151700272562711
2022-09-26,0.03470899910725019,0.4512813885727641,-0.07880849903005677,-0.8921228471367583,-0.7342720734935666
2022-09-27,-1.154188636425176,0.5401721009149986,-0.09208522826549977,0.4575610574505298,0.0018116722682515194
2022-09-28,-0.9541142121573984,0.43835640784768404,-0.9714115887371326,-0.39188713494223204,-0.3697509824722247
2022-09-29,-1.018443482403153,-0.6590828232660216,-0.2440110590024351,0.011926014083336907,-0.5361691768591037
2022-09-30,-0.8742102438317733,0.0025263093383751873,0.25277318364133106,-0.48497749291005565,-0.7230651538722738
2022-10-01,0.23203396060445738,-1.5633848165301256,0.5562396836104444,0.11211608721223938,-0.5097209793359831
2022-10-02,1.2072521206157691,-0.46995588131377886,0.22013950312086594,-0.3855828016892359,-0.8937856858805356
2022-10-03,1.0279435437233906,0.1246200606874898,-0.1924798889237366,-0.544017985834168,-0.42039652906100416
2022-10-04,0.5460622835631315,-0.017267435411842922,-0.02983799620196398,-0.5126281972011062,0.03717300419168106
2022-10-05,-0.928333717566201,0.08922843017025502,-0.062412223265222076,0.011830486600623875,-0.582687509960199
2022-10-06,-1.3194864505587869,0.5381564087654798,0.21434108593522508,-0.42771524460505095,-0.35127187877785465
2022-10-07,-0.20686457429440833,-0.40745460820913104,0.47610903200214755,-0.36723196859295687,-0.8203120484692067
2022-10-08,0.27786698661227127,-1.0554424774544096,0.30691480799659093,0.020368913255506497,-0.3581903498585113
2022-10-09,-0.7439884742992872,-0.276321825678178,-0.035727106975872225,-0.12874193644115348,-0.6148610178606243
2022-10-10,0.5113834604949564,0.27554764845761837,0.6266766817353303,0.0670114435039534,-0.18521841478273177
2022-10-11,-0.7402805274824173,0.10170049695899383,0.026035455697221075,-0.24722508209282595,-1.0496956469737155
2022-10-12,-0.39854116301536335,-0.06432799248663211,0.6367358517362841,-0.604614317489352,0.18509757617440808
2022-10-13,-1.123965178652537,1.5288859889103332,0.15968104125471144,1.1151407293130793,-0.4564598496511624
2022-10-14,-0.8319193574212044,-0.314990166283864,-1.9299156884679352,0.20436452383540885,-0.9636856263199367
2022-10-15,0.6487595770703776,-1.184333754791022,-0.24635779714014436,-0.2828112897874336,3.035986036556888
2022-10-16,1.1503692853634344,-0.4658410480959619,0.005886564016516535,-0.5579969531391717,-0.24581422595699903
2022-10-17,0.008896660902257684,0.2473617090648851,-0.30109428999769094,-0.23251969709086479,-1.8398850635465203
2022-10-18,-0.3462728464189559,0.2974943117045166,-0.023068007213251588,-0.005404209488582014,-1.417306782411709
2022-10-19,0.2470294636884279,-0.40491325411894424,-0.25535887991039213,0.17260696591443286,-0.6668047962639669
2022-10-20,-1.2824909507868807,0.18835110853155207,0.058167910749480536,0.046651719317547254,-0.015483985460972138
2022-10-21,-0.44344735438041794,0.2746863832934965,0.09097987297599587,-0.014814289227057222,9.57288487091338
2022-10-22,0.3963843455460571,-0.9765544953825733,-1.227578828388556,-0.7940956913060659,-4.792354865606811
2022-10-23,1.154476139072594,0.1510509684661841,0.5556497116053468,-0.42781415658782546,-2.061753401204541
2022-10-24,-0.6817192404965445,0.6216571953732929,-0.5618835156063596,-0.21955139427674317,6.185799297263526
2022-10-25,1.5139309322516252,1.953443343010182,-0.6880894556231361,-2.1611965913601363,-3.2201732515645283
2022-10-26,0.39135874024081857,1.844924948504429,-0.22833870663677655,-2.254816252718313,-0.7154820059740074
2022-10-27,0.3540126448924148,-1.0113881626599215,0.5263731862088205,0.27534969999068104,-1.1551978818374882
2022-10-28,0.03217875076045829,-0.46161765730890436,-0.5332038672875874,-0.2352079767995181,-0.47697227763067995
2022-10-29,0.34613141162896593,0.3388252700373785,-0.18244572091351677,-0.9406951342552397,0.763831009604302
2022-10-30,-0.012114712349900445,-1.1367857883079198,0.02809417081222117,0.639287241543276,-1.0532479421268086
2022-10-31,-0.7779840189816013,0.9561405531408678,-0.6750921735902746,-1.135081377847595,-0.47458936583677086
2022-11-01,-0.826218284494289,-0.44227960673361116,0.22138211421767345,-0.04715359284533869,-0.5821522724720868
2022-11-02,0.10363468264241935,1.343760262824613,0.02830345725485759,-0.8064060469026443,0.35976197369687696
2022-11-03,-0.580203166268688,-1.1220237587734778,-0.2654444636032618,0.9854569094992972,-0.5598641104473434
2022-11-04,1.344200972207536,0.8431208896230562,-0.14214688569635114,-0.3117443420172917,1.2310340735101444
2022-11-05,-0.40670706051906436,-1.3105225986541267,1.2436278390497342,0.08793169079597361,-1.154077708331671
2022-11-06,0.7997628904380136,-0.08909076495246537,0.3692118316929533,-0.14590113321450007,-0.04912033162340129
2022-11-07,-1.258031431794391,0.6865028197435052,-0.2098401501526714,-0.30225484383222123,-0.06583190372962382
2022-11-08,1.583048662347036,4.585715795136079,-0.48008805768494206,2.51909962138668,8.032346396974638
2022-11-09,3.142161154364219,0.14765383195042314,3.407972177180713,2.1219167494343325,0.0355681884668749
2022-11-10,3.0718560239712516,-0.9601357980049738,7.3176775072668985,0.09921427583670674,0.3424175654804389
2022-11-11,-1.1635540230202686,-0.6432738948775854,2.2659082376206188,-1.3860894680223999,0.23950371290087352
2022-11-12,0.2895137054954342,-1.9070782302789124,1.1610628911197431,-0.5750266004134053,-0.0854675644213309
2022-11-13,0.31061610404387113,-1.1715916418985513,1.0090483357426512,-0.05456504900784221,-0.019061258459087856
2022-11-14,-0.8689262549571506,0.18108606268622385,0.15379010629655604,0.5953190717062872,0.08209552712969857
2022-11-15,-1.0105218061745602,-0.7497168473180397,-0.8637357880196908,-0.2874857819650408,0.06353368833100285
2022-11-16,0.34294932018515345,-0.614252431810935,0.8162458762638665,-0.6980192714464003,-0.04089072092382783
2022-11-17,-0.6007707886984216,-0.8609854319024364,0.18285595471529267,-0.5288123484154841,-0.034338910389973686
2022-11-18,-0.6283821928982833,-0.7408485240677204,1.160670716269164,-0.3833370454453756,0.03467650796077961
2022-11-19,-0.8925061857940337,-0.8627210704628921,1.1852500770201642,0.22073816693284803,-0.15020509512284544
2022-11-20,3.2885423092327146,-0.5704341936470626,0.9884113776557631,-0.013331876654286395,-0.0870920627845518
2022-11-21,-0.19240299678473224,0.4771187913846698,-1.2993067142973815,-0.43153374758169283,0.09176002789395687
2022-11-22,-0.07027022560833214,-0.058953248851623945,-0.14558445655168153,0.21858957947378554,-0.09804550055513316
2022-11-23,1.2415564448044067,-0.5923977774669789,-0.05201186462029353,-0.25117376737368496,0.5328087425921877
2022-11-24,-0.1863374091390844,-0.4517200978612727,0.3661028571466126,-0.22390938122952517,-0.21946180423466585
2022-11-25,-0.9536791356196445,-0.7581855101794482,0.2323980386474292,0.5364660053246487,-0.21309094490251754
2022-11-26,-0.6779107871457213,-0.460813599927389,0.5565466671900627,-0.1061638380711124,0.0623638548102001
2022-11-27,-0.06982390890312705,-0.5712568994947683,0.5752868780117403,-0.1469623547355674,-0.09700967373766041
2022-11-28,0.541675756833049,-0.07516600069844526,0.15730115534176878,0.2119548705560084,-0.20906748399849442
2022-11-29,2.140482062379249,-0.5054627939664416,-0.6774243061506164,-0.9347329767996624,0.20212758013810267
2022-11-30,3.021531520399205,-0.25692888047916695,-0.44428801003782914,-0.6158943671196593,0.23916461446983875
2022-12-01,-0.05044500148520123,-0.43774906990629137,-0.31634087893486357,0.09815198741188068,-0.36603749360095245
2022-12-02,0.05538397039923056,-0.1333928293951228,0.28489642091008416,-0.2931941917050661,-0.23083777643868642
2022-12-03,3.6191605465288426,-1.008686548543397,0.33522489956909907,-1.1048201201035217,-0.018013597514757135
2022-12-04,2.389259905171928,-0.7810504253744605,-0.740705463980712,-0.7962880434646586,0.2566214242304543
2022-12-05,0.20978336979983928,0.1197156446959989,-0.3857531833437545,0.5447272010144659,1.1479494096370826
2022-12-06,-0.16400475474940482,-0.2122951669617831,-0.11330788850515287,-0.25514804213396086,-0.2841510201444512
2022-12-07,2.440055570523256,-0.5204844083803689,0.3897849251855937,-0.22355058797639316,-0.79971495531227
2022-12-08,2.837270294220244,-0.6198083173156402,-0.6389613274145689,-0.6584891914856438,0.10972530417276226
2022-12-09,-0.027067342744650006,-0.03394339902572217,-0.7701297576883505,-0.031248284948879074,1.9375749086409608
2022-12-10,-1.078126419094412,-0.2757707473208652,0.163419371737007,0.6196164951313354,0.29996792310587445
2022-12-11,-1.0207506968415911,-0.17875208210289378,0.17983719954071653,0.055749627621839,-1.345843010239986
2022-12-12,-0.3193556520826298,-0.0034274552772896112,0.478510588530863,0.12418363708803243,-0.3603863781270135
2022-12-13,1.4270617484458021,0.10739214153611945,-0.18882020108379077,-0.013406905335384285,-0.3379789076507167
2022-12-14,-0.7545526101819708,-0.057312994146268684,-1.2431757440011486,-0.009295962076878777,0.21728302396626054
2022-12-15,2.616778338538171,-0.7264156311994592,0.29401673349140456,-0.7438783141493566,-0.32373664871397706
2022-12-16,4.690085949318507,-0.4948473473854397,-0.6020088700918762,1.519741880559888,-0.33409390968297153
2022-12-17,0.5613664469329858,-0.5094216483154309,0.5809919869381944,-0.05103644953317635,-0.04830665812961512
2022-12-18,-1.1676907339754732,0.20682234895177054,-0.18800686591125473,-0.5370397536552516,0.39767508016582054
2022-12-19,0.6097028338021602,-0.1827863350206807,0.4910840683536448,0.7530384530112905,-0.7593857638059056
2022-12-20,2.9050471660941,-0.5308517189767625,-0.23413535190020054,-0.5585509127601416,1.0567893853161408
2022-12-21,-1.0961354123214528,-0.32417628838828494,-0.42679800632198595,0.2666152003167581,0.05587953655847128
2022-12-22,-1.0698505963216483,0.28164679027298384,0.3189791494884824,-0.15627602025904763,0.14779114512281777
2022-12-23,-1.1996567654264798,-0.28167992420965143,0.25633220373176635,-0.36345765195703506,-0.6363034989893561
2022-12-24,-1.2262971417326736,-0.6123190932186948,0.9652005914960398,0.003793860980110268,-0.03767494889996177
2022-12-25,-1.1227524059173175,-0.1731492033477405,0.8360996518759277,-0.04158263710137293,-0.32340828115204817
2022-12-26,-0.019630830545768214,-0.5600103668644267,0.6798279758471283,-0.17198376381867087,-0.07022842441120415
2022-12-27,0.5458053660663122,-0.40751942511128636,0.7317549471342987,-0.09685265976074939,-0.4628409920873435
2022-12-28,1.1535029711209,-0.30883222703727464,-0.13580737220699748,0.40124151959686793,-0.09370119064727793
2022-12-29,0.07744291894665484,-0.30068270506852124,-0.4906216957853514,0.02322035477838975,-0.16821347583779953
2022-12-30,-1.243992267502498,0.09608974361436351,-0.2781115250087093,0.18608788717741992,-0.2984795220352526
2022-12-31,-0.9946131525413368,-0.2546819363849861,0.3203589147952497,0.30736127704353944,0.8433330596243683
2023-01-01,-0.3626278048384223,-0.47448163244516045,0.18626309299447727,-0.1925001995879971,-0.3821731873530944
2023-01-02,0.6596952900820914,-0.2633169092800199,0.47588181041894795,-0.01864182292015816,-0.4754636896992227
2023-01-03,-1.5702490688057005,-0.06636398558140436,-0.4704863577676909,0.2077367364843898,-0.41394505466954634
2023-01-04,2.34876249792755,-0.05416147961917438,0.6415058030958612,-0.8391179339034281,0.4734193534985081
2023-01-05,-0.6610678849643811,-0.5640116348220205,-0.46264015213380577,0.35266207868293653,-0.3450882410209592
2023-01-06,0.6530147861321369,0.003899901063712442,0.29264033178480753,-0.08476167944267965,-0.30693788775399955
2023-01-07,-0.3980487888974793,-0.5986339869964669,-0.4428843018019007,0.021539584656250773,-0.25306127950855384
2023-01-08,2.221587310487064,-0.4512880030482645,0.5099858601377047,-0.12368614245376619,4.7221806935752095
2023-01-09,1.0060405628092888,0.25368357257515195,-1.1497979621725563,0.23061876824958197,6.366518211772821
2023-01-10,0.28376985882373545,-0.31335527556559734,-1.3884201834631809,-0.09927610940575565,0.08460425101523607
2023-01-11,3.0136462857881843,-0.49255591985418934,-0.26472763790283127,-0.5627661903141131,-4.499017720478977
2023-01-12,-0.47164025759276657,1.0628174543443123,-1.3063643298780814,-0.00549095058803859,-0.8521806985454389
2023-01-13,0.8408438836984528,-0.5151568696523786,-0.3437749030518332,0.7141213393976108,-0.3526357316631762
2023-01-14,1.6440033095385473,0.9094026781034938,-0.22924210848211626,-0.02132330470227175,0.04230372000839275
2023-01-15,-1.313843436214321,-0.8691955424492641,-0.9111116227590266,1.4367351735367917,0.4423805739089083
2023-01-16,-0.05165354406247625,0.22655723906089428,-0.6589606341676134,0.006341121632245969,-0.18985502028308582
2023-01-17,-0.8745435374367245,-0.143055114963162,-1.0561862387462644,0.030070227598360283,0.05592678839529742
2023-01-18,1.0159129463268703,0.17689361474355908,-0.02730283034744611,1.200391105806669,-0.3748906974338508
2023-01-19,1.231383366760454,-0.9074467762292271,-0.5176667577901296,-0.20105208475018402,0.21574912321878056
2023-01-20,4.100179754415785,-0.3438443886777583,0.14507865037902862,-0.2199480701822956,-0.02169566158038575
2023-01-21,-0.14566227404704035,0.14346992046737117,-0.7516680577159338,-0.024511284086136023,-0.1057372095248085
2023-01-22,-1.5232092603609693,0.3245094595573035,-0.279824555310605,0.3321418461397406,-0.11867587075941091
2023-01-23,-1.3992964169835416,0.11016539142535074,-0.2257868025907264,-0.05819787774079448,0.029774521353434485
2023-01-24,2.6599564939892297,-0.7741635298396393,0.9000075091187606,0.8614150393749531,-0.2456673897093968
2023-01-25,0.7415311511737466,0.03726159106974601,-1.9575490036087295,0.12263377343428707,-0.04715470545201285
2023-01-26,-1.0954090165825576,0.12198292019723332,-0.9811137470235713,-0.32595609359663613,0.09259426934261325
2023-01-27,-1.1089047960300396,0.03203216027643835,0.330924263110963,0.6281858643734893,-0.08952542290307129
2023-01-28,0.6499963324212475,-0.8147603105238118,-0.0253192518963393,0.12299790649681197,-0.038356336890617466
2023-01-29,2.2624790290015797,-0.19886212962910116,-0.44211892870324854,-1.0729301074440043,0.06274676584108824
2023-01-30,2.3020255890572034,-0.3409264857488376,-0.21653521465772774,1.1524938383298058,-0.3150775722847622
2023-01-31,-0.3436779445900364,-0.2595597545454989,-0.21500408783525082,-0.29897938410657826,0.03977329541638378
2023-02-01,1.4905607199148423,0.06107312434027465,0.5849002167872593,0.506323645662934,-0.37237632845872337
2023-02-02,-1.5735926443599895,0.5131424841375083,-1.490653889040849,0.13677285772325604,-0.01581913361253807
2023-02-03,-0.2406714400277938,-0.22401351768741581,0.29991175646515655,-0.016707162812747388,0.0742832123148804
2023-02-04,-1.2313965823941453,-0.5669772103077168,0.6707818966754415,0.2823266976702522,0.053334969720916656
2023-02-05,0.8048048393610344,-0.29454807807338257,0.597099799225955,0.8815765902908387,0.39142730548241794
2023-02-06,-0.544968475427526,-0.2199964199839616,-1.109218025810347,0.18456478434541904,-0.362198761177555
2023-02-07,1.5388311822330532,-0.10231140855752065,-0.26384395305954594,-0.03416064667948071,-0.03419905052666463
2023-02-08,-0.37615161225553456,-0.11455309332685745,0.587989489361393,0.8153598792794408,-0.05132956213023484
2023-02-09,2.9273851961076565,-0.014623922954377234,-0.7121599151268811,1.6460664241675216,-0.5120846781269602
2023-02-10,0.052930187757967706,-0.297747330869637,-0.3357537951930404,-0.7868962036149285,0.1982933930998825
2023-02-11,0.7156783723851026,-0.4705072513222862,0.476355918471353,-0.7980034257720285,0.2909126874779874
2023-02-12,0.624675461189154,-0.5211909173627527,0.11606425405740214,0.1304728735021605,-0.2811935198735466
2023-02-13,-1.2543265827086565,0.6133080982205813,-0.6105765867568459,0.7774636920898719,-0.2009614540519969
2023-02-14,1.0722427527441252,-0.24157974439745944,-0.29579148639110253,-0.5331162952880967,-0.028485253495761722
2023-02-15,3.7458708875958653,-0.6910267466606058,0.1517794482251252,-0.07430237035429904,-0.22390784442322517
2023-02-16,-0.568772570537271,0.5455639621500477,-0.43876550987794616,0.6732718145288505,-0.3272544323590948
2023-02-17,0.8800311663667507,-0.2586397462370033,-0.06864108709715577,0.13862102085572764,-0.11117418811183197
2023-02-18,-1.3032888578873059,-0.7190705206126492,0.5410084334357419,-0.07556425605321816,-0.03883059438154653
2023-02-19,-0.8865775696666666,0.073200734787966,0.8167380701401582,0.3829428008594119,0.06849387504699368
2023-02-20,-0.3013136577146597,-0.25523790803030194,-0.15346820268201228,1.5840269557875335,-0.36997490952806483
2023-02-21,0.6456867928096065,-0.15383768845801762,0.16245406530229634,0.013808484330594268,-0.24793271201142464
2023-02-22,-0.9095525749494815,0.16642032180604469,-0.5794931196819357,0.15708937914301105,0.06322169236188087
2023-02-23,-1.09881300527113,0.06975194662601379,-0.18899993676525825,-0.13034586445823487,0.026114549664185072
2023-02-24,0.7333911215394618,-0.41578138676465554,0.3984781025863329,0.4649495058999548,-0.12402264593019446
2023-02-25,-0.4449608226854171,-0.7835498764333267,-0.28165928527452466,0.5877253391439646,0.21180908189105294
2023-02-26,2.046319661755828,-0.5659481650545717,-0.07732175755237872,-1.0568301248664977,-0.05813467799623569
2023-02-27,-1.2577473066290228,0.15942976184950583,-0.09956750896929707,0.2694278846469249,-0.1734557839477972
2023-02-28,0.5023099485935721,-0.31141760280660225,0.35739417825097364,0.04790683060291571,-0.141906380163283
2023-03-01,1.7832417086737002,-0.44308225762682407,0.09975780700447387,-0.33105029106716727,0.14493289433631706
2023-03-02,-0.6159393661745093,-0.12701779881161754,0.058253827900505366,0.5225190783713661,-0.21226193766374815
2023-03-03,2.0033485928507297,0.10105578128525067,0.08930568872174781,0.7097712320101736,-0.37808448954418583
2023-03-04,-1.3974564397446994,-0.7823178738543338,-0.7669971295766518,0.7359166948998657,-0.10208228033212448
2023-03-05,-1.3504335635918345,0.232600442792083,0.3337775071824806,-0.5983641118328171,-0.0008196916568357192
2023-03-06,-1.204952746692491,-0.19114088216457267,0.7406402594591679,-0.026888383375346964,0.025639324108062397
2023-03-07,-1.074882573478647,-0.008619358624387669,0.4773468467744788,0.6320937535404519,-0.25082959824593215
2023-03-08,0.3823468491372777,-0.3416831892021726,-0.04380131686729287,0.5414229283890197,-0.0729002161057423
2023-03-09,3.408786865572364,-0.3982265028986988,0.6534713225034168,0.6109234659180277,0.31240648347138017
2023-03-10,-1.3534534060954901,0.8548803101806352,-1.2936993823869867,0.17397677797951255,-0.4504745403236521
2023-03-11,0.2997215547065243,0.8094232550791197,-0.29844855039806784,-0.19659918922396108,2.193236166396843
2023-03-12,3.2299860095080373,-1.207656358468253,-0.8351537549213432,0.6787704402911793,0.16963788819803757
2023-03-13,0.9690386376346372,0.5437802110043967,0.12225762837503151,0.05363710121410435,0.034293785990194496
2023-03-14,-0.9013277855622635,0.7047194246087068,-0.40700803891079423,0.5880068161049985,0.1561050464564871
2023-03-15,0.2990057128948834,-0.49422758741948536,-0.8681946649098656,1.5418997379016248,-0.16876812264244406
2023-03-16,-0.44436844290459576,-0.6196261506765264,-0.24062279425783856,-1.0083243892343976,0.20812135255140266
2023-03-17,2.431896178651341,-0.03578708235011269,1.1248643329597166,-0.31354510925984597,0.04333671083999094
2023-03-18,-0.346598062940272,-0.5155761400338233,0.3617504020466193,0.3050888980596999,0.21225214059257375
2023-03-19,-0.4542967992913367,-0.14698071792005876,0.272322291996254,0.35711219430557556,-0.09759922534847662
2023-03-20,0.4049775486557657,-0.07486475684106303,1.188274608013336,-0.03785464961077356,-0.5135863482049499
2023-03-21,1.163895673851145,-0.4160719352254414,0.21764730668597876,-0.048314998068081004,0.14444934724467715
2023-03-22,0.7000205473629375,0.02416530829630694,-0.23631114586761326,0.4779703133262393,-0.4106784858099039
2023-03-23,1.3418762896362195,-0.4464049745410432,-0.48663445223998314,-0.23107750913806221,0.3265770272367622
2023-03-24,0.8425947616918951,-0.2551095559916418,-0.2554424468982645,-0.311861675191906,-0.06196761149250823
2023-03-25,-1.0410774115949777,-0.6590714750772277,-0.2697400673008408,0.2381615141989304,-0.13947235581106704
2023-03-26,0.37967178348675906,-0.35500584660336376,0.5122315175506572,-0.8279736901423704,-0.05566811685464196
2023-03-27,1.3902480468995975,-0.4030736928405712,0.3877284650388277,0.5962091899381827,0.07777207088026224
2023-03-28,1.2487075282832476,-0.45595418489553313,-0.45072429894496857,-0.7056494325502723,-0.12109598801627725
2023-03-29,-0.7118124371892324,0.20131641436941386,-0.15350004804248674,0.28355228701480395,0.08313622394792328
2023-03-30,-1.4516507914822359,0.23407767843116778,0.5823307623655019,0.24114287082606384,-0.4068599347789985
2023-03-31,-0.11003314345963629,-0.3022316855586946,0.269287996786385,-0.07439214395949591,0.03795093581568553
2023-04-01,-0.8184569280768803,-0.8411088698578493,0.28679162268340047,0.6103665926272563,-0.1779395911185217
2023-04-02,-0.3172690129389897,-0.20507350781338218,0.5167317688478378,0.31229072813557934,0.1602097545121244
2023-04-03,-0.900376617175296,0.43908588003028043,-0.4097880759144404,-0.03640168471792408,0.11709694168677091
2023-04-04,0.9071465850667177,-0.10312043752856007,-0.12776923339131965,-0.7850283693950779,0.018718511552104217
2023-04-05,0.005091221513643708,-0.19112743371245536,-0.0625340956589117,-0.07713141644354667,-0.11110347887238531
2023-04-06,0.27359963245420416,-0.481455356113238,-0.026624102718360444,0.6218102281653798,1.118061826854533
2023-04-07,-1.046310535170494,-0.0443276344259314,-0.3648332612898588,-0.11854199487498573,-0.6762153542766037
2023-04-08,-0.1553354895337736,-0.6713536058811287,0.7871718105607239,-0.25432327964510243,-0.4101079088193493
2023-04-09,-0.8603901866773342,-0.08696071003181494,0.4202448642151211,-0.08216449096679618,-0.17751200891318858
2023-04-10,0.9383190882375483,-0.07057658987704257,0.3656129853905548,-0.5501086033151004,-0.01819774811862533
2023-04-11,-0.6452454775269656,-0.02749395232714142,-0.26660171487795276,-0.41819928470053414,0.03269149263421986
2023-04-12,-0.38220000979094254,0.3605209037836935,0.39412851979827224,0.040248610177473394,1.2120145319088849
2023-04-13,1.4722316033680418,-0.1299099995499003,-0.1632014659473515,-1.1219390314112847,-0.03168019657242714
2023-04-14,0.5955362172056051,0.5471590015220991,-0.1867845970434299,-0.5421871695969203,-0.40268068596873746
2023-04-15,-0.8654032339943946,-1.0692667632717874,-0.0996179652278336,0.3015490320242702,-0.4099807180655535
2023-04-16,-0.09915191959051572,-0.2902004860837736,0.5459964933582785,0.10739381487669766,-0.15170213479573086
2023-04-17,0.1944281922442017,-0.021678192486764628,-0.19618446791885258,-0.19407279542465752,-0.44123234605795963
2023-04-18,-0.324697206206824,-0.08238007130582312,0.029851665826353718,0.21700209727294023,0.19345803419397037
2023-04-19,3.0308030977267233,0.2347243362722224,0.44103687349569826,0.4183439104564772,-0.4910692060603034
2023-04-20,-1.3286361324708404,-0.037719082557273714,1.0553929065343575,0.23286304412894912,-0.33959369236078407
2023-04-21,1.503059130519857,0.15458893342123842,0.4262700535841549,-0.5815099190282508,-0.1391334636647174
2023-04-22,-0.09569381204814248,-1.0637005898478509,-0.5963081401538413,0.1811242343068803,0.0892672691382721
2023-04-23,-0.7782036043375007,-0.12421386615617502,0.31011052533735955,0.04821939481445953,-0.2470759255804408
2023-04-24,-0.579286701171995,0.11523512203738881,0.11917429071355844,-0.3598558392741414,-0.10775177803593718
2023-04-25,-0.3257864945731498,-0.15559928986427143,0.07588248854439347,0.11193214118614994,-0.1468385095892223
2023-04-26,-1.401608215731809,1.0002263824849487,-0.49795667440433794,1.151531549422503,0.13547239987114565
2023-04-27,-0.09500819651717846,0.09219316130568661,-1.6832863694491738,-1.1760751910241376,-0.0062803549761740645
2023-04-28,-0.3795941783913862,-1.0716833611897767,0.44023710476288336,-0.10431781145607671,-0.22343997478957084
2023-04-29,-0.029866013868975822,-0.8845122341425,0.46406490214045254,-0.10409766984122089,-0.016539269682849793
2023-04-30,0.43236962957643,-0.19153603345083206,0.46089124020322914,-0.41315189382599293,0.007754902707538211
2023-05-01,0.5670804854027308,0.05351902680688282,0.07742976332977768,-0.12299353712882799,-0.05799944475702695
2023-05-02,0.5681920605578648,-0.35106366967899916,-0.09220846205261243,-0.4282870843550464,0.16634987877239302
2023-05-03,0.129333771650349,-0.012426338677130076,-0.0010704812299289846,0.0795717141716265,-0.23857649678574566
2023-05-04,0.13775548983633387,-0.41267674249726527,-0.5239463315656914,-0.34567296329254177,0.007597900373926273
2023-05-05,3.2184839110075147,-0.2166589769148983,0.36577715273790035,-1.5008144205007519,0.014206592872830532
2023-05-06,2.135209378080074,-0.3884760597627464,-0.5956545664186442,0.2798176023272291,-0.3181688933560958
2023-05-07,-0.06392178757051027,-0.26843079942863823,-0.7982707964996614,-0.32185847133475964,-0.16394726782068486
2023-05-08,-0.5193829418071993,0.624220947056064,0.2235567119046423,1.6356278057532032,-0.4422533102294933
2023-05-09,-1.4026530750547406,-0.425683394052118,0.6852471548373855,-0.04369541552957093,0.5515304179334062
2023-05-10,-1.1333771659938925,0.6630958648127182,1.240252963052956,-0.16563812169456757,-0.0023993801673575545
2023-05-11,0.8594278699226232,-0.6221072174145024,-0.14989604617216748,0.3428956125637499,-0.3129771740812588
2023-05-12,-0.9480479742643827,0.0046298596945358985,-0.48983498320940105,0.04051779479492198,-0.09007760615414054
2023-05-13,-0.36480873525139806,-0.7232577073831419,0.03112199941340724,-0.6119377303265641,0.05881646319596907
2023-05-14,-1.0393990408051494,-0.291378104824494,0.6609492152337507,0.027797398465087837,-0.13435672643100227
2023-05-15,-0.42118995110239776,0.03388061000391322,0.4836097578961059,-0.10480528103521908,-0.17489404821502066
2023-05-16,-0.9519639564359224,-0.3097484112211237,0.08179732088628375,-0.08351942576701028,-0.43982905641453124
2023-05-17,-1.271343982476543,0.05429028084604412,0.47935573048295854,0.3278189199024717,0.013033180135193695
2023-05-18,0.061048072421580855,-0.42482357410188476,0.32031397416678725,-0.06416029095353847,-0.5284418380700201
2023-05-19,-0.55824255947093,-0.367835072802863,-0.10055847408578361,-0.3481835491993262,-0.038800049764857375
2023-05-20,-0.3679393999494027,-0.5210989316904959,0.6067363976608839,-0.06623622234446745,1.0021978966166167
2023-05-21,0.470654798372002,-0.4351540399105902,0.6007197667380412,-0.04159359571447675,-0.7430023955145187
2023-05-22,-0.42865543698197794,-0.017298510484316618,0.06528270945822237,0.035437004965197035,0.22909384557629434
2023-05-23,0.669428964532959,0.12668183999516247,0.05279739665840665,-0.7391956390726112,-0.4419266154669464
2023-05-24,1.555096011677101,-0.3428603557550018,-0.02240436136880735,0.14924927397794774,-0.2861709734809306
2023-05-25,-1.1732321035336357,-0.003213539839052252,-0.6203988849115404,0.15561301743772388,-0.6163393537689467
2023-05-26,0.21348757895540213,-0.17998084034733391,0.46312530621901826,-0.5328151418908753,0.5682850893562358
2023-05-27,-1.1014762059716572,-0.5597680592378429,0.17176443243180395,0.13914956818938906,-0.08275651392869227
2023-05-28,3.43083391979648,-0.34083581009180064,0.8187451360848786,-1.1959684852647747,-0.5029560771873531
2023-05-29,-0.4836409558396038,-0.22127708318497785,-0.8088280846983792,0.15448221253551986,-0.23271978746478883
2023-05-30,-0.9415200854921707,0.17408682285591126,0.1253086199416037,-0.20049943830486427,-0.41957984237690804
2023-05-31,0.3216275341583025,-0.20858771273278512,0.5642072420255744,0.296818551684831,-0.2176347861399724
2023-06-01,-0.6469298530888278,-0.20041265578585976,-0.380902008744392,-0.15778307455447213,-0.24917273844531895
2023-06-02,1.4113529824813376,-0.2781819018634552,0.4049413215878004,-0.6161023215330901,-0.0912329546866575
2023-06-03,0.1262624381468343,-0.7118377076796383,-0.06238520009477634,-0.05346923359364138,-0.24976180128718162
2023-06-04,-1.349235961720743,0.09395785804454276,0.10293269391933284,0.1666628077240323,-0.4014812694760398
2023-06-05,1.885862631868982,0.41379075114708064,0.48460128423034043,1.452156528480606,-0.317361488558964
2023-06-06,1.7054903663826957,-0.35846087073387495,0.2118395557904787,-0.655990470920459,-0.31283043574707414
2023-06-07,0.9226795535756912,-0.007646689123282097,-0.496593730314806,0.10579935828658794,-0.34925750603013134
2023-06-08,-0.3754828558321832,-0.501577627066842,-0.15485117436465481,-0.10780670024528191,0.5536841881668195
2023-06-09,-0.9869597924003581,-0.034824877561164105,0.18628980801203496,0.059075886958685014,-0.3187410509594487
2023-06-10,1.8047066137149335,0.46597326031320685,0.4060789964615106,4.770696727570181,1.333971286519593
2023-06-11,-1.5105621066274724,-0.7148958340430848,0.8534243790246132,-1.2243808790859403,-0.5199980963389956
2023-06-12,-0.9297873574837916,0.5863046940799174,1.929340610575812,-1.2500984047741945,-0.6702832582686615
2023-06-13,-1.2926691559464774,-0.3070603044763921,0.3599564111364129,-0.062425796893753355,-0.32513437274136103
2023-06-14,3.607530849670526,-0.8508015591047742,0.8540003800712703,-0.21296182858405194,0.520147995817016
2023-06-15,-0.7947902774262274,-0.28034479655989203,-1.5573773557127066,0.32730939592179126,0.1118095316331111
2023-06-16,1.9382668964878054,-0.4062490380200088,0.11554837743166683,-0.8322339283703827,-0.5140721988191261
2023-06-17,-0.7233854507960786,-0.4908952828791322,-0.6028477662606833,0.17804703784699485,-0.1180976938302476
2023-06-18,-0.819292717971013,-0.24800344518611378,0.3388431656046433,-0.03865667130239714,-0.030096961365395008
2023-06-19,-0.1240161616088278,-0.18599625177528395,0.5794578310355253,-0.5380875288448415,-0.14231171115633517
2023-06-20,1.6186589105863767,-0.28841137296103453,0.4822789523043144,-0.032314381574719483,0.12780301182081757
2023-06-21,1.7517028662001726,0.31789862280861136,-0.9209234226962073,-0.2868978090438424,1.146049214896849
2023-06-22,-0.6306250510131419,-0.25643029284750907,0.10088942723421208,0.449014487323262,-0.3646252118171426
2023-06-23,-0.5308033811235278,0.05135366015293968,-0.026955338582985038,0.9564650200330802,2.405905539240652
2023-06-24,0.024608618717390625,-0.8288780439287051,0.58987640957713,0.5966205037948442,1.4756918979077776
2023-06-25,-0.07599353822394878,0.038120952484755055,0.2880054797007701,0.07340874722143136,0.697471990936447
2023-06-26,0.4048577490081765,0.06107719385902211,-0.39562128456727236,-0.31248880409677754,0.137954123036059
2023-06-27,0.10475925850198145,-0.3117279316434602,-0.15710396565543788,-0.236428002995841,0.4460558161427374
2023-06-28,1.982387355302462,-0.6389907920850424,0.34543322772132384,0.8104238214128363,0.06266899311443505
2023-06-29,0.09593162850192095,-0.4820496298399139,0.06730479591472713,-0.020768411779672726,0.7113600652925676
2023-06-30,0.8620489528038608,1.072339283470758,-0.13451550939621515,0.5818409807352369,2.145827388343044
2023-07-01,-0.7049922942084684,-1.1812008644820489,0.08116392774527399,0.9351187300878299,0.1972132766021669
2023-07-02,-0.7292435952600738,0.08679917372552365,0.13978683108090453,-0.38089486840534575,0.11551340242498442
2023-07-03,-0.5792823415882135,0.0208482272889132,0.43615817784470573,0.15948253083603117,2.9592970018432503
2023-07-04,-0.009965050679193078,-0.7496029989895888,1.0656730023459993,0.3199924104502783,-0.17714395638469657
2023-07-05,0.12927042251218668,-0.3572936291722698,0.20687418766814109,0.8544576406952776,-0.4775791026931089
2023-07-06,1.1302756304826296,0.046243717734148024,-1.036390757353972,-0.26592698207614424,0.07525407179492273
2023-07-07,-0.20200665742103902,-0.45055406282451044,-0.7273390855649907,-0.480560436652825,0.19034815269589542
2023-07-08,-1.0115264697317863,-0.4241260189398711,0.38681469156382897,0.13794088508727953,0.40000298283163643
2023-07-09,-1.207610724855748,-0.2578780406631201,0.2955060040658695,-0.14090889400283252,-0.193001767735085
2023-07-10,-0.3557086987155554,-0.0620465461326823,0.7550509382280058,0.23813539000424108,-0.05373415303521683
2023-07-11,-1.2703693404097764,-0.404464087636733,-0.4904239826871114,0.9262150266139757,3.4812860988467973
2023-07-12,-0.8358281880903909,0.021769672834407054,-0.046582054080039424,-0.33535264566390416,-0.04797614974455525
2023-07-13,3.1697003862660673,0.041472674922979624,0.7416343153711873,1.0358250770326516,3.4243835371017433
2023-07-14,0.984524569083898,-0.3211398297000647,1.3818982733195078,0.8379621672366443,0.8215141464483844
2023-07-15,-0.8791133346665128,-0.6035982583626799,-0.7270582228589748,-0.1948082916047405,0.3991880561717728
2023-07-16,-0.74623867204322,-0.22269509030858825,0.19257942399171865,-0.25026530109514666,-0.926729761336018
2023-07-17,-0.8155218097434104,0.07479750156158342,0.4327904311149614,0.11601732305342892,4.28927883935568
2023-07-18,-0.23585996726608635,-0.5641599613134303,-0.3091965142089096,-0.09828026637245017,-2.4141192535135585
2023-07-19,-0.9918845075228994,-0.14081444154806372,0.31806120457110715,0.020935714909645634,0.7761067710053297
2023-07-20,-1.223089566761702,0.06552958739013416,0.42463143111522234,0.29262633821889183,2.039827284163108
2023-07-21,-1.135269279945088,-0.6472601210658188,0.3943992471166127,-0.01904194449035662,-0.536728813137805
2023-07-22,1.179648058242955,-0.7694231961714443,1.0825195044636104,-0.18676082165959895,0.07626036371052226
2023-07-23,0.5715688396183173,-0.5089171267744056,-0.21194217988480357,0.1345264043318174,0.11129876869651792
2023-07-24,0.8328322069211936,0.011501931100777001,-0.2608155838269746,0.47804599735331627,-0.8426751318631853
2023-07-25,-0.8861265121244479,-0.31429682677254706,0.10733927147764379,-0.07125399112820459,0.5562268422239851
2023-07-26,-0.5099800573099612,0.1514862994081965,0.7348122179420986,-0.2951345885343442,0.23706061361835692
2023-07-27,-0.3751919483037765,-0.5395627678237158,0.0406971862360751,-0.13844291600437827,-0.44911501263282216
2023-07-28,-0.015867782787672154,-0.47321399457397234,0.34671671398365217,-0.16057339123615866,0.38830111903530745
2023-07-29,-0.5029450507543362,-0.5403649345102288,0.39664383611652687,-0.01550657659858599,-0.16480923568214328
2023-07-30,0.35560697783724493,-0.18624664187856274,0.7955999634342898,0.29312417157765325,-0.09456839532271007
2023-07-31,-1.0784029806827147,-0.05503568363914962,-0.32793189245517645,0.27435305290641476,-0.04862863343972396
2023-08-01,-0.6812322544680266,0.5088977419777531,0.2720293252730406,-0.31351242419590813,0.056423437288738186
2023-08-02,0.6027568320587579,-0.5050215683067764,0.09623701878944488,0.023822182328993868,0.13025431014402558
2023-08-03,-1.1204964913961748,-0.37496008870301767,-0.198191845416656,0.2415778974446368,-0.1011923497706882
2023-08-04,-0.8306127322707384,-0.047757949742401766,0.49679829784647,0.1602233713195419,0.9897409873194094
2023-08-05,-0.35100782863903573,-0.6624937790887597,1.0202062216940329,-0.13471289267563216,0.3678688257643844
2023-08-06,-0.45823813951442877,-0.33269467733866065,0.33324927963854595,-0.0767258894397013,-0.016287932798764004
2023-08-07,-1.4411225296326322,0.3781024745432984,0.11356280319357626,0.49784222760741825,-0.3497062580722757
2023-08-08,0.5568040489216753,-0.28772664629543443,0.11744839760863705,-0.24258277637259365,0.21678228381844977
2023-08-09,-1.3325092191608265,-0.05785518216561702,-0.2861756827979378,-0.0279482323955038,0.37030440760424904
2023-08-10,-0.9788253188868649,-0.3679046906966975,0.41419172594756365,0.010926063010699151,-0.49711103085169295
2023-08-11,-0.9771746474679966,-0.34838968304968115,0.6827913645764578,-0.003713838944657211,-0.18996700439730224
2023-08-12,-1.120683608583394,-0.40097073484528134,0.6778661785522268,0.11909504181960627,0.6632074990984641
2023-08-13,-0.15649235862265712,-0.2919592557260697,0.7202987443723767,-0.16244466351569387,-0.4864269883080151
2023-08-14,-1.0302162229600025,-0.011894191454295586,0.7625414051568808,-0.11891225004941224,-0.47168572243197815
2023-08-15,0.060681748485022786,-0.1890044761369936,0.5227277889927905,1.2024363384411902,-0.3388637717642886
2023-08-16,0.17843897606645312,-0.21299492355284202,0.04016137951738885,0.9220307923062766,-0.061227775214274825
2023-08-17,1.9480412824054971,1.281818929222428,0.5484827760284097,2.0400578990796188,-0.10609616463671659
2023-08-18,-0.5526361273592801,-0.2183201427285844,-0.96250447654104,-1.0826636174188076,0.5124803765433649
2023-08-19,-0.6928474918194603,-0.48678866692635725,0.7984057749700101,-0.5787884410028203,-0.3205461386141858
2023-08-20,0.14043633531449867,-0.6845651016802936,0.4974656723856021,-0.369910365874718,0.046205039375902784
2023-08-21,-0.03352761744396153,-0.32284626333623245,0.2683120756098386,0.19717583450650872,-0.18293146562385404
2023-08-22,0.469007866464246,-0.007766581263917114,-0.06172159143979082,-0.15421486936968323,-0.4437910768865343
2023-08-23,1.2162395185153905,-0.371787704635534,-0.47809854966133825,-0.4348297152675886,0.07004415631278614
2023-08-24,0.10596481916072217,-0.5392919675067606,-0.3467866698130547,0.4026406744958301,0.24102335003369263
2023-08-25,-0.9656433627687273,0.021706013929391917,0.0857704036391109,0.034849413610239105,-0.24421602510098062
2023-08-26,-0.2763613950730443,-0.701059852143618,0.47775992448104193,-0.2692941239865941,-0.3517098412474077
2023-08-27,0.3454382169194158,-0.519354184157889,0.5773863312834635,-0.3633161525319212,0.012066692213014521
2023-08-28,-1.1181441810462898,0.18378645022938792,0.15861621932139047,0.29815030765192924,-0.16834114462963995
2023-08-29,1.451585257271309,0.7045139194833462,0.21938335877134882,0.01605866110512661,0.08983731208179166
2023-08-30,0.6124356885845751,-1.179676314471119,-0.8911547692910188,-0.09400204323621697,-0.16686911285276043
2023-08-31,2.3703113027149247,-0.2430441455661931,0.14830677716342536,-0.24613932510644568,-0.33765414235525476
2023-09-01,-0.4101002106760861,-0.10737418140843046,-0.82716700208643,0.030990910975439975,-0.11354588316843628
2023-09-02,-0.23926582713075367,-0.4742447693728493,0.2124860699482706,0.21363171651388446,2.2026342159636134
2023-09-03,-1.2584577142399942,-0.20157640314042888,0.7820214802276778,0.043097609064817945,-0.29746166670050855
2023-09-04,-0.746855089028911,-0.06782452830865127,0.6237059104859934,0.19993060723723038,-0.49247911293981533
2023-09-05,-1.0672076137021689,-0.12608409390696784,-0.029064588765692952,0.12671949910031233,-0.314652410186642
2023-09-06,-1.3177693390799483,0.024741811687604226,0.20455272729297674,0.11757850819715479,-0.40952135527976113
2023-09-07,-0.025198392314643814,-0.32137423225642925,0.32452168154655453,-0.40949143958280854,-0.4094084342427036
2023-09-08,-0.36125112501575346,-0.3408703750344207,0.1496630944331739,0.03736728637580199,-0.349581690447447
2023-09-09,-1.2749884725515568,-0.49093931341567515,0.02269409904985344,0.4645123674760156,-0.4656096718610283
2023-09-10,0.39882954981328456,-0.04305807819475401,0.6257208332776418,0.13878652814749237,-0.4267449885181957
2023-09-11,2.323133959362051,-0.05521121102441574,-0.135631528004238,-0.1794132860395883,0.1873130382206284
2023-09-12,1.1535153375748768,-0.28229659836486576,-0.9043590273774044,-0.0657717613289154,-0.07034763969054827
2023-09-13,-0.1761926858344821,-0.16007904910389564,-0.7114383064645498,0.026870184286785087,-0.41121899596772077
2023-09-14,0.008227697529603744,-0.0034842514760594374,0.034013395050261463,-0.11826269813341994,0.10640213980074095
2023-09-15,0.018236291748342744,-0.4115041504446818,0.3195723334734524,0.4076955013683717,-0.1427955491780645
2023-09-16,-0.5273121364348753,-0.4188545276134614,0.5369227985414321,0.1911065105453905,0.013302592026780784
2023-09-17,0.26898197665715434,-0.3000013290814132,0.27048416109781453,0.15415606847868474,-0.10112464307671891
2023-09-18,-0.49437015214857477,0.283356777988825,0.1008736279912977,0.21421474490163017,-0.39295462704984685
2023-09-19,-0.9089770044277886,-0.18572914890478356,-0.09256012331920369,0.088124562339656,-0.1199037747294528
2023-09-20,0.3165060888410098,-0.2027889042478681,0.5248700671784277,-0.31683920859519127,0.768448678103507
2023-09-21,1.904350625563095,-0.6225526828369753,0.2753633937590647,-0.0831396413558778,0.8553948900686332
2023-09-22,-0.38619728810160575,-0.4416443777736685,-0.6688348361622172,0.20637639248228246,1.2730616106677524
2023-09-23,-1.333665202968252,-0.16644419579810324,0.4840047006490108,0.1516064052384421,-0.5277860078344114
2023-09-24,0.4399119442524725,-0.29276843049010054,0.7555582343024685,-0.19429193947344425,0.22439061715548664
2023-09-25,-0.7300072600489935,-0.07083329382204508,-0.07420813984063404,0.025372117261419955,0.11725266023462741
2023-09-26,-0.804699796769534,-0.21202674622931889,0.2839178972726916,0.02735055627326055,-0.0386301236180267
2023-09-27,-1.1003632471395197,0.16532951300887144,0.42419390256622536,-0.0351961883824128,0.026809819436195256
2023-09-28,2.334770499689942,-0.4587974819683684,0.3847419734385636,-0.7806671959087471,0.13340549643697985
2023-09-29,-0.3272438830606373,-0.3960943441545393,-0.6037177622038756,0.22145857270518013,-0.0036351296381248004
2023-09-30,-1.0327020261184543,-0.2728376152621411,0.07283358076945998,0.2120053789930957,-0.5204279264349873
2023-10-01,3.8252101738525925,-0.6519549417212368,0.5830056689184743,-0.7976005607210666,-0.46699781013022035
2023-10-02,1.8495816938624106,0.048232139312029715,-0.9023593023818207,-0.041664201124838166,-0.1307122140259197
2023-10-03,-1.0130386418842017,-0.12564377853349865,-0.5554159364054007,0.771621853300861,0.08207716564795442
2023-10-04,-0.7371057717131398,0.12389677535156948,0.0010233473070667698,-0.21423312847000606,-0.43332270405574813
2023-10-05,1.535638601172429,-0.4717514038055082,0.15812659488019015,-0.8358789074749544,0.27501031112549074
2023-10-06,1.5796583290918262,-0.6337562867662968,-0.09916609431264897,-0.39335892504308745,0.123228293950865
2023-10-07,0.3478316503750954,-0.6000655130614346,-0.2964071083252391,-0.029103490558717016,-0.15931060183495763
2023-10-08,-1.4576302384308153,0.15704594694708054,-0.035673902940358666,0.7383030690853599,0.9866881672432878
2023-10-09,2.0527143112720174,0.061403855153576534,0.8255258528310435,-0.09352137198599134,0.38414810213304523
2023-10-10,-0.4841411420399724,-0.3755897963169673,-0.8995275888299903,0.035844173253853896,0.08236359223040024
2023-10-11,-1.349877230607528,0.25573630425214006,0.34465487066149525,0.12621913301726517,-0.08559640942241555
2023-10-12,1.1040470610901636,-0.5231264803004116,0.1419835888010887,-0.6126490133079318,-0.0069921510123195215
2023-10-13,-0.20034818916120187,-0.4005335487868095,-0.2868899322916453,-0.0003586856339668834,-0.33763773704566985
2023-10-14,-0.8882090066286249,-0.3999138981415897,0.14675895773011635,0.08697145276001908,0.3194956650488064
2023-10-15,-0.987383840940521,-0.13833457844353758,0.49650809016041086,0.34475054735219995,0.4050755057531167
2023-10-16,0.7820064610321776,0.5444917783654063,0.19243943171021863,-0.42958560990368366,-0.2547555909381782
2023-10-17,1.7583101301151298,-1.0013520854823954,-0.3674696791051936,0.06334025882269671,0.24509708050675091
2023-10-18,-1.3629964782190476,-0.05002077097978674,-0.5617601770935823,0.8614307729438058,1.267315014122595
2023-10-19,-1.047534945467475,0.22070650396260363,0.11667825086924402,0.31300788895746545,1.4502697291940039
2023-10-20,1.2250885039067296,-0.19439809543857842,0.5690752406491923,0.06942407711741776,0.23069234777860012
2023-10-21,1.1558733221840882,-0.8114281869053129,-0.14589179245467934,0.2453619652408992,0.21140842621075506
2023-10-22,1.2976384758506168,-0.15722679855268082,-0.39616909645151516,-0.4834260681563434,-0.5510310502507358
2023-10-23,1.390106297648503,1.3296553455333684,-0.6768300354683529,-0.751308001917239,-0.3334237406355367
2023-10-24,-0.9434653676504888,0.7952736185621125,-0.11694198126723744,0.529427831412539,0.10240922017274068
2023-10-25,-1.1024573302839433,-0.6691367706213889,-0.4950219185754534,0.7772755423247579,0.44516652739281926
2023-10-26,-0.631557348683725,0.1288733412268732,-0.3295641857119149,0.3355814055348494,-0.10087795021530128
2023-10-27,0.00240625495080836,-0.7572166612415194,-0.6893391591462283,-0.05442348240603759,-0.07084206199648707
2023-10-28,-1.0456444246530479,-0.6693933436826426,-0.10396861773801985,0.6340677585240232,-0.1828888712432547
2023-10-29,0.3181446599518165,-0.371704517827159,0.5145608326901226,0.2491653715710268,0.056054874733724246
2023-10-30,-0.7572667157110832,0.35731514431769107,-0.04236945650780063,-0.19136618223370977,-0.34749555905072793
2023-10-31,-1.0690986410677268,-0.05246963591500074,0.2241293437987029,1.591609352623605,0.48152231336509077
2023-11-01,-0.26631560707244484,0.5321784278011699,-0.6114926084948273,0.07791997811703277,-0.6035637355965325
2023-11-02,0.6250253034193657,-0.32671015670778253,-0.378664467686414,0.011299130455426697,0.5900930052172004
2023-11-03,0.27194766090747857,-0.402706979363179,-0.7194675093011904,0.24472903250842418,-0.2941028037254829
2023-11-04,0.5220526890345509,-0.6633214062815131,0.07697303394951181,0.13059115327784124,-0.26432969579805676
2023-11-05,0.012697114510726158,0.462032059459709,-0.08533756639184054,-0.07925790765851772,0.013388252135877177
2023-11-06,-1.220308488226285,0.06815048713325553,-0.2902017881851652,0.865714299299299,0.032905712181055966
2023-11-07,-0.9125410134016133,0.21837972435540562,0.5841165923202488,0.3495927373193747,-0.5633699464460723
2023-11-08,-1.3548763873811631,-0.35972922575503835,-0.006618918262134592,0.7545366020736896,0.5969918058327605
2023-11-09,2.023887550181005,2.5395095242078045,0.8922647656515247,-1.120252473019796,1.9692679827841684
2023-11-10,-0.17213746941794825,-1.1606273961875009,-2.420727196433084,0.9629679137422936,2.6310143380764432
2023-11-11,-0.1806955368121743,-0.7012761345902624,0.1531826878674172,0.7596144465354268,0.9685223938625076
2023-11-12,-0.930515969331609,-0.4747166225495481,-0.013683587907511783,0.9777225338309884,0.2781128681690438
2023-11-13,-1.1003116095352212,1.0680607632841468,-0.8458210597404563,0.5352527339413083,2.4187390621786724
2023-11-14,1.0085574644708042,-0.3494251075123781,0.20426158537046205,-0.1290644257717487,-0.9282878756454092
2023-11-15,0.9301150764290245,-0.2994702939675452,-0.9524257135907173,-0.30219684813425984,-0.44343411043947817
2023-11-16,1.0629684321221853,0.1958380056179971,0.23942095204358013,0.0341366863739057,-0.23675023390132927
2023-11-17,-1.4089981026561176,-0.1450057816410801,-1.047718512177871,1.1374950933571726,-0.0739952899523871
2023-11-18,-1.2289886857967312,-0.49711488080571464,-0.3119617821408461,0.5647850472021964,0.1769615018880515
2023-11-19,1.015702702930444,-0.6111219901982327,-0.12390080824223731,-0.26238604568567986,0.7341920512028189
2023-11-20,-1.2045149171883065,0.7688500440428357,-0.7668318307401125,-0.7196739400414451,-0.7331629692651663
2023-11-21,0.9485558872944893,0.09561239190935802,0.4031973949943764,1.6417587291999904,-0.6055984113309952
2023-11-22,2.0291394317333653,-0.47314711951110017,1.2717868012318845,-0.42761234997789876,0.47633986794308764
2023-11-23,-1.456167882062117,-0.5635768596409362,0.40410092753797033,-0.036025841721032556,0.8234285148664426
2023-11-24,-0.8721441508485736,0.6837837867752583,0.680327167194477,-0.9571019329202696,0.02745643321813146
2023-11-25,-1.0980811176221759,-1.3082188647672501,0.7007434664616089,0.5306646517872562,-1.2745396918832985
2023-11-26,-0.5639814566341901,-0.04537206128852183,0.7461797799365598,-0.10527799999182907,-0.6102752629570822
2023-11-27,-0.2796403397554992,0.13981286216056996,0.05419257431058855,0.6118691466344538,1.3280642423110909
2023-11-28,-0.5690232888938961,-0.1973748677181254,-0.61762556325424,-0.03968768438100061,-0.9283883536534467
2023-11-29,-0.6674447517388389,-0.17545213085732225,-0.14117134963547812,-0.29126118644461896,0.05886879501091461
2023-11-30,-0.3642805183332918,-0.3648837057278004,0.48724632443935906,-0.29797206755760464,-0.5226777550097196
2023-12-01,-0.31757956722272823,0.23315326519667437,0.20735860633398026,-0.7166165242443373,-0.5791175712988709
2023-12-02,1.5614867668746188,-0.7105853909368918,0.8101558643150089,-0.4674372984358513,0.6037857009626401
2023-12-03,-0.317552671584146,-0.37993809822726726,-0.11258665796792998,0.20857585226622127,5.625532357962128
2023-12-04,-0.09215924187789985,1.199510204990361,-0.7579822136149091,-0.6416440867071093,-3.627145355118594
2023-12-05,-0.3331102179750503,0.18656474559629885,0.2708737521200618,0.1959789497062198,-1.5926640377128334
2023-12-06,0.30803259635924224,-0.45980880044586403,-0.33637578556911196,0.28690178978296166,-0.5635687413815949
2023-12-07,1.3592139745699512,0.06505802556201834,-0.7541207674767013,-0.6078422019024791,0.2545127952438736
2023-12-08,-1.3062728632062477,-0.04173733012892893,-0.4885839670540667,0.5995367865603513,-0.47550120227766546
2023-12-09,-0.7858481137904525,-0.13719180803779663,0.9904898649624536,0.23381161612293477,-0.5083410422994002
2023-12-10,-0.8682683101172826,-0.6588123855556629,0.09216094517129755,0.7999153713408439,0.055356202793542725
2023-12-11,0.8592260385865047,1.4297420032463581,-0.5202546293146173,0.763466325434524,-0.47111461552760703
2023-12-12,-0.734756402753596,-0.6628854610287689,-0.185744478189369,0.24651146067920773,-0.025091972407937722
2023-12-13,0.13934799907914672,0.240185005051643,0.1661609524656941,0.14368571313874576,1.542180315563025
2023-12-14,0.11513336898449247,-0.13263130714286459,-0.6520518674888671,-0.2972822141637367,-0.24712835289802226
2023-12-15,1.6635370614453544,-0.6881012062418999,0.2783561505630162,0.007689197911477094,-0.5001470090542284
2023-12-16,-1.1629031731486092,-0.5764938704015244,0.18214084321540466,0.8170859643359679,-0.1633527669876071
2023-12-17,-0.16076239512918122,-0.028034550687025393,0.16481928164791398,-0.14632457564416962,-0.15842415442445443
2023-12-18,-0.83106019518451,0.3425202852599734,0.015723573628980577,1.1040995711555404,-0.14206992375695454
2023-12-19,-0.22250616339115506,0.025762902409584672,-1.3005049518797323,-0.4741486420877831,-0.16690003378713664
2023-12-20,-0.752486163640044,0.42221395966566755,-0.3643425639948663,0.07623616782003237,-0.19721282748312974
2023-12-21,-0.3412239445020875,-0.006220423622199895,-0.13103930981004852,-0.1442408597055341,0.060650236753040716
2023-12-22,0.4209177758059742,0.4478446429436397,0.48948367664422987,-0.9247025886817423,-0.2418406191964693
2023-12-23,-0.6018261064879332,-1.2793512760511176,0.24933885026909614,1.0853695249255997,6.371919127020404
2023-12-24,0.4693283928965801,-0.3118800299769339,-0.5792570571006657,0.20379764647392215,-2.4082636936940793
2023-12-25,-1.241089500192983,-0.13939855817604282,-0.35060707824866305,0.7195926788502048,-2.179813324090439
2023-12-26,-0.21839656896319506,0.3920146379259153,0.594765252173208,0.31485059847667635,-0.500254492607477
2023-12-27,1.8400484152022467,0.21387696740777262,-1.0977975317670743,-0.019937952404079567,1.431196670288935
2023-12-28,-0.7534932686477824,0.5238215891667828,-0.4685055624923317,-0.005620833084382156,-0.8196655756116813
2023-12-29,-0.18405747318409316,-0.17958087427871114,-0.0673114422787485,0.3186715098587462,-0.1326348680683297
2023-12-30,-0.9139840859324843,-1.0225030128556647,-0.42239647065970537,0.3713906915675103,-0.3932307476548348
2023-12-31,-0.9335134115908196,-0.18685156515160894,0.18578531940208023,0.596931708911431,-0.2544115411117441
2024-01-01,1.762899798634147,-0.6141338004471364,0.35402728823733604,-0.1790567111016199,-0.2820012364325433
2024-01-02,-1.5400673074633402,1.0753744234505977,-0.6734210380870155,-0.043653833542626044,0.04160981490363301
2024-01-03,1.0302673917393352,1.2233602107524366,0.00104263271976778,3.2681955490788477,-0.45707692697413166
2024-01-04,0.2972961105404557,-1.1813505242060462,-0.7171315269161511,-0.9234745185033055,-0.01391229494099579
2024-01-05,-1.4823783237962356,0.36616747344537576,0.3904021019965166,0.3331172372328752,-0.16476338999212883
2024-01-06,0.057385452573911665,-1.0704042809974843,-0.2106126599217969,0.5898978772763595,-0.450341253075995
2024-01-07,-0.6133946768967771,-0.28223901196421314,-0.4825232916096466,1.200352462994288,1.4368832379788357
2024-01-08,1.0550892688783737,0.8842244666253354,0.25097059672724303,0.6826293542354697,-0.6916660220862616
2024-01-09,-1.3471113683201923,0.6245231023174324,-1.8944740004509442,0.25821436832182154,-0.45687712895704796
2024-01-10,1.0599922219181357,2.602223165969406,-0.45052117631613436,-1.2464885272598205,-0.1576033657345369
2024-01-11,-0.6526846092621653,-0.40412666092052546,-0.4545859037007591,-0.07901485832237432,-0.15466230125731545
2024-01-12,0.05382668539129211,0.38953330646381584,-0.06906802590986193,0.3334492405860846,-0.5507568133299784
2024-01-13,0.08268418887758065,-1.8900082863936836,-0.7454571216458256,0.0395339412552403,-0.7051786953712873
2024-01-14,1.8416874986836704,-1.132973752840105,0.29116442573780343,-0.5107735171748383,-0.4557280621262382
2024-01-15,-0.40046156305651776,-0.22577734439201322,-0.41490458716874484,0.021589713500401717,0.5376205090105138
2024-01-16,0.5064061541140118,0.06511206958853771,0.0357466683253461,-0.7061115027839394,-0.5730782281723702
2024-01-17,0.14788335296196173,-0.31645207152369154,-0.06792588311264501,-0.4367909917189708,-0.2073624553217081
2024-01-18,0.07615065018990033,0.06996372352482137,-0.016198606968650515,0.9675433691978426,0.5002044027207223
2024-01-19,-0.8056325183443908,-0.029024291040036704,-0.7338680788039013,0.796376842945881,-0.7721242790846238
2024-01-20,-0.3132982185478273,-1.0081338628814587,-0.6045027837340943,-0.012397934979192215,0.34157233795552777
2024-01-21,-0.4229110147687412,-0.4789343854650515,0.2043414595056881,-0.07642446744663112,-0.3687154436431691
2024-01-22,1.596719296004982,1.0428759118944035,0.1141592045683553,-0.45500624995100675,-0.5879601565090237
2024-01-23,-0.11625045780401409,0.5896218652662442,-0.2517380730540763,0.7519075724992279,-0.5295313064650314
2024-01-24,-1.1629863322024858,-0.5067315513174139,-1.687047912073949,0.14128031277477418,1.0059903552981537
2024-01-25,-0.6693683525115813,-0.21785339123484213,0.8611514574817081,-0.10518487848537886,0.7782504265618881
2024-01-26,0.30324821470845165,-0.2381128055461349,0.26201449657712267,-0.03553559578387271,-0.06421573800043638
2024-01-27,-1.3473825745409553,-0.8272898277637464,-0.022629045720858578,0.5541634982436991,-0.5878718097907126
2024-01-28,-0.9737324710581725,0.2079579054705637,0.5963982101337368,-0.013490588536757988,-0.4149591862412704
2024-01-29,0.7040458766087577,-0.12351493380625793,0.22426319236605793,-0.5270017171614231,-0.11637815249531737
2024-01-30,-0.6105112787325957,0.11990651318620839,-0.0871214703784295,-0.193071201595489,-0.27736546161307696
2024-01-31,0.4145318938925161,0.006840002941267565,0.16077535605561827,-0.051662447345246186,0.19165763742434122
2024-02-01,-0.6057032740120174,-0.3810643927412683,-0.39625938768583174,0.08902904278340316,0.07321514871928916
2024-02-02,-1.171217454892625,-0.24104964226859654,0.10602037020112065,-0.03575817553233327,-0.08991308403922017
2024-02-03,-0.5231061457926358,-0.6715255013892745,0.5864197474065604,-0.08124654064760639,-0.7309606327806535
2024-02-04,-1.0784897370481794,-0.12666021392420415,0.40860886114799344,0.23317403618500776,0.18356420457526676
2024-02-05,-0.9959583055217043,0.1838885836562086,0.5130507792375962,-0.058069558094842856,-0.44996506790723256
2024-02-06,0.9963930989414596,0.009215053967749909,0.13547778796391508,-0.508526015599683,0.7553266667621299
2024-02-07,0.25111016144633547,-0.17004843298096592,0.27321830094585053,-0.024294035469449967,-0.46333270885221045
2024-02-08,-1.3265272167843716,0.29403856729824596,-0.12328148670440195,-0.37250748056657856,-0.30976564206032003
2024-02-09,0.17851618027093005,0.5463596075464695,0.6066214748724894,-0.7349468717753215,0.09398771219784428
2024-02-10,-0.6189485223930092,-1.2478318148557141,0.453352962294521,0.7110402809405745,-0.03761663123443372
2024-02-11,-1.1146430396976332,-0.004555447700075109,0.006892381926807095,0.18472158446556447,-0.8324061647255608
2024-02-12,1.8549878672476834,0.4875159858528123,0.42573323845324706,-0.8847952405344027,-0.39367793913929156
2024-02-13,-1.187162708341582,1.1766783790444204,-1.1463143132868512,-0.5411496713604679,-0.1021497514526981
2024-02-14,0.5522292064043195,0.9211207239354366,-0.11912094148566782,-1.342030756242816,-0.35535582984439096
2024-02-15,-0.5398728120207423,0.6898356955549344,-0.15610465869923454,-0.47088709301565773,0.1424524755333974
2024-02-16,-0.6137530910076102,-0.7355168460506422,0.4693646814139392,0.436424266750359,0.09651916631257546
2024-02-17,-0.7877795326591815,0.1802600264167069,-0.32291347576865803,0.19682209385219768,-0.23687923173889677
2024-02-18,-0.0564604026762956,1.0557853948227294,-0.016830099395391634,-1.1904454690149342,0.32457643296742394
2024-02-19,0.10652122422963246,-1.1491296115161596,0.268674911037351,0.1714527797229504,-0.9244978012708348
2024-02-20,-0.34373293103972064,0.8339135988311622,-0.25550349636391784,0.30045285942608363,-0.1552982797760631
2024-02-21,-0.5533200532615398,0.12583664360344163,-1.277090892434966,0.32183731401415117,-0.1993292167310359
2024-02-22,-1.0717064092109265,0.21875629325967003,-0.6285586916169142,0.0010339576271821307,-0.07976089815041584
2024-02-23,-0.10913603647332999,-0.8033679427324534,-0.2868817578296074,0.1266168530349309,-0.3046012545245685
2024-02-24,0.4086627111856656,-0.6514529316637571,-0.25104310378348543,0.8364092191009564,0.07295656042743577
2024-02-25,0.5955385042741447,0.48716668258812657,-0.2358553037733572,-0.8927614385871826,0.659043147997875
2024-02-26,-0.4164103076163269,0.7771668828895721,0.15201925029804483,-0.21222748055865479,-0.5635309825056946
2024-02-27,-0.5195043974392003,0.9479756646058681,-0.14577895179987124,-0.5584999940032834,-0.001287145149896892
2024-02-28,-0.11093841661902036,2.3556757806290958,-0.4322217511876451,-0.21642671971934066,1.4163083692504623
2024-02-29,-0.41448692244176916,0.0183805736257077,-2.354451245342856,0.4060101699072888,1.008523910772371
2024-03-01,0.4755153196687603,-1.7152986348512034,-1.085677936547367,0.5904126161963555,0.558702190243274
2024-03-02,-0.7864869025315621,-0.8939509560138768,1.286904332593734,2.17470289599114,0.5624047215009855
2024-03-03,-0.21722902331455646,0.2093820502323589,1.9294476344653313,0.4920486308153076,0.19365522462642068
2024-03-04,-0.32399275418320617,2.410084683506133,-1.694712815049859,-1.336405571773467,0.7736081278381011
2024-03-05,-0.664685534064281,4.4346830018362144,-1.3121248904259613,2.7218121307665313,-0.777260555154447
2024-03-06,0.8038802821963222,-0.8602343243876517,-2.9673829219279164,-0.1841463019661189,0.39532797115818086
2024-03-07,-0.2735688624867724,-1.529833117632635,0.4621251545144035,-0.6109671607760286,-0.4986082026997199
2024-03-08,-0.9421351127904447,0.7238668695242851,0.13243803764310522,-0.8002919752691785,-0.229165515040983
2024-03-09,-0.6234465227474345,-2.327252547940082,-0.12303983403196513,1.037635614467341,1.0136872301770508
2024-03-10,-0.7703604529537514,0.12501708580410015,0.5970698117353564,0.3591264972017902,-0.623059503276291
2024-03-11,-0.15812998045515783,2.2204253650234453,-0.16912489440717104,-0.001774674587185764,-0.606018299406406
2024-03-12,-0.5342858126901435,0.31515697117262026,-0.5475110562343026,0.016976334956729122,-0.3605051269125891
2024-03-13,-0.8213546171600766,-0.4015984437388029,-1.1076513449071939,-0.31060474463434523,-0.10344830435799196
2024-03-14,-0.14371614871982286,0.5862780817836907,-0.1899390407714637,0.48275079079720956,-0.5045723041717854
2024-03-15,-0.25258003740947904,1.6761749911705324,-1.7714430225595883,0.8742352894935277,-0.6813263883665467
2024-03-16,1.1400138061568361,-1.788076936030709,-1.4020099537151267,2.048155097060689,-0.9067518486048601
2024-03-17,-0.09367307197044233,0.031084522116792798,0.10779406003983523,-0.004578829147838359,0.7484310090773987
2024-03-18,-0.12210627490938317,0.5229995878733809,-0.9382523884590599,-0.5803895677760499,-0.9305735404684824
2024-03-19,1.0068663786654555,2.297500861491944,-0.5279464681563637,-0.2030349559892256,-0.6980797294881448
2024-03-20,1.0159468195437056,1.0402012865991341,0.819549223962664,0.04220713282612165,-0.34702446138398296
2024-03-21,-0.8617889248337924,-1.6000024510129693,0.8383604190508931,-0.5385196404707073,0.16883682339073808
2024-03-22,0.5267907881609672,-0.5323518180818732,1.000066441032347,-0.25100320579511903,-0.670409422081189
2024-03-23,-1.256478912981896,-1.3847338224261432,-0.8620430488239809,0.6718299486581568,1.0406539942088822
2024-03-24,0.809020719598361,-0.7467301498243564,0.20596131017339095,-0.44498955203299195,1.0257505553069883
2024-03-25,0.11727145796438737,0.6643688670156145,-0.014093082687735127,-0.5845955024053487,-0.4695273345946815
2024-03-26,-1.3169830717768396,0.32771845867671573,0.43587508980169376,0.23277018143280703,0.01960619455672455
2024-03-27,-0.2393777910880713,0.041928769642212815,0.909364264903135,-0.02806080046182925,0.741712296486131
2024-03-28,-0.4130317231363982,-0.4985199586250261,-0.48433290481310226,-0.03583344669005364,0.17617313534080065
2024-03-29,-0.422893735625717,-0.7437422265741471,-0.1673269832175219,0.5883728892853124,-0.06775119178333047
2024-03-30,-1.2349976083467962,-0.6818273660969205,0.1380846134127682,0.5356090355338997,-0.19558166130382962
2024-03-31,1.3148211572794108,-0.37109093770657425,0.5779870077644977,-1.073852030661843,0.06876601518747562
2024-04-01,0.3335704178132542,0.6000722055507136,-0.028611503591036175,1.2176492227751985,0.08882875994519265
2024-04-02,0.7824580519783534,1.1543302668251032,-0.8252868319310201,0.07761657508416131,-0.1466647023206049
2024-04-03,-0.8317502581397445,-0.44899404949248395,0.6602463724313545,0.8447523657819056,0.7727427483777541
2024-04-04,-0.9897175485391868,-0.10099272580885994,-1.0110870989047036,0.18425084530509325,-0.9904304406713469
2024-04-05,-1.1656814682524534,0.18765041393188217,-0.16273862353273474,-0.25246166436008693,-0.37737518101719547
2024-04-06,-0.4027771993800809,-1.1851740580978076,0.2856676764281124,-0.2014332962585602,0.10054380627196703
2024-04-07,0.7626822862239174,-0.4839796507911618,0.8114216137996344,-0.694460927568147,0.5042915418892141
2024-04-08,1.1291432334449634,1.0990120263719956,-0.1902283419314483,-0.3041668571003653,0.40336419030296333
2024-04-09,0.7735374890292633,0.014187433380259266,-0.2446294198106569,-0.029902290637557213,0.9751496515924666
2024-04-10,-0.7640690786132566,0.06131045456081625,-0.2723635213435041,0.22653614083364246,0.43192800090195566
2024-04-11,-0.6172604041158399,-0.34379824223531513,-0.5413575395582565,-0.15781695779351793,-1.1167670259999893
2024-04-12,1.2886952508898497,1.0268440398782228,-0.05516587184157995,5.524538369075686,-1.8501636852884003
2024-04-13,0.3154931203562061,1.875572250195351,0.8713235994846292,3.991054644495632,-0.424825755958015
2024-04-14,-0.13482863664290506,0.6492334227036103,-0.5486530190258301,-1.8911378456921681,0.3868884171246909
2024-04-15,-0.7410865562586405,0.0742458767550869,0.11024826437276623,0.20365945891214265,-0.4430222475438183
2024-04-16,-1.131025846099348,-0.3273106562749055,-1.4807496953957313,-0.6722481027669703,-0.12167070539857598
2024-04-17,0.1002875235102339,-0.5433591968112882,0.09353485492562638,-0.37106871651122486,-0.5767990412193451
2024-04-18,-0.08140953828220981,-0.8067718597840176,-0.1441770895944386,0.33987356733631796,2.5945154928979917
2024-04-19,-1.1755761189753338,0.7672828985790523,-0.2707098624500401,0.7530254475851811,-2.032150423394595
2024-04-20,0.933030385507539,-1.8888477760020828,-1.4183595109629676,1.0295842661332641,-0.3941862023485495
2024-04-21,-1.2571767020698315,-0.39121210372207516,0.13856808850209215,-0.3492062437313582,0.14929120994882233
2024-04-22,-0.4863728400011314,0.3439394824344624,0.7792797642798716,-0.7807105443416227,-0.023494881526195284
2024-04-23,-1.0479628824318072,-0.3893808804069333,0.7985006167147386,-0.07349807463403746,0.24338505653046189
2024-04-24,-0.07363594994893712,0.14438258821753472,0.6666082970835182,0.8923373709959517,-0.41789130474710917
2024-04-25,-1.1623799154499295,0.009465366445978734,-0.6310590632247328,-0.06435443445881844,0.09593494004437077
2024-04-26,-0.7466127598825035,-0.5214390515523704,0.16485199074418735,-0.1585331490635066,-0.3547842477213353
2024-04-27,0.9758282579558508,-0.34907553220454296,0.6260688184406731,-0.48269740224555563,-0.24660916676799696
2024-04-28,-1.265697378614146,-0.10887872974878361,-0.7012593442106582,0.11652690443940268,-0.5352970717949977
2024-04-29,-0.677375014792973,0.650460810321368,0.17584507463533694,-0.33036559648949876,-0.1938925249498806
2024-04-30,1.3217603067705643,0.242303063989659,-0.3406936202097675,1.0185375626811133,-0.5030968637681444
2024-05-01,-0.8549825523055384,0.6051222686547859,-1.2607045864720916,0.6472797900078313,2.524337867137672
2024-05-02,-0.7329960335984941,-0.6301927213712918,-1.71867277948905,0.00563384364901652,-1.2054817560597264
2024-05-03,0.8742052259311064,-0.34658980726136795,-0.18582150281382018,-0.29891552149111245,-1.0785179679734314
2024-05-04,-1.0035015877878672,-0.7719716166281454,-0.1988296583781318,-0.11401938335304933,-0.10499085102567514
2024-05-05,-0.8655802557198499,-0.000397282425615494,0.5989187888404961,-0.058566240830085006,0.7465625717076478
2024-05-06,0.02349046536973461,0.39452597961448865,0.03328961391548691,-0.11400233167227566,-0.2593645406685214
2024-05-07,-0.19166181008236885,-0.23525728955294709,-0.4732852869815147,-0.16850878658456706,-0.8353464522993839
2024-05-08,-0.6746609315449692,0.05838408932650108,-0.0752182200183487,0.11088845402555364,0.19280218072785152
2024-05-09,0.1093463684874516,-0.28598057071376787,-0.10328145841042817,0.10554437335071505,-0.8539739378935406
2024-05-10,1.114546485999062,-0.06326141336683828,-0.21362860883851176,0.1517446170433093,-0.84760823625203
2024-05-11,-1.4066401513659377,-0.6800839017666338,-0.5509210975873071,0.20868729827207508,-0.40399385959662526
2024-05-12,-0.7056793556583809,-0.2008029329897081,0.627811073179857,-0.23493012599014784,-0.014776319938928452
2024-05-13,-1.0410360507211394,1.0745213252623202,0.1705885745756128,0.22169811761454683,-0.4417151578264212
2024-05-14,0.044564320934644956,-0.08677278713706009,-0.833348185454199,-0.34660856489056757,-0.42658127579399535
2024-05-15,1.3108261478724856,0.11574580068545541,0.05629750378606383,0.17064625578405743,-0.31172829226650084
2024-05-16,0.32418877843533495,-0.20618286935809074,0.4647039966308507,-0.5197035014928892,-0.5363097885785593
2024-05-17,1.0652585620214083,0.21323139220330342,-0.07487131007216886,-0.7119735754193918,-0.055093261015700896
2024-05-18,-0.6360168465773187,-0.752028841358649,-0.24779725877566716,-0.07651418052372871,-0.39768112419321816
2024-05-19,-0.0016443408262560913,-0.283918150325971,0.5397376913126972,0.38665591750831735,-0.9692835771885103
2024-05-20,2.6264918379699624,3.298597804708018,-0.2504668946746779,-2.0737682826873476,0.48231535752384913
2024-05-21,-0.47685046540120835,2.221404950204352,0.8572544137561391,-2.8709652088484265,-0.40442060289126225
2024-05-22,-0.3512911785891688,-1.1161619860484489,0.9901035170815484,-0.18198970785752044,-0.8213807394487728
2024-05-23,-0.671603288491829,3.532485786001489,-0.4844618723137451,-2.1301344885631255,0.11306306425262462
2024-05-24,-0.008558255099236436,-3.064416527848906,-0.5517527784283223,1.0839937839750966,0.058218311028229705
2024-05-25,-0.3496719158515262,-2.509476722941941,-0.04030374435035387,0.29136218652743523,-1.1056578236936856
2024-05-26,-0.2553476223817664,0.35336618296536365,0.5107280168340399,-0.8750476386086266,-0.5541205121138006
2024-05-27,-0.5961901084143005,0.7891895618697818,0.20311957152938026,-0.37210854644189634,-0.35890004512065
2024-05-28,-0.6442160208181397,0.4110863896502382,0.04038813997309022,-0.6539682994988191,-0.3707180227355596
2024-05-29,-0.21435227799617967,-0.28781937870999097,0.131313956639596,-0.4305111803636293,-0.4924644736894044
2024-05-30,-0.9040928524314216,-0.32996128597286606,0.14643411949638388,0.27104823168691144,-1.0113500694626558
2024-05-31,-1.032010440734898,0.14430582213083842,-0.13946504840162208,-0.503895795691427,-0.44721569015191076
2024-06-01,0.033258326723148796,-1.241422397659392,0.5002525319620053,-0.385401450297251,-0.16797787823480365
2024-06-02,-0.7491236112647531,0.1302753327007311,0.46580365871541535,-0.20914347348544554,-0.3742617088874468
2024-06-03,-1.1084449130597043,0.6132833306450927,0.09806019126073595,0.12810454016841705,0.3206600921433404
2024-06-04,-0.498309746472658,-0.05141677294126685,0.707257285713901,-0.42997558436193756,-0.24490908850903734
2024-06-05,-0.579944743377398,0.38753600527346993,0.31896402700512616,-0.9073201831360682,-0.12660413467467532
2024-06-06,-0.4089034756526215,-0.25984462991398766,0.638688746276411,-0.2910147691185907,-0.5679930885567677
2024-06-07,0.21270510519775288,0.6434613728591553,0.14598794287384098,2.821826227649378,-0.4109601866407905
2024-06-08,-1.231904412108034,-1.1245021275625924,-1.4348049458281809,0.8021760876591989,-0.14232400986607535
2024-06-09,-0.7309778016427279,-0.074773576277159,0.784747713404009,-1.1468490546223356,-0.17617509886746996
2024-06-10,-0.6399193069132173,0.23784950159892007,0.6886445936173218,-0.4767996047033359,-0.2613609782969703
2024-06-11,0.4279353325706774,1.2849833036396983,0.19151438350749694,-0.5489179321370662,-0.8786901895602431
2024-06-12,-0.5356540470469306,-0.008144373768611317,-0.23397808122166422,0.7707919158064965,-0.2596081203130443
2024-06-13,0.07467037582726992,-0.3374908572173575,-0.762007355399345,-0.27584792737973085,-0.4303160308836256
2024-06-14,-1.1248501736693,0.3909952277385522,0.3545024276420228,0.4563178124238668,-0.47958077470188837
2024-06-15,0.13152357641822232,-0.48042795666376037,-0.6008351718624193,-1.0093342958630844,0.0001535338757793049
2024-06-16,-0.12476893696119233,-0.6871695471421261,0.4141469177732802,-0.266170910971893,-0.2264134363452508
2024-06-17,-0.10682351202553377,1.1643295333235957,0.07367131154415041,1.1483198786786328,0.9241122510866447
2024-06-18,-0.9354610832139464,0.90115533412029,0.8797697231255737,1.3737892910622664,-0.38492787516957244
2024-06-19,-0.2033093062383648,-0.5205408155229733,-0.2758198484582622,-1.079430086889576,-0.30707274428276965
2024-06-20,-0.6179301568614718,0.16435477983478028,0.21656065559553928,-0.5084403151153549,-0.22552405421315835
2024-06-21,-1.1546484546343074,0.07293138557179532,-0.5707020368061851,-0.3662448216710354,-0.7628815573639288
2024-06-22,-0.5869286187934493,-1.49511466373335,0.361783033707618,0.25457052771772876,-0.4267618602957315
2024-06-23,0.3505942210382793,-0.2864643038131093,0.4885828412041144,-0.11721965208571322,-0.8221160929221439
2024-06-24,-0.8527099329042581,2.382537607001359,-0.5867534220521412,-1.1915048689429504,0.005218540893245963
2024-06-25,-0.365961603484324,-1.1445501695616735,-0.05661496486109609,0.47891701040990314,-0.4742579545155702
2024-06-26,-0.7366035680382889,-0.42950662149844465,0.31311593880669164,-0.10492855594705704,-0.5008794475393948
2024-06-27,0.06808151299677768,-0.168455709093973,0.23680937241014258,-0.13657826603542744,-0.48381945940656873
2024-06-28,-0.1692544665000243,0.0674703792776212,-0.2954766069865744,-0.41404116563425314,0.09921356716895582
2024-06-29,-1.2645486546639713,-0.9151303352382156,0.12599303667497552,0.8730673243269336,0.5470021165809794
2024-06-30,0.20585264075616633,-0.0884602961256728,0.09965112926862954,-0.039790615873808236,-1.0803214612999104
2024-07-01,-1.3450892242325967,0.7276126749992424,0.018027701765919286,-0.43528585832295424,-0.2853957449868371
2024-07-02,-0.7461762383232542,-0.30464806399546757,0.5671557113364946,-0.23489399277741654,-0.25257829752593575
2024-07-03,0.3591474763029103,0.8133724428172026,0.2954513212874239,-0.43601686898196174,-0.5893947007889612
2024-07-04,1.4059640936411413,0.6338603877031717,0.041575987604550196,0.9625161498618853,0.44258668066680024
2024-07-05,-0.6957213099921481,2.4617186388788483,2.047731247369912,0.4139981394190217,-0.7041594620855192
2024-07-06,0.6942540441688254,-2.539401950058617,-2.122605070925909,0.948428999922714,-0.43101714035762784
2024-07-07,1.8104469053891903,-0.8217788406059502,0.4764288967064515,-0.17387808039995334,-0.2696991888263122
2024-07-08,-0.6428869677950323,2.129728736932874,0.06054531374661801,-0.18444680183574116,-0.2714078660480193
2024-07-09,-0.5986849589203594,-0.5909332036852983,-1.0648353534687813,-0.5749554093570972,-0.22366210274952372
2024-07-10,-0.601025589016961,-0.2179771224735102,0.6943122077652577,-0.5521492682884432,0.76013604258358
2024-07-11,-1.1759562821820964,0.043321973738927655,0.281149158494885,-0.26021951120157477,-1.2089904811545
2024-07-12,-0.6421468361805588,-0.49593108926225404,0.3435467536437927,0.011355792034659485,-0.29191064528927774
2024-07-13,-0.10621898425559839,-1.0581760243676894,0.5459497427804408,0.3511026474169746,0.3698715419854926
2024-07-14,0.04598826450824047,-0.06831169952022706,0.44893222201822974,-0.40576994895795343,-0.5055045325920573
2024-07-15,1.4393567800424505,1.0027843894144775,0.17934631981071333,-1.3375900503429885,-0.35674033552270656
2024-07-16,-0.8716130749954563,0.7497173676950216,0.16836838735327925,-0.08240521991127561,-0.07515529849462849
2024-07-17,-0.4555050136741608,-0.2817530859235925,-0.42364491126089227,-0.277809516775664,1.548517549389021
2024-07-18,-0.4930470045387927,-0.3905245665168612,-0.0718814872937457,0.2844138069020954,-0.39827726064996527
2024-07-19,-0.2557416639722221,0.402738909868119,-0.4328317408712201,-0.2751930650871529,-0.9093958691327158
2024-07-20,-0.9195656432973829,-1.049738393956983,-0.07907694208246031,0.011701467648318396,-0.9607340159212103
2024-07-21,-1.0355819639328148,0.4944528281075805,0.3929386185589977,0.0673759943648011,-0.3642280540379935
2024-07-22,-0.17593576488972082,0.8079372621729359,-0.5612792550596762,-0.5898653151063689,2.653757587715905
2024-07-23,-0.6123967252760624,1.2251653021711186,0.2670086191488589,-1.0831913925716827,-2.2281820409729067
2024-07-24,0.8532491819590402,-1.197656810827656,0.5374538115396713,0.13671361958143374,3.023836432448987
2024-07-25,0.4692584631820357,1.2703583517667691,-1.177393515186677,-1.0530022703309372,-2.1102770513477664
2024-07-26,0.29662960362348495,-1.0944072494154136,-0.5662308544227582,0.7438259415941837,2.3424984045409696
2024-07-27,-0.561582238348601,-0.1911281423040725,0.3349283517987581,-0.6467709508631395,-1.0234329157506268
2024-07-28,-0.6289131546703107,-0.9670108439578798,0.6218552056706496,0.8438230519451088,2.815053564355332
2024-07-29,-0.5073104576491683,1.2680234530894101,-0.010061231663720855,-1.0866947850838498,0.09398438461668655
2024-07-30,-0.45308706991910547,-0.45745793618784886,0.23311051568061852,0.43163719663122463,-0.8108295130940902
2024-07-31,-0.5216584530688131,0.29612820163024767,-0.40043842101070504,-0.4812880465071585,-0.3482566083553042
2024-08-01,-0.8107445962377705,0.8992158094767269,-0.1683536125668716,0.5370321606399617,0.05120478145959963
2024-08-02,1.312491747764342,0.2017376582156669,-1.59364451039314,-0.026645931494875152,-0.1298737761806819
2024-08-03,0.031236754079175366,-0.3474995100586763,0.5543242964091383,0.5449165855669328,-0.09949753765975325
2024-08-04,1.4405469686310355,0.5833884472918281,-0.73098612643555,-0.1906592596898433,-0.177388395541134
2024-08-05,-0.09701497140996965,8.607487428324509,-2.343601864662779,-2.0558107342179524,0.8298104737343367
2024-08-06,0.2684865674950266,-4.684313879192974,-2.621886049136974,1.3507293788933186,0.7518123381868927
2024-08-07,0.9393787927662655,-0.7607433279450508,-0.045426249602325705,-0.5132427023645098,0.9024986091671989
2024-08-08,3.343536840684008,-0.6474847409064369,-0.8498169107269062,0.5908087593090754,-0.5893825576113659
2024-08-09,0.008895670318143692,-0.6896721334929625,1.1959396280685388,-0.6393493010486582,1.064432740835467
2024-08-10,-0.9299448345167693,-1.1416041662722145,0.58909219088751,-0.16871922973009426,0.5212880700231619
2024-08-11,-0.10315704875122625,0.17282663028774803,0.4255604364353185,0.47280020300718667,-0.644390636573528
2024-08-12,0.8053604369520175,1.0823674981087044,-0.16265060721388752,-1.3767850513327937,0.4292354069549102
2024-08-13,-0.847314563971601,-0.5237520199040608,-0.10336357037965394,-0.1590723892713319,-0.16296288516000523
2024-08-14,-0.4732740235408966,-0.14679786844392326,0.008179211698993012,-0.3867880981529662,-0.28818058340516495
2024-08-15,0.39432685598052464,-0.19803324895688185,0.3438571968167815,-0.1757075361001249,-1.0803670945574648
2024-08-16,-0.8175270285070539,-0.492380726535764,-0.31507030087182225,-0.02866325437114718,-0.5588101749276416
2024-08-17,-0.3928751702377981,-1.2493951996577228,0.17877985283311004,0.5964378897937754,6.263235988565616
2024-08-18,-0.9861978374951246,-0.04545478314982974,-0.586198738063033,0.17878744325316878,1.9787879000938404
2024-08-19,-0.6218847393348411,0.3768035648715832,-0.3348163153769222,-0.19253905639525962,0.2808117446572635
2024-08-20,0.2073640453627057,0.0504169072192841,0.6366091444406887,-0.6006342300587808,-1.2798133266984868
2024-08-21,-0.004511330070240227,-0.15427071863913494,-0.05242241151087162,0.2732356407614189,-1.8902658788701228
2024-08-22,-1.1437676717432879,-0.21088301444823376,0.10417101197307269,-0.12448212321409256,-0.7357309637898932
2024-08-23,0.9529463783811621,0.7830652216781565,0.40315667806354893,-0.4640791225954066,-0.20455344780785473
2024-08-24,-1.1790122650245676,-0.6352239302500913,0.37446575132845966,0.28531530218428713,-0.3926692137677538
2024-08-25,-0.7413463545230226,-0.37021577369661207,0.24932605471170652,0.08328967537518239,-0.33056579295154465
2024-08-26,0.1400584406154441,0.14141104383260214,0.12807764636000832,0.12486574494107172,-0.1524583208406582
2024-08-27,2.1209802680599585,0.6000880965412693,0.11410876866340738,-0.17009390354750184,-0.5418621165522274
2024-08-28,-0.43516606712024813,0.8164383551853934,-1.106323929328097,-0.6026996870468986,-0.48130480540982334
2024-08-29,-1.2111683594037643,-0.43809358590537034,-0.5954681604881892,0.32813557813947775,1.3590574457922089
2024-08-30,-1.020669764530317,0.21575452751897956,-0.36172506895651213,-0.15321191078318896,0.40870011370154297
2024-08-31,-0.5682064502640133,-1.5684766976288615,-0.09043463439931021,0.3957249639375881,-1.157543394614897
2024-09-01,0.75860328525187,0.28491973176762597,0.37566948614719653,-0.329347856777071,0.0358097437558997
2024-09-02,1.1891595453576476,-0.12675659140715684,0.1511753306554653,-0.2906239398863849,-0.6562270929291134
2024-09-03,1.5504602075818095,-0.36411615884744797,0.04215428518580606,-0.058407830555555075,0.6176765661177562
2024-09-04,-0.9444843134213108,1.1152128048700256,-0.7597733396388311,0.27830843655435267,0.247954236823367
2024-09-05,0.5477983793487672,-0.28191558420067725,-0.9540914650313989,-0.6423723928402113,-0.9847524782950341
2024-09-06,0.4573066277179765,1.996584347363444,-0.3432441560166441,-0.9221650862810439,-0.4826166645674414
2024-09-07,0.3518374158191894,-2.0448056815381546,-0.9439387975646192,0.6087841144008258,1.0042532341217623
2024-09-08,-0.5112318210638858,-0.30821939240848895,-0.3298002773730323,-0.17164529122766634,0.7182517239023785
2024-09-09,-0.05442232579895394,0.776759420382073,0.2779144680793014,-0.7541226881776832,-0.6680947834431563
2024-09-10,-0.4954316911191818,-0.3855163288288215,0.5058226930538762,-0.3546966599322562,-0.007461804405758477
2024-09-11,-0.21515794610300737,0.33397308683756377,0.296483050421143,-0.4945510720141647,-0.4645401155441292
2024-09-12,-0.6530650273875725,-0.4821327751567963,-0.1782572590667408,-0.17236114687257667,1.1858066503537998
2024-09-13,0.6314564297709835,-0.03427619007935341,0.4280709460898605,-0.7895323502471273,-1.0647745375074975
2024-09-14,-0.4606779093180686,-0.9870465762296368,0.11704370981871062,0.22904905810077436,-0.5689667775864816
2024-09-15,1.597858105513081,-0.18454217885035012,0.37912540903486236,-0.1569597477930988,0.067865658953866
2024-09-16,-0.9666865020924339,1.2222532258612178,-0.17546402831410132,-0.8605182315688336,-0.019334586932828187
2024-09-17,-0.2639787501683956,0.17020603364639586,0.3576343936680416,-0.16436151275023322,0.2385446434767722
2024-09-18,-0.6580615755250118,0.5062420811443961,-0.3350359575374252,-0.21398430498913665,-0.9348217597929943
2024-09-19,0.40528408693586065,0.156746262215074,-0.3161856064971343,-0.5379342593654372,0.8911726517548256
2024-09-20,0.40606657128857926,0.11970568685866362,0.20613974216875064,-0.7352825577078638,1.8644803118465982
2024-09-21,0.4209439189824647,-1.4014523181923617,-0.05368439368137277,0.7095082273876656,2.4626021119615653
2024-09-22,-0.40517746662930487,0.1828631872235054,0.34429226175563044,0.06545902726392391,0.28356875981427904
2024-09-23,-0.2936247528671143,1.2862672268124327,-0.33436169199155036,-1.4193571347457614,-0.1925114785694207
2024-09-24,-0.9303969089500788,-0.18268033824642782,-0.020174268868973392,-0.09950593620849801,-1.2033048886088862
2024-09-25,0.3967906665644548,-0.5832629443799231,0.2734219533790257,-0.4855628846769025,0.06305384852342898
2024-09-26,-0.3020286992140489,0.4086432875290966,-0.26313178732531456,-0.20198919404853544,-0.5340510716708051
2024-09-27,-0.1377585550439567,0.11870485848098922,-0.047362030668193146,-0.8845665592666314,-0.27726268570511176
2024-09-28,-0.6262409318079644,-1.0632475859427588,0.46871585175183894,0.9283852215480504,-0.5836036543180915
2024-09-29,-0.8331078013065286,-0.004813868256837417,-0.4366596856149319,-0.06354041304365622,3.247414084791102
2024-09-30,-0.17562181121220802,1.0337866573493348,-0.24727746133538464,-0.3232768878883705,-0.5233022387684676
2024-10-01,0.5933394057007971,1.4773876772840164,0.3324378780734467,0.7162712435718644,0.4745463742843929
2024-10-02,0.24026452978522395,-0.4111314714850527,-0.5471435481982834,-0.2748876780688679,0.034090117333115594
2024-10-03,-0.822602721322915,0.043244370255715925,-0.7134890369443101,-0.46252739406580706,-1.372946269883344
2024-10-04,0.20312981864146648,-0.5261690464221676,-0.3007427231376364,-0.04112579088846033,2.148044339697546
2024-10-05,-1.009903411408817,-1.2518825349307765,0.2786797825022983,0.37416967938358986,0.2796297164442981
2024-10-06,-0.4132771934083896,-0.23219688441074032,0.30581963523660877,-0.16316734399865443,1.0319658959744293
2024-10-07,-0.9343848384779408,1.3757316704969766,0.05084913176861359,-1.0309370260740547,1.5084542412408903
2024-10-08,-0.6285294197341642,-0.3427617730508436,-0.03733587025755536,-0.09458700601585038,-1.2243645556061264
2024-10-09,0.29817698889866295,-0.07435983949972812,0.06955115025755475,-0.22572979510653118,-1.7823568416085942
2024-10-10,-0.9599904747290746,0.20032359656567386,-0.3228143323817254,-0.13299860913308362,-0.7571567365584264
2024-10-11,-0.012676852613036192,-0.249674880757854,0.05921342747489131,-0.15974992749685343,-0.637353897767331
2024-10-12,0.007434714639222814,-0.8610211788734699,0.48041422406800577,-0.31015909262140895,-0.37609287994553475
2024-10-13,-1.083618698429185,-0.08437482996563996,0.23461559445558877,0.3166589097024452,2.122228262495791
2024-10-14,0.9497813229866983,1.776367859592064,-0.3091848793559216,-1.5048183474614412,0.9327183704667935
2024-10-15,-0.779282566349293,0.6044026020295816,0.07619494908383537,-0.1815494355230032,0.8678569229446234
2024-10-16,-0.826909918542429,-0.42459941299586573,-0.25976074453415376,-0.44557023706194737,-0.3366581707730653
2024-10-17,-0.8559506780848573,-0.30427240662633454,0.4561607411473414,0.1809840362752176,0.5346688719984305
2024-10-18,-0.41475346681654063,0.22631125828228987,-0.13589927384402678,-0.9076589837122837,0.5280436923892815
2024-10-19,-0.7776565757391005,-1.3826542977305454,0.6414957025826986,0.5128370595677509,1.56357252074199
2024-10-20,0.707467116706031,0.4702691672840749,0.27995404798362034,-0.6508242519870657,1.7708676836169075
2024-10-21,0.1485893970901984,0.45254396426074434,-0.32251205725313054,-0.413152528308379,0.3751926014383038
2024-10-22,-0.2741437515857983,-0.055448021394679387,-0.17206408157747108,-0.6117419913667982,0.0011595455155535026
2024-10-23,0.6994196717199063,0.29175930866755473,0.00660556992948414,-0.26586737460158594,-0.4477314894208895
2024-10-24,-0.6701463647651963,-0.09948850393996636,-0.538635594019877,-0.1261289290834838,-0.07320284217140587
2024-10-25,0.19375533715162443,1.2033643173878799,0.24581852028536905,0.613444815283631,-0.021299141912393415
2024-10-26,-0.10371109723243387,-1.2247283291088686,0.810602065333442,-0.5115422655584759,-0.2999117531804674
2024-10-27,-0.4384925688311781,-0.6938017560897091,0.5147803081839045,-0.32304407252127193,-0.15235695420414902
2024-10-28,-0.3914987005531702,1.3351586315358799,0.029571639286707203,-0.9848229065503331,0.3832736592323416
2024-10-29,-0.18808465484021994,0.7787504861374419,-0.38235340134621154,-1.0732744081042893,-0.4819298370814896
2024-10-30,-0.7657336367180678,0.3771435314886216,0.41683035126301654,-1.0600695650228809,0.8401555778496573
2024-10-31,1.1570336918170805,-0.567397117191633,0.5879885462076793,0.15504890122999604,2.3001159962292927
2024-11-01,-0.8719714435115616,0.1173990750726475,-0.30093764970594034,-0.5704590780800523,-1.6151482942628435
2024-11-02,-0.45510363062340364,-1.5206858766412925,0.3709225046973224,0.680820690922396,-0.5132335316007565
2024-11-03,-0.5599624578148232,0.6523971758020114,-0.12566649293964605,0.11966990843398286,1.2790299548645219
2024-11-04,-0.07985988371789092,0.34431445334815464,-0.529377692340406,-0.454593638466551,0.7143636359000315
2024-11-05,-0.6497443965528668,0.3467153490250115,-0.2949304167224022,-0.3190538318330668,1.2883297886075857
2024-11-06,1.0604955447714302,4.157148344265971,-0.1401885524546608,-2.347189192181396,3.9659893783089575
2024-11-07,0.8524955457644809,-0.1640375896508745,2.9523614383760095,-1.9729523906898259,0.9140945714619068
2024-11-08,-0.060949654512019474,-0.05072783115153185,0.3124569294432201,-1.2703444246381388,-0.34226433315734134
2024-11-09,0.7933608858563381,-0.4975996465834188,0.23710792162179706,-0.7445877495064814,0.9153542420044314
2024-11-10,-0.36664412611600106,3.3485911312299956,-0.62930021611074,-0.8699029687922794,0.6776159294031472
2024-11-11,0.3887741563671219,2.553481592432165,-0.525331044144805,-2.3553696924094263,1.6365671287187646
2024-11-12,0.5044564046099057,1.3564696377995789,0.4578444533572688,-0.6835085134415951,0.9815792782361391
2024-11-13,0.23951296731951985,0.20386781513579344,-1.4618366467601007,-0.4890439850401189,0.4110758445125479
2024-11-14,0.7965777361669374,-2.1478147893042925,-1.3644672960954547,0.2511612647692025,-0.5844963326778704
2024-11-15,-0.19707540478977167,-0.38507143293393464,-0.8676847319557596,0.657724723093478,1.428822572456292
2024-11-16,-0.34209689859989006,-0.7123204622155955,0.6188292925063017,1.5988678238910339,0.9781864409795229
2024-11-17,-0.38680253382692964,0.48556708307372015,1.4928671679778331,-0.39095443004208313,-0.5184161453791029
2024-11-18,-0.1351171315844525,1.6061105135708889,-0.23242060939241357,-0.5226830293477001,0.6661136069618098
2024-11-19,-0.02633036358162028,-0.45972017174649377,1.0205870772014816,-0.663876099974333,1.722285449358593
2024-11-20,-0.4877757833391336,0.17122620425324853,-0.27158844811668714,-0.4209604083026056,-0.031651846117306044
2024-11-21,0.4102451894557381,3.9193212734582,-0.5632479738002931,-3.116366202568012,0.9656597858742028
2024-11-22,-0.18987811752882494,-1.4448505324454473,0.34199411747757913,0.37980878436093973,0.5512610367996282
2024-11-23,-0.16509196040588367,0.47110596355768236,0.6088805386241717,0.7455585374379758,0.9145673572417532
2024-11-24,-0.3632537909633749,-1.459253468389173,0.4694720789564048,2.5808730946699505,0.2912733960847961
2024-11-25,-0.740836860913628,4.361121094936165,-2.2029178571864407,-3.650744258178718,1.2960705946875322
2024-11-26,0.11905010796561635,-0.7370845759967136,1.2258952110636112,0.40131897697251256,0.26077923312220325
2024-11-27,1.0389252338378119,0.5904304814418991,-0.7571208251259607,-1.839438046962686,0.4467687515633955
2024-11-28,-0.07952223762408794,-1.359548064028376,0.9914251143252701,-0.8044252880168004,0.22896237604582406
2024-11-29,-0.6370405298591816,-0.7786016086744217,0.5580223956240289,0.7583016353815558,0.6722535596449561
2024-11-30,-0.12369380388826913,0.3806687471743746,0.4720151865634771,-0.6845633912867444,0.19982368928396493
2024-12-01,-0.8565318384245343,-0.15029609792111157,0.3802945106204522,-0.1734197784261208,0.7430848173842208
2024-12-02,-0.5753197809079769,3.5158227855351485,-0.06647144611985333,-1.0390684101720682,0.6351403990953626
2024-12-03,-0.38388463720754123,-0.7939158110093321,-0.04215514875511226,2.9692668276059764,0.29650845796624686
2024-12-04,0.045205644240841635,3.8598161042018733,1.5145819078243334,-4.104135499337879,0.3660644632357233
2024-12-05,-0.3064973572470564,2.1593062686196793,-0.16256704930608892,-2.9180822967232154,1.1356320195092107
2024-12-06,0.703571753540985,-0.5689446207651164,-0.39524488034485766,-1.2759176794648508,-0.5361075278422014
2024-12-07,-0.17665410279404387,-4.916251399491944,0.4099465263127261,1.8543103861693246,-0.20135130175922503
2024-12-08,-0.8304037734729506,-0.9727196783678665,0.06277791528966677,-0.44552587607293076,0.10717036551555384
2024-12-09,-0.10769874969662267,6.077821930420823,-0.24981510677089971,2.945787860805542,-1.504657040286581
2024-12-10,-0.4182129911226436,2.123322176796733,3.566551057701695,-2.3431088270343845,-0.2487090408394409
2024-12-11,0.5959056774330407,-2.553605713678669,-0.30895483581925104,0.6745123476676746,0.5603257551890831
2024-12-12,-0.5145582167292153,1.048624559615592,-1.0739993359874789,-2.2220137503377893,1.3809066776920746
2024-12-13,-0.4584250085962639,-0.8056953302961372,0.6257803016350476,-1.5500193612030613,0.545079185612091
2024-12-14,-0.3937141025871237,-1.227877805729987,0.9161114604318776,0.3297741115818047,-0.6874873455868258
2024-12-15,-0.3178787012019529,-0.9135350501514377,0.21161122288322182,-0.1822454426614136,0.8881652662797691
2024-12-16,-0.8398668136890243,3.6998278580727173,-0.1015842762380116,-3.045983205875735,0.2912386992246427
2024-12-17,-0.017678105408128204,-1.0505632071177566,0.13756209229501182,-0.08491631131202658,0.14774996559324519
2024-12-18,0.44409477057864094,2.2641236079382705,-0.1908495675978462,-1.0896273099967588,-0.3793457269323905
2024-12-19,0.17565174304049241,2.6890770196234017,2.25643510519425,-1.4496990913346872,-0.8872960795381598
2024-12-20,-0.1947257030966472,2.6735694998077415,-0.17988348157207046,-0.010541600547859829,0.18027331617186337
2024-12-21,0.8438620707452476,-4.875417023201978,-2.5520657382102154,2.134541620771463,-0.46437909447613507
2024-12-22,-0.2119509986930524,-1.5126042938631847,-1.3129241419319515,-0.08911273829574833,0.5865616760926681
2024-12-23,-0.14982415344518965,1.6480296452271916,-0.7523704689601193,-0.7083122369158905,-0.10791094784802982
2024-12-24,-0.22293974001010716,-1.5110763260292621,0.08404318554953678,0.8471452102880996,0.2973807711894104
2024-12-25,-1.0574308447109861,-0.9754980306272177,0.024484150850236464,-0.24325710544076337,0.270048167397941
2024-12-26,0.3734464370395907,0.4366888450077405,0.40871911774310854,-0.10075874646455164,0.4399845645556044
2024-12-27,-1.1615384154845554,0.4619169191913984,0.4844728705290488,-0.6071960206695063,0.0441912087538648
2024-12-28,-0.04701591724185236,-1.5742529268810186,0.5192783730957825,0.9694604392963307,0.1337024844402426
2024-12-29,-0.4997809762185708,-0.6163487292868617,1.0727318069040208,0.45515443035010933,-0.10061645690894347
2024-12-30,-1.371018827683993,2.39559286783158,0.11864508975920571,-1.2880008722446683,0.18417524672377672
2024-12-31,-0.8037129236891886,-0.5605069305390088,-0.26601613658416545,-0.07039743434068137,0.812875990772701


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/structural_shocks_volonly.csv <==
,chol_shock1,chol_shock2,chol_shock3
2021-03-07,0.49014891218418233,-0.8949892715591116,0.060674850244487155
2021-03-08,0.6854339095090543,-0.12952427146115578,-0.2736575465051927
2021-03-09,-0.28736745111250334,0.16086986230448713,-0.20429594543510685
2021-03-10,0.5429117061623555,0.36833609035907866,-0.19704077998180258
2021-03-11,-0.42252102053144847,-0.07210944264696548,-0.015542998987532702
2021-03-12,-0.6078867758931799,0.41878800054028964,-0.003392276339999141
2021-03-13,-0.3107119629759965,1.209606399864645,-0.1317271517174164
2021-03-14,-0.4218254113278766,-0.4952683938999438,0.2538310111282949
2021-03-15,0.19270538073241658,0.873392941250544,-0.5346479096066455
2021-03-16,-0.6885942720546755,0.3960614106442116,0.052715549942784254
2021-03-17,-0.8971080590128432,0.22781815057513172,0.40073079824818386
2021-03-18,0.5385781418240336,-0.06186375631032435,0.6899622499485729
2021-03-19,-0.30508886167754173,-0.08040441062656885,0.07185255898554402
2021-03-20,-0.09982059933604916,0.3185528977838822,0.37667987940578157
2021-03-21,-0.6122049441814384,-0.5539940736868004,-0.32382077337844595
2021-03-22,-0.3135472958627798,0.9678689470052252,0.3587158298903516
2021-03-23,-0.748328574443653,0.6633773444358618,0.48829133624013515
2021-03-24,0.09578032317768075,1.3838630996603558,-1.1489675299964086
2021-03-25,-1.0832977403510353,-0.6173678434793002,-0.10265363267899505
2021-03-26,-0.45869506121975834,-0.028002926116473544,-0.4449075740485368
2021-03-27,1.838669738536116,-0.4982964914493559,0.15385504297704672
2021-03-28,0.7930390549948372,-0.246857103344,0.29142494423029874
2021-03-29,-0.369628948851988,0.37460979821258855,0.325251645218585
2021-03-30,0.07577255123441408,-0.3621316807556691,0.6878448604739537
2021-03-31,0.0386140366806128,0.617357944848127,-0.6281267647109988
2021-04-01,-0.6463715000752491,-0.14291782267493877,-0.2710921787143573
2021-04-02,-0.24269829680193303,0.1241501621125322,-0.3669019734198395
2021-04-03,0.008110631416770943,0.9660660791625622,-0.3013890213909157
2021-04-04,0.02959925928801243,0.15255394511115086,0.3503369630975379
2021-04-05,1.1761607735263593,0.5152370553940755,0.14179163169715667
2021-04-06,0.19208587252179768,0.36441663038128796,0.218141759922759
2021-04-07,-1.3187892118296047,2.509776922501211,0.04918482802241522
2021-04-08,-0.4708654501362428,-0.9202026654015331,-0.03402509928611385
2021-04-09,1.2762045181881563,-0.7591708316008835,0.3803836973526984
2021-04-10,0.8721430967116601,0.2639362164633031,0.3371690427599292
2021-04-11,-0.48704725281529776,-0.5153976077922043,-0.18941583957438732
2021-04-12,-0.33750327539221153,-0.47552765264746666,-0.6086598703113542
2021-04-13,-0.020123154006551427,0.3066189824891491,0.007550382220272457
2021-04-14,-0.364617294313318,1.0443071505265418,0.4131378126062187
2021-04-15,-1.1797493929868885,0.06546499760368756,0.2072617340997873
2021-04-16,0.47531025898548285,1.9605504167160306,1.74451796914548
2021-04-17,-0.6399163937336517,0.10912231323708074,-0.10330123915592683
2021-04-18,-0.08224410273548297,5.076619423539384,0.12309433256391006
2021-04-19,-3.933955329280076,-0.1879052869040701,0.9472570687960454
2021-04-20,-0.880929791005848,0.3217026340730517,-0.20750893803762843
2021-04-21,-1.92305800718674,-0.9800619451255119,0.09473417224364356
2021-04-22,-0.2774009521563824,1.349270445561811,-0.7404932325202317
2021-04-23,-0.15116043471567608,3.1695309816950696,-0.34950684370837
2021-04-24,-6.780425156713764,-1.0168220633482323,0.19076588911030626
2021-04-25,0.9548275010677836,0.4805868010808602,2.8877570431213613
2021-04-26,-2.4051911306155507,0.8220991390936062,-2.5598330559335083
2021-04-27,3.9412176876144787,-1.205936356089649,-1.0443909575662067
2021-04-28,1.8748660048071357,-0.25305970065472116,-0.7959722756604531
2021-04-29,-1.3102441982333033,-0.2238712719157366,-0.3752439823456005
2021-04-30,-0.30159146490148014,0.04921109858362707,0.2830904988627657
2021-05-01,0.8403660017376837,-1.1194030410109843,-0.3615720742213421
2021-05-02,0.5189181870910061,-0.4818176081123301,-0.4058742185835675
2021-05-03,-0.32895334656790653,0.0006845429208008262,-0.2724725828162165
2021-05-04,0.3798165738376902,1.5151614500954032,-0.4164786485299242
2021-05-05,0.9148888441090588,1.3480538184919815,1.1852602813200297
2021-05-06,2.990421869250778,0.4502318202129989,0.5612833510004873
2021-05-07,0.0017403981104819658,1.2299578850682802,-0.28748750917385596
2021-05-08,-2.8755370561531586,-0.7275099335797436,-0.48039188355830525
2021-05-09,-0.05705399081183196,-0.11405853860629797,0.20302017450500803
2021-05-10,-0.18214760246447234,2.707062805120339,-0.5236767618737159
2021-05-11,-1.8801618034740308,-0.24879456482405504,-0.30562568166178045
2021-05-12,0.7411586498582918,2.5751769812030307,-0.6007077230910551
2021-05-13,3.841477729445606,-0.2534417194795543,-0.08132623006680954
2021-05-14,-1.0282385823525602,-1.218640675024102,-0.00958380401762151
2021-05-15,0.4376188776582948,0.31540515180919565,-0.5727874557766786
2021-05-16,0.81270187905251,0.754936961516293,-0.33538469656578046
2021-05-17,-2.8747644489234307,0.6907126146694622,0.1433946386535138
2021-05-18,-0.8142281606612979,-0.826488223369729,-0.32229889212344365
2021-05-19,0.302846327437213,17.071521636880593,-1.3276746222683165
2021-05-20,9.868323166530631,-0.6359770901402303,-1.0640559967390741
2021-05-21,1.249727520782521,1.0879534841386052,-0.6381262927940853
2021-05-22,-2.5073260675597155,-1.4359917566482636,0.2160951379368176
2021-05-23,1.2421150534560312,5.2464016231231945,-1.3192616718813523
2021-05-24,-6.428685878271075,-0.38823828109628844,0.6405257120632983
2021-05-25,3.589227593985231,-3.120640555432011,0.16292491282756522
2021-05-26,2.0079227548795773,-2.0442783571919314,0.9861445336286102
2021-05-27,2.1088299828443677,-1.2601587322717551,-0.12817768188343864
2021-05-28,0.8003522433104749,0.43611483963901587,-0.1586020375501541
2021-05-29,-0.2803450385241303,0.048737596544127945,0.2841621590617798
2021-05-30,-1.218100907610494,-1.0079544442448316,0.3983304038603242
2021-05-31,-0.589345217375423,-0.6388419589793354,0.507886542679082
2021-06-01,0.8098870725304792,-2.0366322113798434,0.372898155229865
2021-06-02,1.066109275360315,-0.9642510725003544,0.23082656244550487
2021-06-03,0.5091130024883885,-0.8787797402399581,0.31093696753447314
2021-06-04,0.4030396059278494,0.8832781629865094,-0.1390814725572589
2021-06-05,-0.6073356052950551,-0.39767180397968477,-0.16314325212277697
2021-06-06,-0.8843014703632889,-1.7884129765551746,0.41832770931907964
2021-06-07,1.5365115809964742,0.9836441844002015,-0.5131900987832146
2021-06-08,0.4230690909958045,0.6868356246140094,-0.7790128164583492
2021-06-09,-2.7436872692260854,0.03558382217460912,0.16318347330154045
2021-06-10,-0.5292251731277089,-0.6081839368291925,0.10632834486947294
2021-06-11,0.4776300936244287,-0.16114284019458505,0.1572004188916274
2021-06-12,0.12172634858907401,-0.27498135819450387,-0.2247416189544658
2021-06-13,-0.37608669435146247,0.10639604072539133,-0.9851399945336313
2021-06-14,-0.07066955678002375,-0.8125706586047363,-0.23215881069005725
2021-06-15,-0.11055266363839929,-0.7448108750548498,0.516315562756339
2021-06-16,0.3792400560190171,-0.17131180342996857,-0.5575366717618631
2021-06-17,1.4874619910087148,-0.5469587441630824,-0.562429916763368
2021-06-18,-0.039938699921374055,0.9240804780635019,-0.7135054410354872
2021-06-19,-0.2610178072240034,-0.7783091826858671,-0.31942468283361775
2021-06-20,0.5767878698288902,0.5980774964654387,-0.6054803315865233
2021-06-21,-1.7514463641564453,5.172797861443025,-0.5915469804075858
2021-06-22,11.37449774179217,1.818185076197835,-2.0915771810663526
2021-06-23,-3.3954600410979903,-0.03459989915376455,-0.4468066203818908
2021-06-24,-1.1305891575232911,-0.007861220714369068,-0.4405975306967705
2021-06-25,0.8904670765553276,-0.28063630007655616,-0.9041227888841888
2021-06-26,0.2682426803994637,-1.1870931957058546,0.12352157724841052
2021-06-27,-0.03677447259917357,-0.9670985679012635,0.43480672762270806
2021-06-28,0.8978119054586053,-0.5508116210484052,-0.2783190455346125
2021-06-29,0.5832665074614319,0.3378644834884552,0.43834938978438487
2021-06-30,0.5342689506183206,0.0741604933745118,0.23750419163973926
2021-07-01,-0.7941582232128047,-0.1878067316518716,0.2966956501033459
2021-07-02,0.07788140202851092,-0.6399641161146733,-0.5354137138600025
2021-07-03,0.08458601366782785,-0.8933953274556796,-0.821721334003941
2021-07-04,0.2316804445663211,-0.2874771876735007,-0.3471456983759041
2021-07-05,-0.4475994336409655,-0.016744809302645186,-0.38320666458514263
2021-07-06,-0.056392649847777636,-0.500252169146773,0.03529358324664382
2021-07-07,0.27941313874056845,-0.3380158921252324,-0.017419748694406958
2021-07-08,-0.21484636182213293,1.0106996227676364,-0.07291051649330295
2021-07-09,0.30909358410251575,0.03839762308332162,-0.9572814343447525
2021-07-10,-0.8060703712983474,-0.7144581209126366,-0.3468654655431327
2021-07-11,-0.1109768018905174,-0.5061369504666835,-0.22803060796847147
2021-07-12,0.26600178153517823,-0.13208692309130537,-0.3783215474750444
2021-07-13,-0.5325555519277301,-0.16007863536021458,-0.21606410015060287
2021-07-14,-0.2093463086797442,0.5895904061186796,-0.22977305842759768
2021-07-15,-1.574091549353761,0.3042431834723224,-0.6242059605440409
2021-07-16,-0.6097983277433153,0.35589553452671085,-0.30801997729859265
2021-07-17,0.0561970164256666,-0.7802776969352843,0.000561430750249846
2021-07-18,0.048492440930221765,-0.35331612967166953,-0.738052742098955
2021-07-19,-0.281282262761277,0.9275879567944176,-0.42886375499564156
2021-07-20,0.30892593742980445,1.1211894943645855,-0.5887796878369711
2021-07-21,-1.1105672803619027,1.2686377351825504,-0.8807740581513963
2021-07-22,0.07643084265799348,-0.824649688162743,-0.21513293331464586
2021-07-23,0.7911423293964002,-0.606019946607504,-0.5457194501083135
2021-07-24,0.09454436081337911,-0.2786540757577197,0.0644026487591342
2021-07-25,0.034408144724690996,-0.19635713772403615,-0.5828604501979752
2021-07-26,-0.37902156799546893,1.3427523350190271,-0.2632950338607345
2021-07-27,-2.651789320218625,0.11368746117880338,-0.1605232753638972
2021-07-28,-0.7582063756949068,-0.4947393471973889,-0.27679987235482256
2021-07-29,-0.06300393845259926,-0.1305353882541346,1.459714565036468
2021-07-30,-0.026832615327350092,0.5790266705454098,-0.09428873555292652
2021-07-31,-0.6403197416376235,-0.2822147520441296,0.18099662777880204
2021-08-01,0.27232671826719185,0.6544443596534907,-0.9216218603325201
2021-08-02,-1.187477072408476,-0.2776103034139975,-0.29778370162036655
2021-08-03,-0.7563329915414791,-0.005820236297682553,-0.6678768329517794
2021-08-04,-0.46224253057891274,-0.021603366668443053,-0.579446125197582
2021-08-05,-0.2036948051091872,0.17666839014066102,-0.2739085098736406
2021-08-06,-0.5658787589939929,-0.017749715910216266,-0.22639485701523873
2021-08-07,-0.17152881926883612,0.38007133141605326,0.15078090468665756
2021-08-08,0.11701839992793896,0.40386694116098454,-1.0392123187246032
2021-08-09,-0.07913397926022386,0.6889591916646591,-0.3631664775652098
2021-08-10,-0.6419604145547881,-0.017268340213122048,2.115406404999771
2021-08-11,0.21132127432598127,0.8089407010822083,1.1264417396686475
2021-08-12,-0.36428260068240176,0.6853306876215871,-1.0456757481051275
2021-08-13,-2.1689196083863402,0.7715403713542427,-0.01635306078160971
2021-08-14,1.7476200555327124,-0.5338820685966389,-1.2486732681583121
2021-08-15,0.3932694925482396,-0.3192780992039193,-0.8178918055868143
2021-08-16,-0.9179726700162443,0.4116911037181257,-0.5661662778240105
2021-08-17,-1.1529785503149983,1.117142964283244,-0.49010150690204385
2021-08-18,-0.8785341338433718,-0.12558924941849633,0.2992988866288135
2021-08-19,-1.1263816218938514,0.37485814069768725,0.8372356241875891
2021-08-20,0.38963340050803547,-0.6141674204483786,-0.6252024218741357
2021-08-21,0.41582427531903976,-0.43970195231982423,-0.2353997033908815
2021-08-22,-0.3126001336127983,0.26537926257911226,0.42930362435594904
2021-08-23,-0.18840952069092318,0.07626955759062863,-0.05212094323677702
2021-08-24,0.012342602134332914,1.1931749762627077,-0.9506547676249465
2021-08-25,-0.01591892268610613,0.0887470249043331,-0.006114232464834792
2021-08-26,-0.1938892048585227,0.5916250755534253,-0.8383793459830706
2021-08-27,0.6756759595678574,0.2948332943771462,-0.31187893102693576
2021-08-28,0.08016512643261642,-1.2106838369823603,-0.11562503645814264
2021-08-29,0.530518650739347,0.03527520663600178,0.1708684846136846
2021-08-30,-0.8086573383257978,0.18422813560331047,-0.025738022579409894
2021-08-31,-0.6794641001363305,0.21081481702517607,-0.7215898892641924
2021-09-01,-0.30766426156956134,0.21350795581102872,0.011772663924994962
2021-09-02,-0.12776708743474446,-0.6987028109677464,-0.31947523286027923
2021-09-03,-0.0465133463044973,0.383854558017012,0.006562744109564663
2021-09-04,-0.17515097846108035,0.4358603311351429,3.8111203308472676
2021-09-05,1.785328307056017,0.2079642849742901,1.1647311954095503
2021-09-06,0.40691463193315985,-0.1799377614882815,-1.3373720504456543
2021-09-07,-0.4795715458470056,7.761725186942576,-2.645245535414649
2021-09-08,2.4352739866187383,-0.9134056647817896,-0.021736868984140064
2021-09-09,-0.08209877505472979,-1.3563761645169654,0.4864712515652179
2021-09-10,0.7340584530853582,0.8832791855071966,-0.8854366489515688
2021-09-11,-1.2591575986433272,-1.5514429571957429,-0.18744012500860968
2021-09-12,0.156935328662197,-0.4760242259279095,-0.28273094470828936
2021-09-13,0.06984957063117833,1.0253656000260696,-0.37370063580651863
2021-09-14,-2.107808871237763,-1.0056384467479864,0.20204631227765515
2021-09-15,0.6558565945592416,-0.7777975158430837,-0.29231405541613203
2021-09-16,0.7905441788069439,-0.3074260495989675,0.4575943304853154
2021-09-17,-0.4653932523904211,-0.0036566940638239533,0.18120747588990016
2021-09-18,-0.10721556225043405,-0.414770152642946,1.1724228570366162
2021-09-19,-0.12575931949794575,-0.5367076119858447,-1.2927733950124636
2021-09-20,0.2966776831359026,3.0486256021802904,-0.8621601879717828
2021-09-21,3.367283077621973,0.6248703461030206,-0.6033576419640914
2021-09-22,-0.677688040387743,0.7276337608053384,-0.39685954005013724
2021-09-23,1.8870486887734346,-1.4007015563754155,0.04604635205922704
2021-09-24,1.364992923280001,1.3553779258382999,-0.9815897958884571
2021-09-25,-1.361599593822946,-1.1057231297192667,0.3265712793584212
2021-09-26,0.07587964069276601,0.22453909837429906,0.17053065795488395
2021-09-27,-1.5308141507215904,-0.6568822653272889,-0.13647604808580327
2021-09-28,-0.2977834253719485,-0.41996152731638087,-0.3149369445748024
2021-09-29,0.4745462505594098,-0.42183850372565557,-0.41166032772281713
2021-09-30,-0.542205306272923,-0.14299111005844875,2.1610300542191636
2021-10-01,0.4823171933621907,0.522667148085534,-1.8721981219003827
2021-10-02,1.287403533968135,-0.6064118526160623,-0.04374099474016878
2021-10-03,0.06183921285016378,-0.26419919834006655,-0.6936784867727758
2021-10-04,-0.13958514042602357,-0.10187878811832948,-0.22808543580881713
2021-10-05,-0.700053066292614,-0.08722613296055459,0.24731992943611658
2021-10-06,-0.02079975073528522,0.843256760833476,-0.08752773026619337
2021-10-07,-2.0339358830360004,-0.6902973206378733,-0.2151809261129151
2021-10-08,-0.25263695716456525,-0.2852816844103037,3.257468619326249
2021-10-09,0.9451096288771829,-0.443716773827006,0.21796716656107598
2021-10-10,0.24053719240444754,0.026660773891413112,-1.3425904651891412
2021-10-11,0.07916586258356376,0.10659388115522934,-0.8856409513492218
2021-10-12,-0.8714307995244123,0.3788099395915593,-0.012249543748561489
2021-10-13,-0.9999954831059968,-0.2554234460636275,-0.5016149252280654
2021-10-14,-0.1306304468917835,-0.7977793836499707,-0.38064330142604486
2021-10-15,0.18700953766622982,0.5166447119904735,0.8847569196376883
2021-10-16,-0.8065238752095891,-0.4695573618786196,0.23999438692205868
2021-10-17,-0.399717682521477,0.6836936615284379,4.337242206946938
2021-10-18,-1.2138452992072566,-0.6367760500904549,-2.0432684326542843
2021-10-19,-0.1389828482163598,-0.707686723574591,-0.8662075864194227
2021-10-20,0.28307433749471794,0.3636157621705676,-1.2290441346099508
2021-10-21,0.05034248548254169,0.23892251678231313,-0.5844673555289265
2021-10-22,-0.6860488623881247,-0.15780934160772078,-0.5414430265431767
2021-10-23,-0.2878149810169937,-0.4595338359591167,0.08189419433151403
2021-10-24,0.2622345756463268,0.17539426698708815,-0.056083098827382986
2021-10-25,-0.5342261391389043,-0.383514707728436,-0.02939566651898111
2021-10-26,0.2832615857024599,0.0675879673848242,-0.4959409094651357
2021-10-27,-0.25219135172113694,3.2359905989482525,-0.23350478882186257
2021-10-28,0.9777515153864417,-0.31397294049816926,0.503893060375493
2021-10-29,0.7891395092843408,-0.8756997004794875,1.24657446542069
2021-10-30,1.0743950477106134,0.8561682281357652,4.9425832412278465
2021-10-31,-0.5155637703007292,1.2007440894593249,0.5610564956115311
2021-11-01,-1.7528716995270361,-0.3305235061595237,0.3717118254431407
2021-11-02,-0.5884173548957954,-0.062419546980370486,1.1277027518385472
2021-11-03,0.3583015138788463,-0.1094425052935182,0.7434432302191842
2021-11-04,-0.10971830232838886,-0.18381318541911779,0.6341186844694603
2021-11-05,-0.41806146746605627,-0.42589580624569334,0.47673158995988935
2021-11-06,-0.03644323428135272,-0.26725981584428554,-0.11287821046793263
2021-11-07,-0.5584653420444303,-0.8912308311366605,0.3759539807633601
2021-11-08,0.5931053212625195,0.3657051682584214,0.8363774539861484
2021-11-09,0.5139836885470959,0.2518800473699647,0.07379275917400639
2021-11-10,0.08462519253419841,2.8755211458133054,1.3457398010442936
2021-11-11,-2.5932175687055534,-0.8135946189980474,0.4825208390765382
2021-11-12,0.25198643062667325,-0.12584581550889984,0.7377867608790035
2021-11-13,0.036327634816859584,-0.8910541804068631,0.5472566882186477
2021-11-14,0.09700491489740737,-0.4955624240093379,0.12543932704839722
2021-11-15,0.04393182526246104,0.012213679158456968,0.20201829243573327
2021-11-16,-0.16087764429845477,3.07851409675257,9.143835155620799
2021-11-17,-2.7994379940997853,-1.1473488042904993,-2.9561453620916067
2021-11-18,0.24115006941613087,1.2723310668615804,-2.8897918452019793
2021-11-19,0.41686196213209004,0.11138732138948375,-1.520007991131131
2021-11-20,0.34888976847780917,-0.6587457193965331,0.1209892523806252
2021-11-21,0.6619782928396541,-0.30875182780954363,0.21726595690593667
2021-11-22,0.5239151510555424,0.06951031297879112,0.07541456111778848
2021-11-23,-0.3109555762917,-0.31274228448656616,0.13933639008924925
2021-11-24,0.06327296932605846,0.19627572672343335,0.0608352227979047
2021-11-25,-1.2841929986786782,0.4727591900373833,1.3825427760687938
2021-11-26,-1.1115635509608746,2.268855544038213,-0.9140657507387511
2021-11-27,0.3707736687840024,-1.0524059943255462,0.9778477402885263
2021-11-28,0.06984844496070698,0.09979000777169907,-0.3704393239119203
2021-11-29,-1.508096654203961,-0.4122560490103092,-0.04516866500754261
2021-11-30,-0.06276465334844597,-0.22011361508365837,-0.2422694843553734
2021-12-01,-0.3580115923466481,-0.3548958830552544,0.48017412340725607
2021-12-02,-0.4979504262583599,0.08724996253190838,0.8590523993927447
2021-12-03,-0.4724133281185795,1.6902849637464497,0.9044784047050728
2021-12-04,-0.8945170381607825,7.871105077931256,-3.3898732777968603
2021-12-05,-6.10346694952124,-1.3698014770710352,0.23241610922167533
2021-12-06,0.004605742546700109,0.4522002225354869,-0.19018028376162346
2021-12-07,-1.1509748498819536,-1.4193475287637856,0.5370178811467324
2021-12-08,0.05104559749331008,-0.3229884988861118,0.06985352146215848
2021-12-09,-0.23958103277010054,0.49621431137583194,-0.21152164014661273
2021-12-10,0.9982275586387065,-0.38802876553936616,-0.08764004591752439
2021-12-11,0.2027481949104061,-0.5329720216811259,-0.09315295312505711
2021-12-12,0.40059661606847735,-0.8438396622128892,-0.047613889454886225
2021-12-13,0.18007023454882837,1.7812476542095295,-0.6613725347878026
2021-12-14,1.6165422377541192,-0.934017537294826,-0.03905422688543628
2021-12-15,-0.10695985465440686,0.3114002144021803,-0.3483868089785945
2021-12-16,-0.11129372805785864,-0.539583337727855,0.32591032842107087
2021-12-17,0.06529529837837197,-0.18415486743594467,0.18511796675719402
2021-12-18,-0.6864131791025839,-0.5599923856393502,-0.2069972435647816
2021-12-19,-0.2589073298072913,-0.6541191051682669,0.17343477158114975
2021-12-20,0.15437472620165738,0.08241799247749747,-0.3869701413981732
2021-12-21,-0.9381159185892025,-0.1268774998322966,0.03185674745035412
2021-12-22,0.7803557899003866,-0.2971892137156239,-0.1557704252154292
2021-12-23,0.2064002418233161,0.5809235394404838,-0.35693704150962324
2021-12-24,0.1903096148894272,-0.21680814027134326,0.0707624781407065
2021-12-25,-0.10731300288685942,-0.8064549467140211,0.012130184096409119
2021-12-26,0.4063601682682624,-0.17765837439564905,0.07385570367324032
2021-12-27,-0.35885739725696864,-0.012247797435654077,-0.2842701541591321
2021-12-28,-0.8282970461347223,1.2049651948014364,-0.38381779710509556
2021-12-29,1.2808481104712195,-0.199587457622558,-0.13694827684980385
2021-12-30,0.2502165471413173,-0.3693321502403022,0.10937334539722816
2021-12-31,-0.1198189148822259,0.013911683201730302,-0.2633179736432467
2022-01-01,-0.5024035864533349,-0.7644006093544722,-0.05162936283514968
2022-01-02,0.9158138154837028,-0.08804221826185463,1.3213150610833868
2022-01-03,0.8763526537794059,-0.21359402100932048,-0.7313419307133885
2022-01-04,-0.3347221111778635,-0.2609336676524598,-0.46933952545796215
2022-01-05,-0.21805388785524463,2.551615903410697,-0.9232090186922971
2022-01-06,-1.8658023296912665,-0.7625287711983229,0.09525945551997995
2022-01-07,-0.5033762862972913,0.275072530021412,-0.33513163814266483
2022-01-08,0.19156158905667028,0.42278755355049485,-0.16753086454847368
2022-01-09,-1.5937910756664262,-0.6434230768233123,0.38289113241524453
2022-01-10,-0.008610626399346715,0.9198204440238419,-0.4969566698417379
2022-01-11,-1.1282883537743162,-0.5329597509236792,-0.06585587604522786
2022-01-12,0.01601486217083703,-0.3355437880762813,-0.27783734424043033
2022-01-13,0.7777516465453287,-0.17679776505985553,-0.2526608315543454
2022-01-14,0.3066821679177803,-0.161054842933721,0.011361985972938093
2022-01-15,-0.16714502250916147,-0.5998604897548653,-0.11546240481669674
2022-01-16,0.3101375924733549,-0.5881834381256006,-0.05823118525981095
2022-01-17,0.25368380908465404,0.43138605771226923,-0.015399457892398492
2022-01-18,-0.10652910458464941,0.02671667478801989,-0.2920300878262309
2022-01-19,-0.5481963807977679,-0.027277893448263833,-0.27641023277790333
2022-01-20,-0.1085276099523942,0.8256310149410669,-0.39201520316519445
2022-01-21,-0.9925950173712255,2.945501056633523,-0.4569110553938147
2022-01-22,3.6469820110456395,2.2623405188545638,-1.2037237069480233
2022-01-23,-1.5240505731377867,-1.4745935894281115,0.20840457437291374
2022-01-24,0.6050392109429263,2.0501905720278897,-0.9080057363102648
2022-01-25,-3.0292813347191947,-1.3785035186686054,0.41051107580474416
2022-01-26,-0.19382197703452497,0.40438507845459915,-0.14791849748623997
2022-01-27,-1.5253330857249188,-0.38649891712997436,0.5535750871209256
2022-01-28,-1.195417526869924,-0.8220452849108132,-0.19951994064629666
2022-01-29,0.3495282546597372,-0.975741722600142,0.03260462792890686
2022-01-30,0.5275894732704862,-0.2644071533376239,-0.06786166128985034
2022-01-31,-0.3429830893485938,0.22441480238524253,-0.03454110060478219
2022-02-01,-1.0163099617831806,-0.6799945639587983,-0.009874520178136668
2022-02-02,0.2730680508944664,0.34419209488081265,-0.15113449169095877
2022-02-03,-0.36156224112175783,-0.3414586864514646,-0.06204285414139343
2022-02-04,-0.12072161569852688,0.8360533956885675,-0.438828190033867
2022-02-05,1.7718179175121453,-0.5362996113551617,-0.4647652510068549
2022-02-06,-0.0045673054334539566,-0.4832260994354134,-0.17347619299792416
2022-02-07,-0.013106310028605284,0.6810824877017582,-0.09956165932742425
2022-02-08,-0.18014971576168354,0.6119909913629538,-0.4878429648033047
2022-02-09,-1.6349212632948318,-0.39301197935890203,-0.0357892464316645
2022-02-10,-0.31124963260850635,0.07108172816886223,-0.3623200598845811
2022-02-11,0.2400575505946973,0.8257334385743881,-0.2341060231370954
2022-02-12,-0.25893901791996377,-0.626298336746658,-0.2156640181855195
2022-02-13,-0.16957533561968033,-0.35253599703562966,0.07721557311566862
2022-02-14,-0.21263259265181045,-0.30234179030020736,-0.16455301482793683
2022-02-15,-0.4059623692454953,0.2870115223429052,-0.08605901571007231
2022-02-16,1.0303314351754655,-0.5615294878713406,-0.2603759137801492
2022-02-17,0.18589985031337072,1.210424858719971,-0.6031286561952663
2022-02-18,1.097731450719696,-0.36529881481981447,-0.36572531062310637
2022-02-19,-0.10613635647219902,-0.49769066929189426,-0.13874361501921245
2022-02-20,-0.29955045476394426,0.6026632919605961,-0.22265801942822563
2022-02-21,0.061562509657045884,1.4813986354087678,-0.5409032787045597
2022-02-22,-0.6552253104219599,-0.37049942618543974,-0.09493293897238589
2022-02-23,-0.08415654879003802,-0.25451408004392395,-0.30568527934442713
2022-02-24,-0.38239902554160116,2.2555015112147836,-0.6792866481139547
2022-02-25,-4.402732149823766,-0.0809753421330923,0.32393254317424486
2022-02-26,0.4873731023690788,-1.1861583107536737,-0.16999970189644448
2022-02-27,0.9491299761976139,0.054067746196337016,-0.07341170576268344
2022-02-28,-0.4270128982861493,1.5648041862097737,-0.12995009583320508
2022-03-01,1.9218749737722394,-1.156667622512071,-0.28845035050056894
2022-03-02,0.6450132065889143,-0.6905531503821204,-0.010335173170115506
2022-03-03,0.03271919713826449,0.09774105841306742,-0.24192870315339335
2022-03-04,-0.36192846707079335,0.587310641293031,-0.23001244676853205
2022-03-05,0.49081464161631033,-0.8717053424243136,0.014457477051711208
2022-03-06,0.46031225001796167,-0.318304096651017,-0.17403761995032657
2022-03-07,0.4084971077697896,0.27711647878586176,-0.17110072721409164
2022-03-08,-0.9783569945554002,-0.22227482647227453,0.3273626956034382
2022-03-09,0.45697184859031054,0.2947691113342207,-0.0710963050051733
2022-03-10,1.1033814285111527,0.2757660858992573,-0.1612589946211334
2022-03-11,-0.5134415227670549,-0.5942316946964299,0.001357223595615133
2022-03-12,0.27617163130089656,-0.904937011487272,0.12237678678220837
2022-03-13,0.6225204139331302,-0.009754273286293174,-0.049582715096595655
2022-03-14,-0.2607062457805368,-0.3790897141569308,0.07447028372692688
2022-03-15,0.17270834723568657,-0.2265983149955057,-0.0871189030890923
2022-03-16,-0.2603751641789823,0.127784020159679,0.09724026660234936
2022-03-17,0.1731493377122458,-0.7331994691598405,-0.0026693176507475336
2022-03-18,0.4461314446457521,0.03248244268220743,-0.006696411500331502
2022-03-19,-0.2457655284133203,-0.02990358079527114,0.09956814070827462
2022-03-20,0.3838836710171179,-0.045548775263268323,-0.08996686059305392
2022-03-21,0.004201209932561196,-0.18672265179786054,-0.048161076316788294
2022-03-22,-0.17443770563345043,0.031158200497146807,0.24959525881374353
2022-03-23,0.19049346554418453,-0.0040072832037431685,0.5090082212548332
2022-03-24,0.27816848278737805,-0.4116963443138282,-0.38265130756776783
2022-03-25,0.04395681705094296,-0.08626819772258225,-0.2478726973516133
2022-03-26,-0.46626718233623277,0.18478887843259073,-0.34153456996220827
2022-03-27,1.1968554893610046,0.889712262683061,0.46782745290175304
2022-03-28,1.069683628597305,-0.058057468274456826,-0.3206272486196551
2022-03-29,-0.3607352377834478,0.09043546537630304,0.27970112043292816
2022-03-30,-0.10838639170591388,0.4325107458281427,-0.13345367582368564
2022-03-31,-0.3753854716106793,0.6581802764748492,-0.045353189083663835
2022-04-01,-1.046638439256744,0.19152411734799907,0.16617604495135188
2022-04-02,-0.4561808857737564,-0.5835073750991976,-0.07934008639633229
2022-04-03,0.27166896648325733,-0.4897491634501422,-0.11153385618932211
2022-04-04,0.04983657764054163,0.4869251404425962,0.19094642796780373
2022-04-05,-0.562254144343874,-0.30378085289944373,-0.0693252679951007
2022-04-06,0.34018020687337114,1.1019284672796887,-0.7194122762236753
2022-04-07,2.9141691750519776,-0.9354979574279154,-0.7102505184661744
2022-04-08,0.9493218311820517,0.02285132330642869,0.5025043719473841
2022-04-09,0.2286868677699653,-0.7226954740273984,-0.3342174424934434
2022-04-10,0.904413027639426,-0.6137705147202499,0.41703172984714415
2022-04-11,0.39654962559339446,1.3987679210570665,-0.3851776963368881
2022-04-12,1.810416512587335,-0.6391600629983194,-0.30095360113535663
2022-04-13,0.36865147921368235,-0.6937622957593482,0.0607912322619972
2022-04-14,0.4791992516191273,0.025185146471617667,0.23944560150932523
2022-04-15,-0.3667629209912452,-0.9929293707404465,-0.019403927512847908
2022-04-16,0.5406786978409192,-0.8534752442399535,0.041256081343336054
2022-04-17,0.5666728919849635,-0.12630331973700065,0.31185320620052787
2022-04-18,0.14598587981058206,0.4404396322206547,0.6272271278863726
2022-04-19,-1.015850056407366,-0.5255993245764974,-0.21669341465782685
2022-04-20,0.4881180098030087,-0.10266931941548293,0.8210895515539166
2022-04-21,0.09167696478355344,0.959770863327501,0.43939301552447735
2022-04-22,-0.5151405553104945,-0.49474460534613224,1.1382374056907427
2022-04-23,-0.019360071812494054,-0.9345743473154757,0.22110839529794402
2022-04-24,0.7922397486821932,-0.4620748215166062,-0.6562572830185451
2022-04-25,0.34847835959352114,0.7068373033808178,-0.9073559366197577
2022-04-26,-1.729907792627186,1.2265382444938266,-0.0033595259650128647
2022-04-27,0.46121325249804784,-0.9642686193482917,-0.7388084502417218
2022-04-28,0.9006056131503464,-0.7888536362486583,-0.5192914555650014
2022-04-29,0.21805758853234175,0.7845121646321123,-0.2213739188081425
2022-04-30,-0.14892368359190852,1.4847956659440775,1.1529282476299616
2022-05-01,0.2960729440919107,-0.7114572288572597,-1.1505818101530576
2022-05-02,0.7562121907212138,-0.3864828803910443,-0.0562698799295078
2022-05-03,-0.2374182930457523,-0.09858176486067566,0.3605571439700907
2022-05-04,-0.3447538883699947,0.9719609984464185,0.6549479361787057
2022-05-05,1.8325631573872947,1.4143188485062945,-0.39595783939795176
2022-05-06,0.7589906631825384,-1.358271397495908,-0.6922163368810871
2022-05-07,0.7183584109852463,-0.27819594664752934,-0.1372622162216443
2022-05-08,0.3487394928390537,-0.4898457367200042,-0.23108531731761708
2022-05-09,0.2911756309615658,3.641355291025014,0.22222176175496383
2022-05-10,5.3255979489174825,0.3743379804939296,1.1319956679735266
2022-05-11,-2.0672098442230444,5.90042674398236,4.002543262059138
2022-05-12,6.808891438257885,2.0027998137902343,5.474464230452591
2022-05-13,-3.720019191231592,-0.9641449531067086,-2.467850024685785
2022-05-14,-1.0011228075702632,-0.691050475898515,-1.7890786385818391
2022-05-15,0.7141777755297478,-1.7962807252842679,-0.7372786531586305
2022-05-16,1.0658011892669939,-0.6658105262600958,0.15033276748051233
2022-05-17,0.6253213619309883,-1.1552751599499074,0.4081346202317933
2022-05-18,1.2861981032426844,0.4044299895233572,0.2505986922817235
2022-05-19,1.3318773279440228,-0.6149652831880261,0.5515902374478913
2022-05-20,0.19104167433771962,-0.7917926123172219,0.27976962502685854
2022-05-21,-0.047239301847526095,-1.3849615278354097,0.5481703206264552
2022-05-22,0.9280425216358217,-0.6597332934795519,1.3993252602024753
2022-05-23,1.0486655691906535,0.31376004719608863,-0.5684390568012506
2022-05-24,-0.6984496874988187,-0.5027255041933829,-0.03904125289056104
2022-05-25,-0.4426664490484223,-0.8424678609627356,-0.2185495385944336
2022-05-26,0.3979956444376265,1.16777656470329,0.16051026301412044
2022-05-27,-1.1387514552213571,-0.6259001369716037,0.05278137809448874
2022-05-28,-0.010868826145195515,-1.3454290948070875,0.21144655343810195
2022-05-29,1.271808161597723,-0.5492966299859786,0.14925293066885317
2022-05-30,0.41352239074743236,1.0517149438097437,1.526755378843329
2022-05-31,1.485587200352925,-0.693185199471195,-0.1458738143815371
2022-06-01,0.012700641559855388,1.057867947451748,0.11105418407232784
2022-06-02,-0.9399944043635396,-0.5573230956739759,0.312543174592703
2022-06-03,0.37585224784005106,-0.548688397481649,-0.4830127265774679
2022-06-04,0.4954340417537225,-1.0790453957784323,-0.14148392273576432
2022-06-05,0.4990159353369205,-0.41703987809689724,1.2869624721559523
2022-06-06,0.20127835504955116,0.14210135674718957,-0.41760072992395647
2022-06-07,-0.4858361433782775,0.6186903118394689,-0.51893038791944
2022-06-08,-1.4842735629348132,-0.552575054393445,-0.1064787545065175
2022-06-09,0.07371608744505839,-0.7074491271768636,-0.14632549419769084
2022-06-10,0.38778514789713747,0.6902824035285934,-0.08713568295801218
2022-06-11,0.7218484683843319,1.070475293675569,-0.7945379386546473
2022-06-12,-0.04429913663230576,0.4284977879913978,-0.253754212684455
2022-06-13,0.7448786914997827,2.4842844085514337,-0.6963873521511715
2022-06-14,2.1993105887578435,0.2576317377394736,1.1852052494539476
2022-06-15,-1.7924682913939312,1.8340071213038749,-0.00456174034191303
2022-06-16,-2.875957906710436,1.0792478134203543,-0.6163793069945436
2022-06-17,1.3582839950805778,-2.058225946064271,0.32972074111919386
2022-06-18,1.5312565806198286,1.1457300411422888,-0.07525407398971837
2022-06-19,-2.251951778252816,0.8448461679911046,0.7275415034582372
2022-06-20,-0.8472443251597591,-0.743142409064554,0.30198047241624987
2022-06-21,0.18888646402457954,-0.4405917057280093,0.39321934385666923
2022-06-22,-0.7021593190179678,-0.7096042492201462,0.3779238068019198
2022-06-23,0.13719135410601113,-0.19758652101918675,0.7656865092069651
2022-06-24,1.1372535128023267,-0.7624490080601227,-0.36453901980707304
2022-06-25,0.5542359888987044,-0.37017960233470787,-0.09383498046937516
2022-06-26,-0.5443399478742712,0.3271506883462582,0.7327830313937453
2022-06-27,-0.3336914355924,-0.15587426076184174,-0.22411692428670585
2022-06-28,-0.5503547365665689,0.1354769061133953,-0.07123828178757101
2022-06-29,-0.5648319039399633,-0.3716114739968073,2.899654778601306
2022-06-30,0.24846745392118813,0.6501830070151966,2.6789103015179925
2022-07-01,-1.5565867502965367,-0.3861481393079532,-0.8502856540832633
2022-07-02,-0.8414326418062301,-0.7715454729566651,-1.2080378494165802
2022-07-03,0.1920071251546664,-0.5053110012827143,0.7727457146723077
2022-07-04,0.01940990473860719,0.25738107894032747,-1.0479494470096444
2022-07-05,-0.4274870655260459,0.009081341540359843,-0.8088476070547856
2022-07-06,-0.7750481083888778,-0.5444121089711681,-0.05727308432332668
2022-07-07,0.24832611888893344,-0.11773816080619427,-0.6550606715332962
2022-07-08,0.42551129993661835,-0.021550100194890242,-0.36094698085057647
2022-07-09,-0.6300248007758535,-0.3057146956461975,0.32754948836957587
2022-07-10,0.19798430707025685,0.05789083872940986,-0.6939163039575499
2022-07-11,0.23194496756452304,0.6148316994654236,0.21143740455011018
2022-07-12,0.8322029541849388,-0.40035835467377784,0.25094430922640826
2022-07-13,0.5471552028551333,0.6556270739475921,1.277775915168284
2022-07-14,-0.3695756700705274,-0.12470816616126744,-1.662125783747643
2022-07-15,-0.1971395909996253,-0.5859351494514428,-0.6282053256295023
2022-07-16,0.2163934832580987,0.06874195556527068,-0.39330433241155
2022-07-17,-0.10701087702705782,-0.32838115488447056,0.05497966675578183
2022-07-18,-0.13143475726570514,0.9299217579661889,0.17904953926012698
2022-07-19,1.690646978244451,-0.13191951545285188,-0.676417070446521
2022-07-20,-0.3310945326827778,0.49891145110800034,-0.6882840962969196
2022-07-21,-0.7264028821617238,-0.16649826633892847,0.4864182452235319
2022-07-22,0.007848995846309203,-0.11634784095078858,0.31995218346648163
2022-07-23,-0.39220910981855345,-0.4098559920899857,-0.4622722501078796
2022-07-24,-0.5058470689564221,-0.7982858913327958,-0.03696882586123895
2022-07-25,0.38123621082428855,0.8289573078237559,-0.44838113577221306
2022-07-26,1.479140613714975,-0.6837044356986234,-0.1723727081632522
2022-07-27,0.10371803389936975,0.9011823842542256,0.6828523813019738
2022-07-28,0.7848051081101439,0.41063839137560404,0.6572816895879521
2022-07-29,0.26334641687131444,-0.4703811799700707,-0.15955740056619558
2022-07-30,-0.39361833229959153,-0.01219615944800756,-0.46904711791872494
2022-07-31,-0.7583839531529689,0.23718151405834376,0.481528594459583
2022-08-01,-0.8389564865044498,-0.15323201080235177,0.1956053162171833
2022-08-02,-0.4449079339413137,0.17731986802492716,-0.36420728222026433
2022-08-03,-0.6605502451639536,-0.34980691151582466,-0.8505947959900843
2022-08-04,-0.6173825169234733,-0.7066247942849587,-0.4664690593007562
2022-08-05,0.2511833824034962,0.28887630992633756,2.339689987336084
2022-08-06,1.309110276947813,-1.02592687481224,-0.1544531014981113
2022-08-07,0.7751204831474119,-0.5438596022961856,-0.031595089335055664
2022-08-08,0.13213214901163636,0.01608045572353634,-0.19941411031562079
2022-08-09,-0.13753371425668676,0.5866607047634383,-0.4273665191369038
2022-08-10,-0.4291274732063947,0.5974510175462378,-0.5434658464630566
2022-08-11,0.0061331289259471955,-0.3527288737834925,0.5092434960346303
2022-08-12,-0.270638313779725,-0.6132000464419534,-0.5538787375864914
2022-08-13,0.3218043733931288,-0.7732623709788168,-0.40492400735227424
2022-08-14,0.4892113728962242,0.15309094678351648,-0.2386785071598448
2022-08-15,-0.6680073686861229,0.3253019524488759,-0.728867999175748
2022-08-16,-1.03205724617691,-0.5826097005473242,-0.21690861407070916
2022-08-17,0.2617014294691861,0.7715530794651786,-0.08218055864395585
2022-08-18,-0.8504866950503791,-0.17821196631865957,-0.1769248595176818
2022-08-19,0.07158509698732064,1.4971264974365122,-0.7585288108254159
2022-08-20,2.9236569801313013,-0.8092865546096057,-0.16727738623184946
2022-08-21,0.11726253666262551,-0.7118356508664061,-0.2906412102235454
2022-08-22,0.33921290640568946,0.41598164359551343,-0.31698292110477067
2022-08-23,-0.7678637497187252,-0.30856575464548863,-0.15050788227122008
2022-08-24,-0.3171615391076734,-0.12132971484183969,0.09962270553288778
2022-08-25,-0.31912407558607303,-0.3841853801166187,0.021107058464778616
2022-08-26,-0.02884225144998054,1.5357233279400413,-0.9901415760255156
2022-08-27,1.5885934398066597,-1.2150850714940995,-0.28675489095235024
2022-08-28,0.9402915821782293,-0.45199381516874276,-0.46615623240273424
2022-08-29,0.2526788803532214,0.46379728008219867,0.00865920461964457
2022-08-30,0.3232507237958163,-0.02891875654571195,-0.5310615577379916
2022-08-31,-0.46096343916498306,-0.7157959872954235,0.062313464563698386
2022-09-01,0.052906900365361324,-0.21938340074468307,0.05713539444695857
2022-09-02,-0.12881076115351744,-0.4110125255083371,0.14460662059007032
2022-09-03,-0.2658256437282887,-0.9137103903210951,-0.30280059416152616
2022-09-04,0.6467618534708379,-0.33961739536477575,0.17558103592875135
2022-09-05,0.35986678389621596,-0.09588449209983031,-0.037103565006030785
2022-09-06,-0.1662094759964918,1.4443121076784016,-0.18445373057002482
2022-09-07,0.37089247442665196,0.05407037373525258,-0.5199206819574959
2022-09-08,0.18422120461234484,-0.3710526865634339,1.0404611526104142
2022-09-09,0.21040491672572795,0.22964331828274867,-1.2337503275072899
2022-09-10,0.860033833349216,-0.8185325387806762,-0.33696619524326266
2022-09-11,0.35702779888744807,-0.20203791078479866,1.7528324929894352
2022-09-12,0.2575208243774161,0.20516524046481013,0.302791916238039
2022-09-13,-0.8395048633993458,1.2020268733738007,-1.768603825893705
2022-09-14,0.6032507711966294,-0.8965124018532982,-0.3234648699045212
2022-09-15,0.49168518675068074,-0.14404120738818152,-0.5092381703356283
2022-09-16,0.3800642684918642,-0.4614890738144687,0.7842007545841986
2022-09-17,0.16642433701551418,-0.7240903510158008,-0.8283650764813838
2022-09-18,0.6077463404157638,1.2142672510673171,1.2114504635289378
2022-09-19,1.1401245398990711,-0.5502596467130563,-1.1475619683539542
2022-09-20,0.03237963350957776,-0.620343238192394,-0.626043961718172
2022-09-21,0.3237855712283865,0.918015746499529,0.04669763689786643
2022-09-22,-1.682423385040891,-0.01521884054394458,0.0486801297553115
2022-09-23,0.5904714017530673,-0.2960459873983733,0.6581565031462472
2022-09-24,-0.43569020997086866,-1.0044595573114528,-1.3981592009278225
2022-09-25,0.3525196481191061,-0.3187085405576003,-0.9521786270018043
2022-09-26,-0.011665664598972565,-0.28812908786594943,-0.963905907033963
2022-09-27,-0.17469215615153066,0.42553956398968557,0.06315978848068997
2022-09-28,-1.321743712013412,-0.07609833476453937,-0.2928824068051015
2022-09-29,-0.7968603300157684,-0.47311755103522957,-0.2799787314618796
2022-09-30,0.08312968552468793,-0.4871356071412491,-0.6088937274313547
2022-10-01,0.07349667783898689,-0.6043860691743458,-0.3290443893383112
2022-10-02,0.2804753909595488,-0.13390077311372872,-0.8919894391275481
2022-10-03,0.18279562872594157,-0.11406394430554204,-0.4416914342402551
2022-10-04,0.2260726787900065,-0.30927270462763096,0.02369846056323098
2022-10-05,0.20723474761958577,-0.2589383156699356,-0.45131808999959444
2022-10-06,0.07196576341337159,-0.2818944990949126,-0.23423741275049234
2022-10-07,-0.08116300187458574,-0.32292959763433365,-0.7649752746416483
2022-10-08,0.05554488590982983,-0.36051486992903437,-0.2386303907499924
2022-10-09,0.0810320245715223,-0.4503281509667613,-0.5795522441408383
2022-10-10,0.4372149575028208,0.39693932143154514,-0.1288383158588166
2022-10-11,0.13376215944310357,-0.3132928924067126,-1.0492956660691741
2022-10-12,0.3248782465512486,-0.5191946453516126,0.26325979139024036
2022-10-13,0.3640056940512765,1.5667610250516766,-0.5113763043549794
2022-10-14,-2.4277575645668454,-0.007064215514085691,-0.7983260574175041
2022-10-15,-0.8977183892021768,-0.5646304365237943,3.117237700594912
2022-10-16,0.5824543071194374,-0.5663183047853926,-0.19093785430308222
2022-10-17,0.29132756419120326,-0.31316388514019144,-1.4765252368260755
2022-10-18,0.008507664255538358,0.1406239605384917,-1.6522158123759034
2022-10-19,-0.40939642788358577,0.11204921501894603,-0.8469720260281832
2022-10-20,0.20609767589802908,-0.2203178751675248,-0.02859989111146405
2022-10-21,-0.16522246657427325,0.09614762988120829,9.698495263257891
2022-10-22,-1.4761012192766492,-0.9712667405275038,-4.530120793439077
2022-10-23,0.6819493276233051,-0.20685248206786327,-1.2605339559011146
2022-10-24,-0.05901495365662318,0.2280033167786268,5.048899929736467
2022-10-25,-0.6909470830422915,0.09545311346854359,-3.3317147823052533
2022-10-26,0.22989744182125202,-0.44212059279500615,-0.2873846979922728
2022-10-27,0.27421821936991136,0.2507117546209372,-1.637149289559014
2022-10-28,-0.31082238373578186,-0.034794905116346524,-0.2888862743587206
2022-10-29,-0.25712142189310844,-0.04687147929901872,0.7238623107770032
2022-10-30,-0.061197699536455194,-0.0011973720590579384,-0.8010759045420383
2022-10-31,-0.42476171462175283,-0.33161221572216726,-0.3838402409696997
2022-11-01,-0.20852661877719023,-0.2483901145430454,-0.5751597983801915
2022-11-02,0.04447297406888888,0.5108208036895207,0.341799122003018
2022-11-03,-0.6040919413778929,0.16719770825578603,-0.35280655502370756
2022-11-04,-0.22201526062234406,0.8663902141096679,1.300973271100254
2022-11-05,1.3413745294855033,-0.8513374826755287,-1.03159369454888
2022-11-06,0.4798783430358053,0.11513292504468549,0.0957477940002034
2022-11-07,0.2411925012672914,0.010090611909417041,-0.34133937276697773
2022-11-08,-0.3499621244736125,5.156889888512636,7.922030627864493
2022-11-09,3.030112386800827,2.4918402116003042,0.20339079967957874
2022-11-10,7.5381090629924135,-0.2916760268154115,1.1190088817584696
2022-11-11,3.7709062065746615,-1.4414053170588959,-0.6547393670953701
2022-11-12,0.9494752033744164,-0.9578666270084802,-0.5251363614183763
2022-11-13,1.175282630524989,-0.687874250502378,-0.45909860895387977
2022-11-14,0.13769494431165322,-0.06587778672944909,-0.22163809064450435
2022-11-15,-1.564494825981506,-1.0688519828546121,-0.14504587284215123
2022-11-16,0.1442519889564094,-0.9636882125914785,-0.19156904981412975
2022-11-17,0.22622862007706523,-1.358095339079673,-0.10791318314959324
2022-11-18,0.7346127667303484,-1.058783244176422,0.02012539795079992
2022-11-19,0.7963294578652275,-0.6990308705593219,-0.12295359725759948
2022-11-20,0.3600052457538797,0.637965420687991,-0.20727143123783565
2022-11-21,-0.5047516282039051,-0.37324809245752694,-0.10054892817282576
2022-11-22,-0.37450378045036986,-0.13288420462103004,-0.06567387696018048
2022-11-23,-0.041141481559816576,-0.26233538726912226,0.5176442765377768
2022-11-24,0.6470796111469667,-0.7607043067799236,-0.18909625738870367
2022-11-25,0.21064304137273868,-0.4991752930981961,-0.07135104619825211
2022-11-26,0.25521147285475343,-0.5474130185866882,0.00318957559439515
2022-11-27,0.2347497937218863,-0.5399396027021452,-0.12190543342032566
2022-11-28,0.08749332577058368,0.1912386977935064,-0.26589838923778486
2022-11-29,-0.7028523047253858,-0.46631387361049553,0.060803350263068365
2022-11-30,0.06696131700440465,-0.009617669124431728,0.11458983401591202
2022-12-01,0.72320808979703,-0.68522487823701,-0.29204660056899623
2022-12-02,0.4057629579977765,-0.49524470924260094,-0.1869128824706924
2022-12-03,0.22076638674101912,-0.32260164167505073,-0.18053229745281418
2022-12-04,0.23222867181970364,-0.6722328726495799,0.15471074530791298
2022-12-05,0.5116365316156959,0.09876564482967154,1.1975095811054421
2022-12-06,0.0333692820475227,-0.5743566730967463,-0.21241380054248465
2022-12-07,0.16233833806335643,0.1647685182298443,-0.7674141565763166
2022-12-08,0.029571162928128062,-0.19568788747736426,-0.15870464569842713
2022-12-09,0.15255806987426077,-0.45467578110825,1.8437267439664082
2022-12-10,0.3788858613501331,-0.28670279862431436,0.4643681850849259
2022-12-11,-0.044786733497531483,-0.4418729278659919,-1.1633822024555736
2022-12-12,0.08773833330247788,0.06438559266068149,-0.5405105862254553
2022-12-13,-0.31890178788930906,0.5329957022435656,-0.6587448445009223
2022-12-14,-0.862719436433378,-0.4010116910144544,0.17645660052287046
2022-12-15,-0.008592789582667813,-0.30186489722070486,-0.36879300151531813
2022-12-16,0.28453732728568354,1.9464180302608425,-0.3842390675345316
2022-12-17,1.9043228934735157,-0.8497345397201618,-0.11213195188561023
2022-12-18,0.3314012278463194,-1.0133450683916936,0.36587167132835846
2022-12-19,0.5040516092559751,0.7519435965636206,-0.8403715418893286
2022-12-20,-0.15777325945316623,-0.05594065891636926,0.9288412223398836
2022-12-21,0.3160394464231147,-0.7422518208757084,-0.027657729199154647
2022-12-22,0.3630243869737494,-0.5189061508773435,0.28226414969157726
2022-12-23,-0.041728803199103146,-0.7314405944915422,-0.7253315142358674
2022-12-24,0.46981594063431503,-0.7044995352700103,-0.0033751997099577954
2022-12-25,0.46249845325664807,-0.3870348403949937,-0.4090802058635742
2022-12-26,0.1204029265346681,-0.3614573287702914,-0.06303602542312758
2022-12-27,0.5209307273856408,-0.13862699094372868,-0.535969082951048
2022-12-28,-0.04668423356570062,0.3791210000259982,-0.1340715346137403
2022-12-29,-0.22828857959996354,-0.28164714758360176,-0.24537476406149586
2022-12-30,-0.12475267482442451,-0.3713853094912503,-0.2589605873853144
2022-12-31,0.07730988143524532,-0.2384537439871445,0.8743834351352696
2023-01-01,-0.1317345762440658,-0.5293503619323209,-0.3770495485388492
2023-01-02,0.3200594991047211,-0.04593275361823008,-0.4196284079294705
2023-01-03,-0.20401118661537845,-0.4401179971111044,-0.5154108628256929
2023-01-04,0.10351790348326106,0.07972043124196093,0.34681868392372817
2023-01-05,0.21194786661888013,-0.44022210695675923,-0.3486303416711217
2023-01-06,0.18272946311618618,0.0015612222074979577,-0.2299090250990959
2023-01-07,-0.24713832649301087,-0.48065107816215213,-0.3197810827158773
2023-01-08,0.33353966790982903,0.2112699422474594,4.6938429298422255
2023-01-09,-0.3103206820423933,0.33972342739024813,6.373725809352965
2023-01-10,-1.1248781273064452,-0.6178497828233389,0.6479038854933675
2023-01-11,-0.20358539968318418,-0.09892462239428912,-4.380691158242519
2023-01-12,-0.05043802521123675,0.2823420977132791,-1.6405184052384612
2023-01-13,-0.5227035374831137,0.5094522151575178,-0.9950953254138131
2023-01-14,0.27668203038008343,0.8833996193384968,-0.08579169539486924
2023-01-15,-0.5034578354399365,-0.04660850070571104,0.5293298564893827
2023-01-16,-0.7674091145395932,0.09497918346537476,-0.2024280889522336
2023-01-17,-0.860275354139693,-0.4051834836409786,0.04652085318444037
2023-01-18,-0.1533214700530907,1.1786274166852415,-0.4369572340957761
2023-01-19,-0.26188438005495096,-0.5356146457999751,0.1597475997574827
2023-01-20,0.46196294156964673,0.5468110893306456,-0.20254619782482453
2023-01-21,0.8837381387039529,-0.4932754537954318,-0.19199802719065914
2023-01-22,-0.058074342893796566,-0.29345389832203356,-0.11087638695774049
2023-01-23,-0.42401624884284916,-0.2929552065077701,-0.023321006814793113
2023-01-24,0.2476450878404487,0.9929976438046194,-0.2667535631875946
2023-01-25,-1.1077463094390507,0.09224734468784788,-0.18169398433074907
2023-01-26,-0.7636174024949214,-0.7961898735574273,0.06229478924110761
2023-01-27,0.3752045279610486,-0.007120001472814159,-0.02156187393517032
2023-01-28,-0.3167734764306439,-0.19348382298930378,-0.012770620911015735
2023-01-29,-0.36846575744815274,-0.3344405848167185,-0.0917833100919329
2023-01-30,0.4627760765964294,1.0014315298188712,-0.3481778842561634
2023-01-31,0.5955223765134531,-0.9011819892383289,0.02510031292441202
2023-02-01,0.5606660683400323,0.673077210512632,-0.4358272816449805
2023-02-02,-0.6726244393257486,-0.1624846658286848,-0.1193443407496503
2023-02-03,-0.3287668548702396,-0.29003062364650795,0.07195096066704185
2023-02-04,0.734176465489368,-0.5856084331675955,0.11841915864119046
2023-02-05,0.24995989730667903,0.6925164300894816,0.41673623025193945
2023-02-06,-0.9111674267345431,-0.21344650498163345,-0.43746136184106615
2023-02-07,-0.5273197206996455,0.20376775674147735,-0.08561407613022584
2023-02-08,1.1955555723878257,0.09838848346714918,-0.1340910212684351
2023-02-09,-0.7037272481346998,1.8938589722765309,-0.571231795625792
2023-02-10,0.41316782759192255,-1.081704578514931,0.022222867383891853
2023-02-11,0.6660570852880581,-1.0822343981576805,0.21409547756754385
2023-02-12,0.7862221039417021,-0.15619980860046478,-0.33247607055270567
2023-02-13,-0.2503069088046096,0.3076375682073487,-0.21621180406721233
2023-02-14,-0.8679794325175547,-0.23992844438261834,-0.1435399953222436
2023-02-15,0.23007444955171502,0.4676298307926768,-0.3363390285513002
2023-02-16,0.9391360485599004,0.12994420763399914,-0.3596707884632711
2023-02-17,-0.2074395021882595,0.02380128203426614,-0.1209676300920814
2023-02-18,0.8182010845520831,-0.9901554227302534,-0.045797890377277106
2023-02-19,0.6970304396051018,-0.06714019915587993,0.1057511554382443
2023-02-20,-0.4110534239684181,1.0063631304538712,-0.37714053610348686
2023-02-21,-0.1903829802424237,-0.02318863747145212,-0.3242352637644896
2023-02-22,-0.34268988559396873,-0.2969451056733809,-0.038620546927177896
2023-02-23,-0.2285811737909919,-0.4783664840571982,-0.0063054623341618566
2023-02-24,0.08542420646593048,0.24510380325245334,-0.09654785184406564
2023-02-25,-0.11669474146815136,-0.331075270030454,0.24690474686149244
2023-02-26,-0.28275243127945443,-0.6726329441571587,-0.15205425828091731
2023-02-27,0.7046845003913054,-0.41153383444992936,-0.1794889029926558
2023-02-28,0.07229806699465148,-0.12699288314278967,-0.14743912454941377
2023-03-01,0.08420891294934903,-0.021115052330169127,0.03567474382310515
2023-03-02,0.5767706331539977,-0.17147319987168533,-0.20056043201983764
2023-03-03,-0.01407681860484604,1.0641236003241108,-0.4164743346345481
2023-03-04,-0.29600726254062376,-0.5381576909650662,-0.1244475008163437
2023-03-05,0.11383492382930903,-0.9096601154753368,-0.03564387866986837
2023-03-06,0.567729292408857,-0.4901166262427001,0.01523467307528644
2023-03-07,0.13826401980899541,0.16352686865887686,-0.22878210890210476
2023-03-08,-0.5659224851676178,0.3805805490320293,-0.09183920044502177
2023-03-09,0.47801916448547366,1.106870867412152,0.19130733031277491
2023-03-10,-0.040830626854914925,-0.21641194473052214,-0.5474198860773064
2023-03-11,-0.5099739111672791,0.3135985366644859,2.1577654022601123
2023-03-12,-0.7796183277714344,0.7480558028279684,0.08754671888484515
2023-03-13,1.2371412200019454,0.049868074138711076,0.18513615557979657
2023-03-14,0.1861851961299761,0.24262602236491873,0.010081990479518793
2023-03-15,-1.0689075692299648,1.0367079752900135,-0.22683339528694765
2023-03-16,-0.16765509599652964,-1.4274805040661103,0.09730966072678164
2023-03-17,1.1270739092855635,0.20141132467546463,-0.10956686629545569
2023-03-18,1.2638615695239905,-0.4603713755821984,0.15004318438261055
2023-03-19,0.10662589590005088,-0.12082875110423402,-0.11847191456040555
2023-03-20,1.0417715800808822,0.02650668493240377,-0.6182806687017623
2023-03-21,0.196077786915795,-0.05316830971402838,0.0019081775245224748
2023-03-22,0.06411568526105273,0.44442353517725175,-0.5702348127875062
2023-03-23,-0.3265201559134294,-0.27426412795312305,0.276450033975699
2023-03-24,0.1487680596291405,-0.4123517691777564,-0.16966163600836737
2023-03-25,0.1310500176571023,-0.8327084343707726,-0.032123684971625016
2023-03-26,0.27135045011574543,-0.8131022402019112,-0.11009793827939403
2023-03-27,0.4381194271284121,0.49464845779438715,0.03728746777353291
2023-03-28,-0.17690756272598443,-0.6388566037056455,-0.20185551658995515
2023-03-29,0.1862458503724768,-0.163684671646935,0.10004065862666912
2023-03-30,0.5779696820071858,-0.2147187150983171,-0.3894699898972794
2023-03-31,-0.2923996154548529,-0.1788429119297054,0.05316503835452789
2023-04-01,0.06359124748148778,-0.2446580480544365,-0.16928449129378903
2023-04-02,0.3078033767609371,-0.0813123164194119,0.19930010137518434
2023-04-03,-0.4254235744651036,-0.06520163291737473,0.03468431642092632
2023-04-04,-0.5231028540981801,-0.36526581069110936,-0.030122109821174792
2023-04-05,0.19792153438913063,-0.29503648855399567,-0.11798045300011079
2023-04-06,0.012940935463204645,0.15779350506127407,1.1827936091561306
2023-04-07,-0.2447048110220872,-0.4993207121204839,-0.6623451683459138
2023-04-08,0.3639428652289681,-0.694298490705623,-0.2715092288772113
2023-04-09,0.5025280184434298,-0.3342132553764558,-0.353002135398802
2023-04-10,0.060861891516370226,-0.11433206077251121,-0.10375195980580006
2023-04-11,-0.08440832659587733,-0.5412210852154042,-0.006578283353206156
2023-04-12,0.2379571452522085,0.12882875643192057,1.255403074109661
2023-04-13,-0.35445702617764874,-0.35457238439402067,-0.06777832004837553
2023-04-14,0.17536803621983002,0.04241014655644322,-0.3365885539325853
2023-04-15,-0.023733754688338302,-0.6452394010367746,-0.351678691756504
2023-04-16,0.3292137293636104,-0.00512407814816237,-0.14431691797784185
2023-04-17,-0.17340961950885386,-0.005005196485841693,-0.5086429646059261
2023-04-18,-0.05029140430695574,0.023374823517156883,0.20396166576380745
2023-04-19,0.33897928296999974,1.3629626328354691,-0.603845574946995
2023-04-20,1.85044777930506,-0.5446948434321168,-0.28900070151902
2023-04-21,0.16021061048247423,0.15322144029383222,-0.2674322809597773
2023-04-22,-0.148935281836973,-0.3849780572726445,0.02579822036648121
2023-04-23,0.41462678006142833,-0.49108229710092155,-0.19294590535179626
2023-04-24,0.06643217729771306,-0.40738998261175013,-0.12169928495252552
2023-04-25,-0.20779214982414249,-0.058792688672668854,-0.17443681784102225
2023-04-26,-0.45729331929995626,1.033707815440543,0.14123336408736104
2023-04-27,-2.2215708437571675,-0.6882602700499211,-0.060999680332859414
2023-04-28,0.11996344283399156,-0.849151211190751,-0.07294127963561763
2023-04-29,0.6775091089540726,-0.7123246271827943,0.08084408526728976
2023-04-30,0.45275745623718033,-0.2836399145183932,-0.014908254323812145
2023-05-01,0.15094969494251667,0.08409050064509604,-0.08433955136589051
2023-05-02,-0.061264896528681084,-0.3799783636678314,0.14564405234241273
2023-05-03,0.1785425471600535,0.024283892318890717,-0.23794037633688675
2023-05-04,-0.4515015576066687,-0.4690237681327131,0.021236019376208108
2023-05-05,0.29351323011621344,-0.3019665761440517,-0.13912100203959707
2023-05-06,0.3903147741918959,0.35617543241038396,-0.34680455691797824
2023-05-07,-0.09273002737967474,-0.6711871034428936,-0.14334471132683957
2023-05-08,0.3970005843983435,1.3176970410737598,-0.4006831535807507
2023-05-09,0.5402561382852067,-0.7080348467270043,0.5889382157938187
2023-05-10,0.8159141127505531,-0.01550663781020698,-0.049859921216205305
2023-05-11,-0.4301686025476579,0.3817160064944767,-0.31123473706843835
2023-05-12,-0.34682253757206133,-0.27465233231124936,-0.17734640846524177
2023-05-13,-0.25034118329737454,-1.0653472306415666,0.05445784866011272
2023-05-14,0.6906653143358776,-0.4924363477658504,-0.10781299539364014
2023-05-15,0.2769863452063237,-0.16828549447589897,-0.17404872026797613
2023-05-16,-0.2456291117026403,-0.43144618523259876,-0.45466841919630385
2023-05-17,0.15481888829464674,-0.03306717843827326,0.030958427579816844
2023-05-18,-0.14490873362645543,-0.1504948256805158,-0.556249250842834
2023-05-19,-0.2014688362758148,-0.6107692497709313,-0.02574644191886413
2023-05-20,0.42015914632633605,-0.4736523914645467,1.0045514418152792
2023-05-21,0.5191697357479811,-0.17559514435718193,-0.6923606492849425
2023-05-22,0.17747882662290923,-0.17931063836051486,0.29526434256165945
2023-05-23,-0.12464917013337594,-0.2228515974184668,-0.6519855300880237
2023-05-24,0.09512204435880911,0.32593224561803197,-0.28618914907614385
2023-05-25,-0.06894540136249565,-0.3815587372590872,-0.66994765803381
2023-05-26,0.12972076832032026,-0.4497880924164324,0.5791157428419558
2023-05-27,0.30195563725994806,-0.5287998181538808,-0.06809954254988751
2023-05-28,0.43347431531221237,-0.04614452834580568,-0.5118256976838828
2023-05-29,0.16541922316169902,-0.33999733532709897,-0.31410280138412366
2023-05-30,0.09536664077391399,-0.4200823893981151,-0.41129063313031605
2023-05-31,0.30250350109123386,0.2936088984365007,-0.200615610532637
2023-06-01,-0.3242316407745265,-0.38926493764031056,-0.27205589524103585
2023-06-02,0.08640760883119039,-0.17722597003824406,-0.11287911219808826
2023-06-03,0.376761011246505,-0.5233299282887549,-0.2392050721094275
2023-06-04,0.29652537742084434,-0.33206885595558033,-0.3332708185685645
2023-06-05,0.14660142015347127,1.9763456180617691,-0.36171467390954454
2023-06-06,0.47916656079509373,-0.3271663365937072,-0.45211777426944444
2023-06-07,0.012103046222050483,0.08519202857306439,-0.40188581908859805
2023-06-08,0.4712690036058745,-0.605841418094639,0.5157291352426523
2023-06-09,0.29472487235756895,-0.44499015880351167,-0.278960860422317
2023-06-10,0.27023993242409805,4.315249489473413,1.4724309132127347
2023-06-11,0.9945706588545755,-2.1559511570537175,-0.6432695670845963
2023-06-12,1.5505038738484882,-1.1541175340153522,-0.6538884454503876
2023-06-13,0.7888270713339158,-0.2843467827099726,-0.6881637662394983
2023-06-14,0.08717018120734837,0.45291082883209377,0.3441857055726007
2023-06-15,-0.5677029849480875,-0.4861813530916098,0.04787242448519417
2023-06-16,-0.23128266891645557,-0.5545404302886526,-0.47206943947685015
2023-06-17,0.11420434845154157,-0.6300137528873647,-0.15456637768963497
2023-06-18,0.2161123010657222,-0.5991941354567054,-0.02652784815259381
2023-06-19,0.33014583409243853,-0.5794356911519893,-0.15199633952884856
2023-06-20,0.2947799518366717,0.2691475524470918,0.08471606036523986
2023-06-21,-0.4785562774899366,0.3840122810468346,1.018399373323992
2023-06-22,0.4590689154648479,-0.2991553257053476,-0.25174198881829124
2023-06-23,0.010261535605304725,0.4553802688634695,2.5720202802741414
2023-06-24,0.3127821549060098,-0.022369055130523237,1.4340435906750904
2023-06-25,0.3595697173666161,-0.20317127528952003,0.8739836256948011
2023-06-26,-0.3376093250371378,-0.1411308425265481,-0.06062863110652914
2023-06-27,-0.06769964022036354,-0.45535596734984135,0.24965700536512855
2023-06-28,0.36595083071608203,0.6481799555960182,-0.10563199663835494
2023-06-29,0.65288116905292,-0.5877459640483245,0.578567454933033
2023-06-30,0.0857085551048098,1.102674815830389,1.9277564998405066
2023-07-01,0.19646685936735417,-0.3894310145758753,0.22722067749512861
2023-07-02,0.036642880694482724,-0.6916601498360909,0.12917328925142307
2023-07-03,0.3930101997106858,-0.04631846289197912,2.6656354607094728
2023-07-04,0.7643503768026745,-0.35051542062938157,-0.2566087142101282
2023-07-05,0.14896069564174333,0.2805247546470471,-0.38287930025853983
2023-07-06,-1.0560673338240723,0.168742077111273,-0.44009794084581305
2023-07-07,-0.4976085848760766,-0.9460462105573808,-0.05419195004199251
2023-07-08,0.5333537264116462,-0.7386064164544102,0.36900560318384723
2023-07-09,0.17729303079377304,-0.6870906958933153,-0.2405151372397744
2023-07-10,0.27398436806348814,0.060041500415578694,-0.10377259521352868
2023-07-11,-0.7183648205969368,0.10847746359174666,3.4209571658857096
2023-07-12,-0.5364307244881235,-0.5113707053344992,-0.05086860498874352
2023-07-13,0.40654970639495086,1.5808143162124482,3.633141811648649
2023-07-14,2.107610833256991,0.356857556168252,0.5334362826414317
2023-07-15,-0.40243123216116633,-1.152682248354629,0.5844958158350175
2023-07-16,0.16485515816131946,-0.425105083181451,-1.3521919449271635
2023-07-17,0.49683044752349625,-0.2611594432842205,4.019996687067283
2023-07-18,-0.7027476329336579,-0.5092615219873434,-2.670017927443922
2023-07-19,0.1434038352280602,-0.5558029075481417,1.0186549485975656
2023-07-20,0.12004419236806937,-0.017905624293122157,1.438604470849737
2023-07-21,-0.09707558205330877,-0.7500210108701865,-0.39433037404537913
2023-07-22,0.5021924220783388,-0.22229193016883977,0.05725868771692732
2023-07-23,0.08508662838449318,-0.08936694880710999,-0.2413120659036648
2023-07-24,-0.12840927452199583,0.42490970199688805,-0.9837705102896064
2023-07-25,0.32259941906892564,-0.7199910894116095,0.43172099643105305
2023-07-26,0.5807311473827742,-0.37342784212051766,0.06486930056673977
2023-07-27,-0.05746556242380166,-0.5063283608708613,-0.43404421917945624
2023-07-28,0.10113754676507235,-0.4125972555528618,0.3171502557017901
2023-07-29,0.35570149303491017,-0.5629594893824365,-0.23501876846024491
2023-07-30,0.6067200232682617,0.1371088070508366,-0.08002220729609036
2023-07-31,-0.24246463465581983,-0.1848892546176245,-0.14623455211689562
2023-08-01,-0.06566324749984882,-0.12887918252604808,-0.020588461260176646
2023-08-02,-0.18933470703806882,-0.05071814759550228,0.08798284646898688
2023-08-03,-0.03824852750590186,-0.45079962625943903,-0.07672951517941115
2023-08-04,0.24660509421560703,-0.20280962397091098,1.0248863410532933
2023-08-05,0.6926397216501483,-0.5741180729055017,0.3693008253808807
2023-08-06,0.21388757564258615,-0.41430123347294057,0.04737804148359745
2023-08-07,0.050742357832980825,0.20840222220439228,-0.4393412898851309
2023-08-08,-0.4597596964095177,-0.0877517079631874,0.09762899139325594
2023-08-09,-0.18425394680853385,-0.475740120834681,0.28236661308094513
2023-08-10,0.07706299676907295,-0.5148693771973886,-0.42919655964661996
2023-08-11,0.40364818349094866,-0.42777883104936715,-0.1840589606529615
2023-08-12,0.32257973084320674,-0.39437166004116664,0.6015895647501707
2023-08-13,0.3050645995332639,-0.24354508094813968,-0.51442975805014
2023-08-14,0.6536183462128942,-0.3991015209228068,-0.4531347130630864
2023-08-15,0.13609436702175332,0.9128531742365714,-0.43574304277040526
2023-08-16,-0.05507793385812107,0.6438206067732534,-0.14811768041878692
2023-08-17,0.6250583840130404,2.6699611237767447,-0.24104074910619694
2023-08-18,-0.4086243864464065,-1.3380954375936633,0.36727772172752804
2023-08-19,0.7102211567012223,-1.0971855969995747,-0.3256520622679641
2023-08-20,0.9220788014329137,-0.6547056832167534,0.01654740095820692
2023-08-21,0.2587793911274888,-0.1460107094449622,-0.26727371227060764
2023-08-22,-0.1435786587264676,-0.07203321714352655,-0.5011462042404605
2023-08-23,-0.5200707927452618,-0.25852197244797226,-0.03776523709134702
2023-08-24,-0.021548978974365113,-0.18891613137885596,0.23279733862345803
2023-08-25,0.2936173151973033,-0.47437320861528964,-0.17324060233503805
2023-08-26,0.12671915443528398,-0.732250792238209,-0.3016395165074189
2023-08-27,0.4707686927707972,-0.47533558447310487,-0.06619688348028768
2023-08-28,0.3553969813242091,-0.10144162501429389,-0.20033266751408543
2023-08-29,-0.12658057579864948,0.9004660260754488,0.009403860100054288
2023-08-30,-0.822929095094367,-0.6245924035724351,-0.1844764587918053
2023-08-31,0.35528756480642987,0.1646334482830113,-0.36502631807213987
2023-09-01,0.18798725796109886,-0.4641315191116231,-0.16902638576603057
2023-09-02,0.09504978460859964,-0.3509581786155717,2.2575742114506325
2023-09-03,0.8791443043106625,-0.5771339609543721,-0.22703192120028695
2023-09-04,0.2835031101723401,-0.16938164397064695,-0.28475117655248844
2023-09-05,-0.34538634547693664,-0.12619948224682476,-0.5589732381258127
2023-09-06,-0.16640578903238817,-0.24896372996763672,-0.4965335635124323
2023-09-07,-0.1198586244945918,-0.41991340707609975,-0.48907738923275074
2023-09-08,0.08427796966903309,-0.2677728739479268,-0.39881406191322677
2023-09-09,-0.0743302538900653,-0.3441850502692299,-0.4257210083562648
2023-09-10,0.24361583146037438,0.23410121712461415,-0.4547125228602202
2023-09-11,-0.0957048105378717,0.5017564835660335,0.0460263581419944
2023-09-12,-0.3081281641809782,-0.09887118081743124,-0.13375964644387592
2023-09-13,-0.17658606160560272,-0.40954894924281754,-0.3404511895532576
2023-09-14,0.24218829173695589,-0.2239841183066865,0.09926982051885852
2023-09-15,0.3796801006716166,-0.03313956439610063,-0.13100255681698617
2023-09-16,0.5419770245933861,-0.3708713785022628,0.07659387628560572
2023-09-17,0.12944960738742436,-0.008280831852534058,-0.14526318341157504
2023-09-18,0.27059332688165894,0.10383084199230888,-0.4571847594606628
2023-09-19,-0.2557893836312407,-0.37710099798892965,-0.14398198210966404
2023-09-20,0.24666654828688456,-0.23799778383849488,0.6912880959460435
2023-09-21,0.32979226053527144,0.04658231967215008,0.826716310739824
2023-09-22,-0.09213593785586538,-0.4787812050076236,1.3632275136926175
2023-09-23,0.4585108494668268,-0.5920087535318633,-0.43333138831678053
2023-09-24,0.43437636462074375,-0.20009559013214162,0.2042837374598545
2023-09-25,0.00974480037040425,-0.23032752901708706,-0.12402509987583964
2023-09-26,0.012693111947223787,-0.3933598885235387,-0.04752851077978277
2023-09-27,0.2342927634465014,-0.2294973489081928,-0.05381051638108737
2023-09-28,-0.10385958429889453,-0.05250336268381677,-0.013962617329691934
2023-09-29,-0.004530308337265144,-0.3035248149988273,-0.058799083237801565
2023-09-30,0.07058512688010313,-0.4532572915702351,-0.4696301335049312
2023-10-01,0.19218806378811537,0.22081906763544604,-0.6306313977070972
2023-10-02,0.22817425977013822,0.2734375474443509,-0.35445333258967876
2023-10-03,0.08368861087339834,-0.16941728382804505,0.12143642290776917
2023-10-04,-0.055960822142206164,-0.37202860673537763,-0.4211044571331565
2023-10-05,-0.06866916380387357,-0.4008024225271896,0.21022490627250467
2023-10-06,0.3091114827614486,-0.3400014719212758,0.02692089061042927
2023-10-07,0.23582979777474963,-0.5492994437902146,-0.08359490238233083
2023-10-08,0.24316855992412637,0.04334448552544593,1.039375852265045
2023-10-09,0.3646108433229001,0.5862511674362267,0.3066783126419193
2023-10-10,-0.4297250639144661,-0.5050414684949565,0.12493311188099701
2023-10-11,0.3156683804706152,-0.27535058477104685,-0.1141132103683422
2023-10-12,-0.15094129335340847,-0.36154726705701407,-0.12591382519833444
2023-10-13,-0.0318260920633802,-0.3577519123273718,-0.42112607918160727
2023-10-14,0.15242304793388417,-0.5607829516345412,0.33163171480137826
2023-10-15,0.2854121913052653,-0.11639624370443002,0.3844851483867066
2023-10-16,-0.056312949291814296,0.28910303648295016,-0.32924869009142077
2023-10-17,-0.4813482453474673,-0.02730992162354674,0.20061272141118996
2023-10-18,0.08410610641845503,-0.024080915577935243,1.2412845347534962
2023-10-19,-0.03488698217685901,-0.07203683784556607,1.5206464013105134
2023-10-20,0.19278699993203915,0.2991603424719257,0.2605632196109697
2023-10-21,0.09207938793564911,-0.11222378327204281,0.16484545649017482
2023-10-22,0.031505344491106875,-0.2779750733400922,-0.8152249190542172
2023-10-23,0.07419250677827943,0.4203134633469526,-0.6528954951279707
2023-10-24,0.4044487559477342,0.40989886312833934,-0.067770647887247
2023-10-25,-0.8166004910416589,-0.0771406446671226,0.5157643921115376
2023-10-26,-0.5479422089158702,0.27908423497610857,-0.09746810247953731
2023-10-27,-0.9012278838422816,-0.49429976541653153,-0.04510635697209162
2023-10-28,-0.09460991637814987,-0.34196377700058245,-0.18014805775556678
2023-10-29,0.37615747518191034,-0.05716205139970854,0.025930680099598633
2023-10-30,0.13752119324093243,-0.26396623684985365,-0.46736710930740355
2023-10-31,-0.013685385830754473,0.7918512397609662,0.5208472301002623
2023-11-01,-0.8033601284806005,0.35139390323069475,-0.7540411963958107
2023-11-02,-0.6566708581550017,-0.0634566640854141,0.5861446441605794
2023-11-03,-0.3754210509490566,-0.1194076237600432,-0.41286369869383954
2023-11-04,0.2723968231274643,-0.397867183306304,-0.1772753036409932
2023-11-05,0.3364676683244861,0.015494129950539512,-0.13818269635344377
2023-11-06,-0.18735823963989356,0.2163307401113153,0.03305552112195169
2023-11-07,0.24889506166699524,0.09526435356333382,-0.5578662240623187
2023-11-08,-0.2937753594531652,-0.02684282914271555,0.6219771112625246
2023-11-09,0.7839811684276604,1.3450515908733698,1.6337747372686955
2023-11-10,-2.127176503162477,-0.06298094163129991,2.80122807307844
2023-11-11,0.021847369796734493,-0.06772878672105853,1.2797616034834718
2023-11-12,0.3210177440742262,-0.13838776580301385,0.46905005918461423
2023-11-13,-0.8722443149100501,0.7041858375950877,2.168604739415885
2023-11-14,-0.32424273462595826,-0.025589499512444186,-1.1472940846171227
2023-11-15,-0.6135229944022721,-0.3370672194116994,-0.505288683265474
2023-11-16,0.6494574814652755,0.31898804646522394,-0.7026897849560433
2023-11-17,-0.5170434016650463,0.1235427518654889,-0.14943808143577747
2023-11-18,-0.7551074835843922,-0.2209067436219281,0.1436514113817463
2023-11-19,-0.4708163339052677,-0.29112203968387107,0.63564859209012
2023-11-20,-0.21476628613669982,-0.6593815853769253,-0.8581246616256802
2023-11-21,0.0371318878638362,1.46578465509579,-0.5543149333747085
2023-11-22,1.3386068065075047,-0.09206566348614917,0.23561384592135684
2023-11-23,0.9070230096659951,-1.0939517691952663,0.8367605520930584
2023-11-24,0.7126759377751423,-0.4855740343750712,-0.015240701994939454
2023-11-25,0.24502399708444014,-0.6036489874117532,-1.1695621612058829
2023-11-26,0.36473436455867064,-0.20016135313271188,-0.7250301207374876
2023-11-27,-0.23403582276190876,0.5284368898866918,1.1418513048724235
2023-11-28,-0.8887352671187224,-0.314719028728845,-0.9259220088530069
2023-11-29,-0.3870157159704022,-0.611528454305705,0.22173684461582832
2023-11-30,0.3470231642829833,-0.5406277788210075,-0.6569409651944677
2023-12-01,0.20152974067946608,-0.5111858007764558,-0.5573726532056434
2023-12-02,0.46630832356948965,-0.21512739993200292,0.5503882335803576
2023-12-03,0.314405526591641,-0.24462022108662523,5.689959284360266
2023-12-04,-0.6553098744114162,0.13647281520732682,-3.4927083088695126
2023-12-05,0.047493950734536466,0.11053431068487972,-1.147676289103276
2023-12-06,-0.6057341038292928,0.3591310973273784,-1.2751559109062476
2023-12-07,-0.5887329641910548,0.05884049288581477,0.17545764364125968
2023-12-08,-0.020844791400273475,-0.11385404291779928,-0.367754444091317
2023-12-09,0.7335738089171309,-0.17731938744850662,-0.31826239599172473
2023-12-10,-0.1575464653388586,0.10246561164363956,0.0924666194482571
2023-12-11,-0.5771866094460316,1.7917237251488982,-0.6011393357694943
2023-12-12,-0.22917717553010067,-0.5553117714496466,0.05056947137453676
2023-12-13,0.09470261296298434,0.2052954232752818,1.5187048672862633
2023-12-14,-0.3055045194811666,-0.26950562066160927,-0.2502221305212073
2023-12-15,0.17671029310226194,-0.08022823645449269,-0.3495358437543954
2023-12-16,0.8036026056275531,-0.31178782876977473,-0.2366511267227345
2023-12-17,-0.031425429489237246,-0.24850831921415018,-0.23623053954714981
2023-12-18,0.032873211637159366,0.7621935904299326,-0.19720102988311516
2023-12-19,-1.5408427994918918,-0.41221124585574503,-0.2631942550709098
2023-12-20,-0.4591764790604232,0.008033257452974939,-0.23203143880695734
2023-12-21,-0.1533673585176697,-0.2948422409754939,0.07458882700096128
2023-12-22,0.39122855886319113,-0.2970648941649157,-0.28298416473854043
2023-12-23,0.21521208193200433,-0.1240077812955965,6.581736356855975
2023-12-24,-0.6656733094378612,0.11511732179549111,-2.304084350199903
2023-12-25,-0.25637462112920617,-0.20198820091601025,-1.6036267354618614
2023-12-26,0.23236498620959237,0.524794852536345,-1.2605551189544613
2023-12-27,-1.0738927154536089,0.7254214987355495,1.1045907996948985
2023-12-28,0.06918442814995392,-0.15023852501446128,-0.8372623053099191
2023-12-29,-0.12419288891285317,-0.10769342855269672,0.08384650194914153
2023-12-30,-0.4448474637918992,-0.48691538074518725,-0.4963834983451682
2023-12-31,0.06468373498139349,-0.03710582382946325,-0.18071091133148962
2024-01-01,0.04228678760816018,-0.0009973341676831552,-0.38621980328827027
2024-01-02,0.011773734881782431,-0.08268081785785998,-0.060777853702054296
2024-01-03,-0.30628738097041885,3.4297576983495204,-0.4386663057623781
2024-01-04,-0.7771860456719709,-1.3787660775902852,-0.05327635888055602
2024-01-05,0.5955168909084751,-0.27279403422408255,-0.16219614724612114
2024-01-06,-0.06348197619852222,-0.13129798429093792,-0.43834249366879047
2024-01-07,-0.5179441478100678,0.3859394395942187,1.4367267444437728
2024-01-08,0.237484576254218,1.0788408720105367,-0.8027154752100766
2024-01-09,-1.5116707061547874,-0.10934413987313717,-0.4084465351889209
2024-01-10,-0.5417077288341695,0.9392398208707428,-0.5729539938184179
2024-01-11,-0.1480440520755756,-0.5724057597803026,-0.11191320758138323
2024-01-12,-0.08945195823281293,0.5565048535032504,-0.44808651438595887
2024-01-13,-0.8530763951084349,-0.9179428788344005,-0.5569120154510272
2024-01-14,0.21622661490531384,-0.5701547643035076,-0.4385626543946544
2024-01-15,0.45186043123281894,-0.504415229301341,0.5296897837441069
2024-01-16,-0.06331928653737295,-0.4708058708346022,-0.5501386591300631
2024-01-17,9.147819772869805e-05,-0.534679872144851,-0.1114945888001146
2024-01-18,0.03281305405200537,0.7428410162736558,0.5025538278562268
2024-01-19,-0.7425844312047701,0.2881590649026681,-0.6740761504599683
2024-01-20,-1.0961572415684178,-0.724552151935953,0.48154953423799035
2024-01-21,0.2519552057273938,-0.566921452943864,-0.4345266144005221
2024-01-22,0.346121387242548,0.5866360231420978,-0.6514218322563089
2024-01-23,0.12286165859045985,0.7509352576369998,-0.6257294390815703
2024-01-24,-1.7919213441888766,-0.5246660076958807,1.0500114172544068
2024-01-25,0.5793901578320345,-0.40105741566662245,0.8689673639751461
2024-01-26,0.3300690482144856,-0.196433395221874,0.11979846960477235
2024-01-27,-0.10402239113164356,-0.4775852429023496,-0.49182456775780586
2024-01-28,0.2967771949518794,-0.17156077435863282,-0.49199712763452846
2024-01-29,-0.09963519226035589,-0.14986232884509704,-0.2854068956239342
2024-01-30,0.053038746161986956,-0.2875643803130795,-0.3420884029713845
2024-01-31,-0.004354413141111712,0.08989250381862007,0.2001300796820007
2024-02-01,-0.327373680842883,-0.3167047974897678,0.09785981187636858
2024-02-02,-0.07336624720084006,-0.5389817209872146,0.029240136395258527
2024-02-03,0.22615051018450016,-0.5481358590714968,-0.6735397641353397
2024-02-04,0.28183290490838175,-0.17568067297097076,0.1850140402373562
2024-02-05,0.17315238280374018,-0.1442847497554011,-0.5165885800917523
2024-02-06,-0.29036126074283175,0.05204627033784633,0.7410775746814537
2024-02-07,0.4298555112182683,-0.05890797136721907,-0.5150718993013549
2024-02-08,0.08680999734070376,-0.5867600085739173,-0.1918663678943236
2024-02-09,0.260858439724257,0.04091205964192646,-0.03839621841268422
2024-02-10,0.2855160667615717,-0.27383531154137936,0.09153423516777462
2024-02-11,-0.11253755658847302,-0.1184794191809052,-0.7577457190896011
2024-02-12,0.06806338678577348,0.3292883830379035,-0.5395053275870707
2024-02-13,-0.5044952244512626,-0.060387624521852194,-0.28032813606295126
2024-02-14,-0.43258154905577423,-0.12596136737751842,-0.3648423669970458
2024-02-15,0.07917461972060633,0.10648972817857069,0.2203314751367068
2024-02-16,0.14235442791932562,-0.03504174842227233,0.34009381716980425
2024-02-17,-0.4467871907552394,0.3229867015010053,-0.06609507845884983
2024-02-18,-0.21949827084841117,0.006964040613516704,0.3070041109397119
2024-02-19,-0.06418542146619821,-0.30079347843079535,-0.785456065513866
2024-02-20,0.05770815457326374,0.7881416100305565,-0.10094823418994668
2024-02-21,-1.41946760103456,0.3951940175234783,-0.2450841852033011
2024-02-22,-0.8552242734306132,-0.04120217534843072,0.03572661253724734
2024-02-23,-0.5712832228968286,-0.2903086948792597,-0.17946763201104773
2024-02-24,-0.22521235865876563,0.4123939802971645,0.17493572836719598
2024-02-25,0.05126152207356592,-0.2858942538087327,0.5785652982664266
2024-02-26,0.4192213036652986,0.07707248414490876,-0.5423583464826245
2024-02-27,-0.0407516329558369,0.12036640484215058,0.0035846400130260477
2024-02-28,-0.40509949623314406,1.4929376227917321,1.2300822803769387
2024-02-29,-2.572297847865449,0.5426245253411253,1.1578709067839437
2024-03-01,-1.580455379444289,-0.2600616858317368,0.9524797504035821
2024-03-02,1.6715004407544545,0.6229876241859312,0.8390639469716794
2024-03-03,1.9643726133297752,0.264768253336184,0.16662437173780106
2024-03-04,-1.4615508074101322,0.5505350975684242,0.3631983470001456
2024-03-05,-1.0205530055363916,4.692430966467199,-1.1105911437662452
2024-03-06,-3.606294986818485,-0.18892992499093164,0.40113639559345676
2024-03-07,0.31475477737987084,-1.4812499717384626,-0.4735974800825523
2024-03-08,1.3083525919709302,-0.5757303214365334,-0.1987448389738071
2024-03-09,-0.6249891982094301,-0.5395587001262502,1.1246519205542387
2024-03-10,0.4685442310064586,0.11715259956553643,-0.5923629687506917
2024-03-11,-0.16119406841091763,1.223598077342591,-0.6785527635841601
2024-03-12,-1.0182232362323023,0.2561431200280795,-0.54527733900632
2024-03-13,-1.3797542535246936,-0.540283899437602,-0.0868850958779166
2024-03-14,-0.15425884270557166,0.7695211906113397,-0.46053665619976414
2024-03-15,-1.519787882222075,1.63199376089986,-0.6808586167022272
2024-03-16,-2.0854210473724963,0.9265921588239334,-0.7215307912719744
2024-03-17,0.6436642098437735,-0.3023011722103205,0.7693318817419222
2024-03-18,-0.4328271287009093,-0.36558309405589196,-0.9730243969336606
2024-03-19,-0.0953189250754981,1.5273008786717144,-0.7608018873510852
2024-03-20,1.0259779007048562,0.8757147981911639,-0.47350279068130297
2024-03-21,0.7811404469100299,-1.5895082511302643,0.3914987093730134
2024-03-22,0.9877990230365139,-0.1062683363154556,-0.5596037648896401
2024-03-23,-0.6281281891779751,-0.5702486213056706,1.2208050474011347
2024-03-24,-0.4251328180968889,-0.5480427842447414,1.057691816911094
2024-03-25,0.3475132258612815,-0.26743076007752414,-0.36495334562276727
2024-03-26,0.34782125858636603,-0.1609011101175029,0.11706153558976423
2024-03-27,0.354709191900071,0.08566439099656026,0.6679035199574871
2024-03-28,-0.7288909043371907,-0.28888443872039643,0.22729372674214185
2024-03-29,-0.4778454507155303,-0.09244341459009481,0.07328147874791067
2024-03-30,2.0588937904832863e-05,-0.46212107972568794,-0.14619238349612387
2024-03-31,0.1389320706723463,-0.6561015263898282,-0.03998433944619416
2024-04-01,0.430031564604504,1.2215619069465615,-0.015121187050764248
2024-04-02,-0.6492176774706503,0.8583670181876412,-0.26900162285023094
2024-04-03,0.5048718413800736,-0.0358287696873592,0.8551732896851761
2024-04-04,-0.9215140099639377,-0.20345934708862318,-1.000993137939388
2024-04-05,-0.3337935072678094,-0.36258265075655566,-0.36225588455897395
2024-04-06,-0.14753178022605362,-0.9762365847718935,0.020908297123341895
2024-04-07,0.7216411049126126,-0.6275599251001254,0.5004168613691086
2024-04-08,0.2116747132887995,0.6477056903217258,0.3224676411822506
2024-04-09,-0.19209444566193154,0.14523309046483562,1.023787744808805
2024-04-10,-0.13241123219142548,-0.11029977760333959,0.5283717108787778
2024-04-11,-0.6883499126006895,-0.43509244703331984,-1.0002350457036093
2024-04-12,-0.12069789027065206,5.136004306379292,-1.8194560928769403
2024-04-13,1.1897902452763642,3.858421393644943,-0.6932062707311226
2024-04-14,-0.8195266526038174,-1.330408915983355,0.004977349507506732
2024-04-15,0.6985434968536716,-0.027651202511708405,-0.5572773136638284
2024-04-16,-0.7184182625179897,-1.1170775066294925,-0.16868881962707138
2024-04-17,-0.2980249156397901,-0.7001865546399975,-0.5839750729012849
2024-04-18,-0.026990246406733625,-0.462622525965049,2.704085181509148
2024-04-19,-0.23636153095038753,0.4675419281335717,-1.9726803319074493
2024-04-20,-2.182923555807724,-0.11693716513087565,-0.01689179122650115
2024-04-21,0.29455294292532974,-1.06059623436186,-0.18621444659838118
2024-04-22,0.7935122156785472,-0.8860008755834495,0.055161093939492645
2024-04-23,0.6010649406214956,-0.5765744078039334,0.2960706763614608
2024-04-24,0.2556266485819929,0.7518232941151604,-0.3719003635129009
2024-04-25,-0.8268605519280035,-0.34661373078592284,0.11190225960809902
2024-04-26,-0.4618916745108564,-0.6231183380225976,-0.33574424501495076
2024-04-27,0.490190324300226,-0.29576346922851354,-0.2405428985641605
2024-04-28,-0.38626802732249355,-0.45287819939518265,-0.54161613730458
2024-04-29,-0.1628520034904998,-0.034807901530296656,-0.1876803608796953
2024-04-30,-0.6153025837027897,1.401069563382643,-0.5217579763233422
2024-05-01,-0.9387102536661928,0.5202081396103578,2.57614158780248
2024-05-02,-2.0774382024506584,-0.6141736546072778,-1.0572140629325026
2024-05-03,-0.1944289354171509,-0.2505828004260067,-0.8046445067849279
2024-05-04,0.227114113527952,-1.0036918377706823,-0.2930123315595557
2024-05-05,0.476768848735697,-0.3566285033122211,0.7706481727975024
2024-05-06,-0.09972173487835415,0.24350618902765828,-0.23830701868783125
2024-05-07,-0.7036415943763951,-0.27210785898700424,-0.7398479229125626
2024-05-08,-0.17020706322148096,-0.052798068901675266,0.1646619999542412
2024-05-09,-0.2646136023040826,0.006016538153504571,-0.8689255680375846
2024-05-10,-0.2256744112406127,0.4089870597799645,-0.8053285810704688
2024-05-11,-0.2705381383842716,-0.7575982186402109,-0.413294051672798
2024-05-12,0.3536165532789407,-0.524788834240261,0.03336113377166094
2024-05-13,0.30292757358629546,0.5481627363059134,-0.45161074711013643
2024-05-14,-1.333442392465727,-0.1233980792453435,-0.3864296377552484
2024-05-15,-0.11063312455280408,0.6542560200730192,-0.3344902746641775
2024-05-16,0.9225429482338608,-0.5848755872418115,-0.49272736589790456
2024-05-17,0.11885020122835632,-0.08555880704588875,-0.057990444623848274
2024-05-18,0.09647371668100316,-0.6216553766912996,-0.33661171672744
2024-05-19,0.4163531075669676,0.0952973912279951,-0.819561021441827
2024-05-20,0.19318487319911126,1.2991885290508876,0.11847057837937616
2024-05-21,1.3712408047009823,-0.9473643986913092,-0.567665719921679
2024-05-22,0.5830457001779323,-0.49794149376363556,-0.4006498255288396
2024-05-23,0.10554491745877188,1.0642241410721067,-0.06375454382785313
2024-05-24,-1.786566509649224,-0.3585034430248608,0.5258648596299031
2024-05-25,-0.3742419844109688,-1.0176051937101835,-0.6537593960442657
2024-05-26,0.7659305600985207,-0.48684113963372344,-0.45089434741767087
2024-05-27,0.16404544612019234,0.197893006319949,-0.4475829801591623
2024-05-28,-0.31815055927721275,-0.1566776934498055,-0.31620265934642305
2024-05-29,-0.2754331125281861,-0.2484374083679787,-0.3691112201411194
2024-05-30,0.03919885285315677,-0.025941517436567255,-0.8511690803877517
2024-05-31,-0.38595310464249166,-0.35154521340938205,-0.3672810509577576
2024-06-01,-0.10182934868748666,-0.737581131079187,-0.06423537679605644
2024-06-02,0.6136102994841093,-0.2140911335507939,-0.25806543671681814
2024-06-03,-0.05097297142131924,0.2770814672446423,0.4285436897378785
2024-06-04,0.1183912923615022,-0.24722849733677796,-0.165028665224954
2024-06-05,0.14745779386424876,-0.4187140129326715,-0.03658840172619839
2024-06-06,0.3698447269217508,-0.2198513565708202,-0.5139297431325325
2024-06-07,0.0842056829003126,2.751288002312807,-0.29435432956380786
2024-06-08,-1.7122809490813065,-0.2874567631799975,-0.0750538105509357
2024-06-09,0.30598932773560694,-1.1743498935168784,-0.16266994360672904
2024-06-10,1.0840463059819425,-0.4159175936082996,-0.3055937131535449
2024-06-11,0.22026889362989568,0.6069911790958076,-1.011651732254627
2024-06-12,-0.38359769112889325,0.538368559286382,-0.21949537809142816
2024-06-13,-1.0457434763408229,-0.20754236374342594,-0.43545878488050754
2024-06-14,0.48960339305688744,0.24171309728418233,-0.3624849403066025
2024-06-15,-0.8412360693442333,-0.8672701080423181,0.025366566082161028
2024-06-16,0.3034049738910226,-0.5521219693529653,-0.14218393348027475
2024-06-17,0.44781373489178417,1.4632666713293825,1.007965045743617
2024-06-18,0.675226738302709,1.3022157093257674,-0.3006430596969747
2024-06-19,-0.8773969605705284,-1.0216269516926404,-0.19807112527621115
2024-06-20,0.29662366724847755,-0.2493890612866887,-0.3681370638345706
2024-06-21,-0.3614084414196794,-0.48536409202478864,-0.7672079748988025
2024-06-22,-0.30347215391453586,-0.7197857867874694,-0.27381467804989773
2024-06-23,0.36924128038613435,-0.10298797409503249,-0.8490277111588527
2024-06-24,-0.1747753346267488,0.27947564132622865,-0.15254461384216833
2024-06-25,-0.8218347355381169,-0.20500406564060425,-0.3339909420651558
2024-06-26,0.21169656540203477,-0.41810383629625225,-0.31606043122406646
2024-06-27,0.07826820491320255,-0.07486754966791952,-0.4278007099014498
2024-06-28,-0.2969044859312775,-0.19663877455123335,0.10562751654788982
2024-06-29,-0.08141750860935305,-0.23891757201566194,0.7394958744373447
2024-06-30,-0.16019416915113888,0.03959671987920562,-0.9770761065741338
2024-07-01,0.12999070153096157,-0.3092764233099222,-0.26865195587564067
2024-07-02,0.06333670317930658,-0.4347548386011501,-0.31464828235172076
2024-07-03,0.22866394394085465,0.44950549761175623,-0.6171897341601438
2024-07-04,0.043316279366743204,1.6178643850150034,0.4362187314215806
2024-07-05,2.501892612027807,1.450016962830481,-0.7624366945339673
2024-07-06,-2.748490508595765,-0.27289382272488705,-0.17277627746331534
2024-07-07,0.6674955407875655,0.09646309982788448,-0.4218345766298225
2024-07-08,1.500286320748442,0.3666552260566192,-0.376074974073582
2024-07-09,-1.3886376574608659,-0.8554247719592142,-0.20105166294047327
2024-07-10,0.47793036844360315,-0.6125562025808627,0.7993969979812381
2024-07-11,0.39531098879914756,-0.5326117923955372,-1.1047921216449592
2024-07-12,-0.2354550297132489,-0.2868773715453041,-0.11639675675375867
2024-07-13,0.06484035306351921,-0.21832803277255475,0.32804522088207216
2024-07-14,0.39395749361923754,-0.3608084597757383,-0.44216724947348723
2024-07-15,0.22251585585778266,0.03230245297393346,-0.44785046325349215
2024-07-16,0.5306139974785656,0.13324752583622818,-0.13685998385541512
2024-07-17,-0.7585542579496428,-0.30836589404468784,1.6671975771530922
2024-07-18,-0.32089875300057497,0.04752309501524119,-0.22391792072658936
2024-07-19,-0.46908183023791256,0.001015638975583435,-0.7159486171935712
2024-07-20,-0.44737370250023356,-0.7373262122025896,-0.9733902983846265
2024-07-21,0.326898318119467,0.1369745450991979,-0.41166175663886795
2024-07-22,-0.7382583827284991,0.2078289975891932,2.5675405644139904
2024-07-23,0.0935795408720401,-0.13295282444854803,-2.17781887842019
2024-07-24,0.08072014895455444,-0.1918251686141707,3.4541428951425326
2024-07-25,-0.6871092499302789,0.43122946800648077,-2.513199297649488
2024-07-26,-0.7107833516881139,-0.0008574894737851159,2.9054606748559557
2024-07-27,0.44605980397310946,-0.6449529202537179,-1.3001511901252627
2024-07-28,0.48831303739656695,-0.17473641180615646,3.3046905814580834
2024-07-29,0.04125620609952828,0.036061066369255414,-0.2661445929720416
2024-07-30,-0.21957738479592998,-0.04455764458787684,-0.46672156433266093
2024-07-31,-0.5189285869685055,-0.07839100854458196,-0.6417771506466166
2024-08-01,-0.2680133907414008,0.8475047439191908,-0.10721881439498293
2024-08-02,-1.8762559670137067,0.7417241548721176,-0.23157081447463673
2024-08-03,0.6529110895979887,0.13957825579633598,-0.02349581399849165
2024-08-04,-0.34338897803201396,0.5716416812566488,-0.25535820964837125
2024-08-05,-0.7116613303113914,3.6985594374774315,0.19065145366827876
2024-08-06,-4.026816347334695,-1.2218243484148246,1.249274980851212
2024-08-07,0.30253289078523576,-0.39917406187214843,1.2209666949345053
2024-08-08,0.13808058283819336,0.9007212567897973,-0.4562963985420681
2024-08-09,1.9184821657863507,-1.1986198542187696,1.129885353244387
2024-08-10,0.7233524088776899,-1.1932909212976412,0.509918975941196
2024-08-11,0.4739618422368868,0.6513780175846193,-0.6473189293935174
2024-08-12,-0.26811789833807204,-0.11216495927667286,0.14506954631770638
2024-08-13,-0.29829694943755464,-0.6597898606259105,-0.26271866831303053
2024-08-14,-0.12391869640930242,-0.4117482585996533,-0.2312976764061763
2024-08-15,0.10653570663314843,0.007712677233113301,-1.1370303867802438
2024-08-16,-0.36192609681326127,-0.4965212441825262,-0.5512195024176473
2024-08-17,-0.285597300100636,-0.29868583786753,6.324478898739189
2024-08-18,-0.5419083373640448,-0.2531181843009277,2.147342535216364
2024-08-19,-0.6439224163074917,-0.33517290387204324,0.9262677594582476
2024-08-20,0.23532530579297353,-0.2959054783749058,-1.5808366621552024
2024-08-21,-0.023650936766668545,0.16817451903650749,-2.1726829253417566
2024-08-22,0.05406899860495878,-0.41549777895574413,-1.0779951318152565
2024-08-23,0.15128963538245174,0.5569309609832168,-0.5267037984939713
2024-08-24,0.4938701105337911,-0.47203336638864074,-0.3478076460021514
2024-08-25,-0.12655208726585138,-0.280149381823185,-0.23839312259825443
2024-08-26,-0.010602805815060673,0.40452438677966646,-0.2076291442747782
2024-08-27,0.07977588158194304,0.851013001380672,-0.6428680304722034
2024-08-28,-0.4674230443662765,-0.2017836398435498,-0.5480276765571742
2024-08-29,-0.7315572191022325,-0.30850623873027644,1.474251158694319
2024-08-30,-0.40543989673341424,-0.14552488505880015,0.5085764892843516
2024-08-31,-0.6057789535927507,-0.7593600205212233,-0.7823487005818085
2024-09-01,0.2963947182114418,0.18886994876012275,-0.04970647773469703
2024-09-02,0.31201728017209357,0.017598285611274286,-0.8443705866433228
2024-09-03,0.2593716063086437,0.09676949518985965,0.6412717157988772
2024-09-04,0.0003923016699883582,0.4729766895213964,0.149802288264059
2024-09-05,-1.2752435790430898,-0.4248532979930258,-0.8725709079177482
2024-09-06,0.08310528135834014,0.6675336219064136,-0.657563544010664
2024-09-07,-1.08394464081279,-0.582274388912065,1.1087101152574286
2024-09-08,-0.11616233741783516,-0.47232049103974744,0.8559521632200384
2024-09-09,0.4728276905741095,-0.21846812990780065,-0.5226684155297715
2024-09-10,0.30227095869050064,-0.5448644317647048,0.053295394231208076
2024-09-11,0.17280143744102971,-0.026095209896883773,-0.5851193024260255
2024-09-12,-0.3544229600336506,-0.40381524333575075,1.2664736549318198
2024-09-13,0.12469443846706975,-0.2572284770284174,-1.0882621994362411
2024-09-14,0.16303129783405657,-0.5233057305997959,-0.3423557047321819
2024-09-15,0.19195509455627255,0.3958851445384171,-0.12868929946486446
2024-09-16,0.45182297348459866,-0.2715030220004651,-0.11105023134965143
2024-09-17,-0.05326485734819569,0.0196880926613751,0.338869496254043
2024-09-18,-0.3242275802423212,0.2261857609166717,-0.9355722592399972
2024-09-19,-0.6311668742791953,0.03334950765216791,0.9414062383004222
2024-09-20,0.24615368735310109,-0.20012602144618438,1.8178340735981064
2024-09-21,-0.07009457535717413,-0.14894953993548768,2.8394372584084664
2024-09-22,0.5974222105352124,0.009064099829009027,0.48642926255412167
2024-09-23,-0.2946106352596349,-0.34664000887602964,-0.223499144893508
2024-09-24,-0.32763344998774424,-0.1695812036779841,-1.3921117988372502
2024-09-25,-0.049292363698078025,-0.3284642011149474,-0.06133875062178108
2024-09-26,-0.10744318051608931,0.1788591121126055,-0.7270513075016454
2024-09-27,-0.2119722023379708,-0.48166310645628063,-0.2514819346865541
2024-09-28,0.18335689013147563,0.055234615178602196,-0.49671880875839347
2024-09-29,-0.451955496888386,-0.1248018519255605,3.2826209295800135
2024-09-30,-0.48461501676750407,0.4434946969464554,-0.5549603544701142
2024-10-01,0.33204412156431357,1.5731457137420006,0.7480236792735822
2024-10-02,-0.6905108548220487,-0.17627743575938962,-0.20725839559508033
2024-10-03,-0.5657859139397802,-0.44749320656652375,-1.334183980973259
2024-10-04,-0.29597505584924266,-0.08734086059371551,2.088241721017162
2024-10-05,0.26820149171629953,-0.7521839047320361,0.29681151967727937
2024-10-06,0.13629582897058676,-0.45732437935233217,1.3334297360773524
2024-10-07,0.08444432751960994,-0.10216522143947929,1.2558784531461924
2024-10-08,-0.5733265902564485,-0.3184758043690536,-1.1313930718362837
2024-10-09,-0.22949767787508332,0.09714211262952673,-1.812169169061594
2024-10-10,-0.2645789024491704,-0.09387258997497525,-1.049788502893301
2024-10-11,-0.32211289130771226,-0.055286062771249575,-0.759305551164314
2024-10-12,0.3614631605507697,-0.621620419705362,-0.3100517885393731
2024-10-13,0.338137049245727,-0.09897116370594114,2.208514787800996
2024-10-14,-0.3721121829636308,0.3898452825521886,0.836047340956981
2024-10-15,0.10367026199749807,0.022965794930987413,1.1653056105844721
2024-10-16,-0.5963359403261735,-0.5785891410299469,-0.22682212942011037
2024-10-17,0.18101677168473806,0.004230845180407926,0.6471022959916444
2024-10-18,-0.31379617754209693,-0.39508393790423585,0.41201941018739613
2024-10-19,0.1423725611410755,-0.4795932959026189,1.7681793511440451
2024-10-20,0.22076085369441434,0.1547373604846691,1.7149916601541224
2024-10-21,-0.22873838024406,0.06208702453170168,0.4088592865192857
2024-10-22,-0.29126816707329445,-0.476920694953507,0.008247364380943086
2024-10-23,-0.035559650590359586,0.3819312285991039,-0.642737258438371
2024-10-24,-0.35171591201918523,-0.2063105722847425,-0.18543155788216545
2024-10-25,0.11568843662025058,1.3871732171583717,-0.16031592994876448
2024-10-26,0.5579853322139637,-0.992554787261793,-0.2754561777035876
2024-10-27,0.42746731842617525,-0.6574959737836239,-0.14750310250046703
2024-10-28,0.3864440772045157,0.16850794911849223,0.1613971365274195
2024-10-29,-0.6300475156748151,-0.19101310178748268,-0.5620704734563602
2024-10-30,0.17104770369396016,-0.5458426519135945,0.904095431330044
2024-10-31,0.19439898786541202,0.4572209578844041,2.3802413546933034
2024-11-01,-0.010226021900898875,-0.4426263591502036,-1.4217572211962985
2024-11-02,-0.26561968713808853,-0.34838617836988933,-0.16951219128445086
2024-11-03,-0.021520072160211925,0.6173915797477387,0.9087832380942569
2024-11-04,-0.7759394575975449,-0.060450411667001235,0.7116727951488132
2024-11-05,-0.41114663121428646,-0.14668548639562157,1.4211233526538123
2024-11-06,0.23957640146931033,1.2047295204470614,3.663447565690254
2024-11-07,2.626273068678675,-1.1369070826034868,1.1058389223512668
2024-11-08,0.5659572886453391,-0.5664532873537663,-0.0014645503364650965
2024-11-09,0.056248344603461634,0.22546471206773328,0.7122525401660557
2024-11-10,-0.1441506742422565,1.6312766451820213,0.3564359747942321
2024-11-11,-0.8970102134516988,0.45010327257390403,1.5466164757394656
2024-11-12,0.12706855950378515,1.13654137485057,1.0383634276098785
2024-11-13,-1.3500586034318134,0.586873783776638,0.6365553282416408
2024-11-14,-1.8498571855645094,-0.14238179259571304,-0.34313499431189964
2024-11-15,-0.4275318698014734,0.48397623739097473,1.514965387962129
2024-11-16,0.5461160444557454,0.7666238847364591,1.0655387049471605
2024-11-17,1.3833897807121447,-0.07678593435955061,-0.437786564733355
2024-11-18,-0.20524353958027572,0.8276874865012315,0.38844377583810374
2024-11-19,0.6710502724187902,-0.413180946872878,1.4932239938991578
2024-11-20,-0.18077994998462918,-0.21111284461343685,0.0010121383241235228
2024-11-21,-0.21630762344929536,0.46622710620649066,0.6662131638767552
2024-11-22,-0.3451720993151349,-0.2378150723047759,0.6447110241403123
2024-11-23,0.5900272326233803,1.1437319015936662,1.1099447714392225
2024-11-24,-0.006670712394855448,1.2608718717862026,0.5273689052346465
2024-11-25,-1.8204284471029653,-0.04337480223621991,0.8751845946421715
2024-11-26,0.34163220219638024,0.23548685507376194,0.33802460196749884
2024-11-27,-0.33160594643402524,-0.3864635767042091,0.4259489802503757
2024-11-28,0.7874519853393404,-1.144751383549054,0.32690514853184655
2024-11-29,0.6218911434214787,0.14899697216420404,0.8464171261881133
2024-11-30,0.20212962639982673,0.01958930285396212,0.14358413472115433
2024-12-01,-0.09075536737868031,-0.2641558032071267,0.8061167654100178
2024-12-02,0.024897324745214985,1.4674325674697466,0.3622507219564012
2024-12-03,-0.8821068630711458,2.0168643878361165,0.5598852000260817
2024-12-04,1.553092253535932,-0.489042275911044,0.039954417077566744
2024-12-05,-0.19088792019221998,-0.44484377505086203,0.9865883841727463
2024-12-06,-0.6831115356328452,-0.10136489896533295,-0.42653775405509464
2024-12-07,-0.20722958794845645,-1.119603473432685,0.4900304438742013
2024-12-08,0.1545867586804287,-0.9153651986766882,0.18900543398527808
2024-12-09,0.2232215137374933,5.9041026961493595,-1.7378189405257074
2024-12-10,2.5927948305963096,-0.3945209066804442,-0.42301687706172886
2024-12-11,-1.4089789974417208,-0.17971339191935892,0.6472202029264039
2024-12-12,0.019388202105717445,-0.47872535873372807,1.2470266398277488
2024-12-13,0.2868416590693541,-1.799840286117595,0.8673536841317588
2024-12-14,0.6733803493813191,-0.33753007578010796,-0.32934545757989836
2024-12-15,-0.17486196747900248,-0.4972645606939998,0.9965949175788771
2024-12-16,-0.05752081644685428,-0.07716410851862227,-0.047996142429943246
2024-12-17,-0.8285971735638901,-0.25674273002874326,0.45973176159533685
2024-12-18,-0.12964745130159858,1.1446640616011623,-0.4504157253708941
2024-12-19,2.166046797425311,0.8788299068395357,-0.8732640308405418
2024-12-20,-0.272286571767824,2.2529910466375034,0.16440959256231455
2024-12-21,-3.756554974432575,0.005893139580421179,-0.023518411316810307
2024-12-22,-0.984119357210278,-0.9041161456005666,0.9139004898014649
2024-12-23,0.015212552183023871,0.1590274131737293,-0.12305846632388484
2024-12-24,-0.2982947209697647,-0.3381136689751973,0.5914332876643975
2024-12-25,-0.13940837826816815,-1.0547999653575681,0.3613516783952981
2024-12-26,0.2735770871200005,0.330591249485417,0.46162453200164794
2024-12-27,0.5324553036779568,-0.5376195402742959,0.01899515783655652
2024-12-28,-0.27464716024540414,-0.11440701419918553,0.3203803018961237
2024-12-29,1.0110121010053619,-0.12266699719557833,-0.1117872656432488
2024-12-30,0.26895036235502306,-0.021402902015857355,-0.013570063650463975
2024-12-31,-1.0785201259464454,-0.3079451085923073,0.8035702175791948


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/var_main_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0      -39.82      -39.80   5.079e-18      -39.81
1      -45.33      -45.21   2.066e-20      -45.28
2      -45.43     -45.22*   1.859e-20      -45.35
3      -45.50      -45.20   1.741e-20     -45.38*
4     -45.53*      -45.13  1.692e-20*      -45.38
5      -45.52      -45.03   1.697e-20      -45.34
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/var_main_residual_ljungbox.csv <==
,col,LB(10),p
0,ETH_Amihud,l,l
1,ETH_Turnover,l,l
2,GarchVol_PC1,l,l
3,ParkVol_PC1,l,l
4,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/var_volonly_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0       6.783       6.794       882.7       6.787
1       2.305       2.350       10.03       2.322
2       2.228       2.307       9.282       2.258
3       2.173      2.285*       8.781      2.215*
4       2.172       2.318       8.774       2.227
5      2.168*       2.348      8.739*       2.235
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/var_volonly_residual_ljungbox.csv <==
,col,LB(10),p
0,GarchVol_PC1,l,l
1,ParkVol_PC1,l,l
2,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/vol_pc_all.txt <==
GarchVol_PC1
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC1
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/vol_pc_leaveout.txt <==
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS126_lag3/run_20251001_013911_RS126_lag3/vol_pc_predictors.txt <==
GarchVol_PC1
ParkVol_PC1

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerA_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,ETH_Return,1,1.3062926709741265,0.1285958279658992,LV(liq)→RET,0.14240754666175182,False
1,BTC_Return,1,1.3038616950579107,0.13020118551931595,LV(liq)→RET,0.14240754666175182,False
2,YFI_Return,1,2.4514641123300405,2.902243788269229e-05,LV(liq)→RET,7.255609470673073e-05,True
3,DOT_Return,1,1.401034538287099,0.07739047307171835,LV(liq)→RET,0.09340229508655663,False
4,XEM_Return,1,2.527686080879961,1.4641392312996799e-05,LV(liq)→RET,4.270406091290733e-05,True
5,BNB_Return,1,3.1058580030665337,5.979413796163389e-08,LV(liq)→RET,3.4879913810953104e-07,True
6,ARK_Return,1,2.2706313725238094,0.00014045681253214276,LV(liq)→RET,0.0003277325625749998,True
7,ETH_Amihud,1,2.011969628092108,0.04973325924200992,RET→LV(purified),0.0621665740525124,False
8,ETH_GarchVol,1,3.030423608210046,0.003472124671152854,RET→LV(purified),0.007148491970020581,True
9,ETH_Turnover,1,2.188776253521042,0.032111146196801235,RET→LV(purified),0.04495560467552173,True
10,ETH_ParkVol,1,2.882976806592662,0.005198249462888107,RET→LV(purified),0.009607846842233059,True
11,BTC_Amihud,1,1.0375540957207143,0.40204841939176783,RET→LV(purified),0.4138733729032904,False
12,BTC_GarchVol,1,5.319093210685806,4.258332176566565e-06,RET→LV(purified),1.4904162617982978e-05,True
13,BTC_Turnover,1,2.8817453658356764,0.00521568828578366,RET→LV(purified),0.009607846842233059,True
14,BTC_ParkVol,1,2.0267134894412036,0.04797560008314668,RET→LV(purified),0.0621665740525124,False
15,YFI_Amihud,1,2.381106714909838,0.01968306267589462,RET→LV(purified),0.029952486680709205,True
16,YFI_GarchVol,1,2.22450063142715,0.029350321282791587,RET→LV(purified),0.04280255187073773,True
17,YFI_Turnover,1,8.151717204498729,5.890152051499603e-10,RET→LV(purified),1.0307766090124306e-08,True
18,YFI_ParkVol,1,3.135153753977871,0.002599207141430479,RET→LV(purified),0.005685765621879173,True
19,DOT_Amihud,1,1.1083746695105778,0.3543786646376746,RET→LV(purified),0.3758561594642003,False
20,DOT_GarchVol,1,7.350946259629979,7.552007502181531e-09,RET→LV(purified),8.810675419211786e-08,True
21,DOT_Turnover,1,4.874980586011671,1.6392484684153454e-05,RET→LV(purified),4.413361261118237e-05,True
22,DOT_ParkVol,1,2.158167158464968,0.034668877136838305,RET→LV(purified),0.04666964229959003,True
23,XEM_Amihud,1,2.59989368846201,0.011112750116452486,RET→LV(purified),0.017679375185265318,True
24,XEM_GarchVol,1,6.852623749876578,3.6454389073084304e-08,RET→LV(purified),2.650072150293362e-07,True
25,XEM_Turnover,1,5.488785867545613,2.5335576418047717e-06,RET→LV(purified),9.852724162574112e-06,True
26,XEM_ParkVol,1,2.660992518833227,0.00944902874338194,RET→LV(purified),0.01595179141202178,True
27,BNB_Amihud,1,5.004139514395416,1.1095623036453807e-05,RET→LV(purified),3.530425511598938e-05,True
28,BNB_GarchVol,1,6.840618311040754,3.7858173575619457e-08,RET→LV(purified),2.650072150293362e-07,True
29,BNB_Turnover,1,1.7997637423940354,0.08254715402343452,RET→LV(purified),0.09630501302734026,False
30,BNB_ParkVol,1,2.656171959150611,0.009571074847213068,RET→LV(purified),0.01595179141202178,True
31,ARK_Amihud,1,0.9268449827289827,0.48407735127681395,RET→LV(purified),0.48407735127681395,False
32,ARK_GarchVol,1,18.622633370974945,5.72345804881637e-25,RET→LV(purified),2.0032103170857295e-23,True
33,ARK_Turnover,1,6.21894279409942,2.651649083702684e-07,RET→LV(purified),1.1600964741199244e-06,True
34,ARK_ParkVol,1,6.571427455953449,8.816430814523923e-08,RET→LV(purified),4.408215407261962e-07,True


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerB_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,returns_PC1,1,1.4687321131867013,0.12766966141263633,pcLV→pcRET,0.27357784588422074,False
1,returns_PC2,1,0.9411028150335413,0.5039981936929991,pcLV→pcRET,0.6527930877618411,False
2,returns_PC3,1,2.220390058238466,0.00871938791260318,pcLV→pcRET,0.028832103497340465,True
3,Amihud_PC1,1,3.811171469531913,0.009610701165780156,pcRET→pcLV,0.028832103497340465,True
4,Amihud_PC2,1,0.8896888717035756,0.4455273777032168,pcRET→pcLV,0.6527930877618411,False
5,Amihud_PC3,1,0.22896696712596276,0.8762794139554144,pcRET→pcLV,0.8878863917075442,False
6,Turnover_PC1,1,6.89033771320434,0.00012375921447577203,pcRET→pcLV,0.0009281941085682902,True
7,Turnover_PC2,1,0.7499062148560783,0.5222344702094729,pcRET→pcLV,0.6527930877618411,False
8,Turnover_PC3,1,0.2123687718816386,0.8878863917075442,pcRET→pcLV,0.8878863917075442,False
9,GarchVol_PC1,1,0.6224120447122757,0.6004220300167398,pcRET→pcLV,0.6927946500193152,False
10,GarchVol_PC2,1,0.8975673340863969,0.44148687038302514,pcRET→pcLV,0.6527930877618411,False
11,GarchVol_PC3,1,12.639875311410018,2.98606391335571e-08,pcRET→pcLV,4.4790958700335645e-07,True
12,ParkVol_PC1,1,6.306217531876434,0.0002852546546760449,pcRET→pcLV,0.0014262732733802245,True
13,ParkVol_PC2,1,0.9147572726183371,0.43277464322227377,pcRET→pcLV,0.6527930877618411,False
14,ParkVol_PC3,1,2.8755334454831036,0.03471417281995761,pcRET→pcLV,0.08678543204989403,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,1.1324048414630774,0.34050382171802196,volPC→MktXsecVol_rs,0.34050382171802196,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_fixed_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,2,4.2609610808291425,0.00192045899042052,volPC→MktXsecVol,0.00192045899042052,True


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_fixed_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,2,0.5842065193837993,0.6740902102992564,volPC→MktXsecVol_rs,0.6740902102992564,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_fixed_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,2,3.7940077633301854,0.00439392372321365,volPC→MktXsecVolEx,0.00439392372321365,True


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_fixed_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,2,0.6711189582618089,0.6119735401721066,volPC→MktXsecVolEx_rs,0.6119735401721066,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/LayerC_volonly_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.9434735136995086,0.4623710083986403,volPC→MktXsecVolEx_rs,0.4623710083986403,False


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/baseline_cls_summary_RS252_lag2.csv <==
win,model,auc_te,pr_auc_te,thr,acc,prec,rec,f1
0:1441,XGB,0.7473169191919191,0.5215869371464,0.48000000000000004,0.8645833333333334,0.3170731707317073,0.5416666666666666,0.4
0:1441,Logit,0.8978851010101011,0.4315036245603058,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
1:1442,XGB,0.7410037878787878,0.36896171870141814,0.32,0.8333333333333334,0.25,0.5,0.3333333333333333
1:1442,Logit,0.8977272727272728,0.4313082565580324,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
2:1443,XGB,0.7190656565656566,0.362741786014179,0.44,0.8854166666666666,0.30434782608695654,0.2916666666666667,0.2978723404255319
2:1443,Logit,0.896780303030303,0.4305885012767634,0.46,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/baseline_reg_summary_RS252_lag2.csv <==
win,model,mse_te,r2_te
0:1441,MEAN,1666.2774658203125,-1.4378483295440674
0:1441,AR(H),1.409510850906372,0.997937798500061
0:1441,HARX[Ridge a=100.0],3.3509259946960985,0.9950974262918981
0:1441,Ridge a=0.1,446.4085693359375,0.3468816876411438
0:1441,LASSO a=100.0,330.38751220703125,0.5166263580322266
1:1442,MEAN,1644.94140625,-1.4127564430236816
1:1442,AR(H),1.4094966650009155,0.9979326128959656
1:1442,HARX[Ridge a=100.0],3.487616565193036,0.9948844561496618
1:1442,Ridge a=0.1,492.7077331542969,0.2773092985153198
1:1442,LASSO a=100.0,331.55859375,0.5136786699295044
2:1443,MEAN,1625.9158935546875,-1.3886058330535889
2:1443,AR(H),1.4105772972106934,0.997927725315094
2:1443,HARX[Ridge a=100.0],3.5859438156283403,0.9947319503529858
2:1443,Ridge a=0.1,480.8251953125,0.2936277389526367
2:1443,LASSO a=100.0,330.3722839355469,0.514655590057373


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/cls_bootstrap_ci_RS252_lag2.csv <==
win,baseline,AUC_diff_mean,AUC_diff_lo,AUC_diff_hi,AP_diff_mean,AP_diff_lo,AP_diff_hi
0:1441,Logit,,,,0.045743243969356535,-0.2429372977733738,0.316662203414744
0:1441,Stump,,,,0.42778491594312623,0.0005856799156587286,0.8472327898550724
0:1441,Zscore,,,,0.37368453920492906,-0.019264640133729416,0.788508077391674
1:1442,Logit,,,,-0.06556909246282365,-0.2846878246692897,0.1794100384311201
1:1442,Stump,,,,0.31370999145717954,0.001612231757996913,0.7243557385794858
1:1442,Zscore,,,,0.25941247134999385,-0.02003206312244902,0.6445751237067021
2:1443,Logit,,,,-0.08147774139649888,-0.3298970413699802,0.1876611766043953
2:1443,Stump,,,,0.2975546623500118,-0.0010954781817535742,0.7030518066084314
2:1443,Zscore,,,,0.24186864197243763,-0.028848759736575143,0.6330744906399869


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/cls_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,0.2846602
32,GarchVol_PC1,0.17630583
30,Turnover_PC1,0.12048248
9,YFI_GarchVol,0.08736493
13,DOT_GarchVol,0.05475427
14,DOT_Turnover,0.053997353
17,XEM_GarchVol,0.050373096
1,ETH_GarchVol,0.042050537
35,ParkVol_PC2,0.039449327
11,YFI_ParkVol,0.034597903
18,XEM_Turnover,0.02538867
6,BTC_Turnover,0.021687914
33,GarchVol_PC2,0.019595878
2,ETH_Turnover,0.013696193
31,Turnover_PC2,0.011438107
21,BNB_GarchVol,0.0056939614
23,BNB_ParkVol,0.004405478
15,DOT_ParkVol,0.0030987395
36,returns_PC1,0.002892464
5,BTC_GarchVol,0.0026728492
38,returns_PC3,0.0023575465
8,YFI_Amihud,0.0023002466
3,ETH_ParkVol,0.0016234034
29,Amihud_PC2,0.0014578042
28,Amihud_PC1,0.0011891306
24,ARK_Amihud,0.00071295135
34,ParkVol_PC1,0.0
37,returns_PC2,0.0
0,ETH_Amihud,0.0
27,ARK_ParkVol,0.0
26,ARK_Turnover,0.0
25,ARK_GarchVol,0.0
22,BNB_Turnover,0.0
20,BNB_Amihud,0.0
16,XEM_Amihud,0.0
12,DOT_Amihud,0.0
7,BTC_ParkVol,0.0
4,BTC_Amihud,0.0
19,XEM_ParkVol,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/cls_test_confusion_matrix.txt <==
pred    0   1
true         
0.0   172  21
1.0    10  14

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/cls_test_predictions.csv <==
,y,proba,pred
2024-05-20,0.0,0.021398194,0
2024-05-21,0.0,0.054072447,0
2024-05-22,0.0,0.036546104,0
2024-05-23,0.0,0.021940308,0
2024-05-24,0.0,0.014903465,0
2024-05-25,0.0,0.014441302,0
2024-05-26,0.0,0.014903465,0
2024-05-27,0.0,0.014819752,0
2024-05-28,0.0,0.014819752,0
2024-05-29,0.0,0.014434951,0
2024-05-30,0.0,0.014819752,0
2024-05-31,0.0,0.015638597,0
2024-06-01,0.0,0.014903465,0
2024-06-02,0.0,0.014434951,0
2024-06-03,0.0,0.02201021,0
2024-06-04,0.0,0.021274395,0
2024-06-05,0.0,0.024547208,0
2024-06-06,0.0,0.022475572,0
2024-06-07,0.0,0.025043828,0
2024-06-08,0.0,0.021556048,0
2024-06-09,0.0,0.021822678,0
2024-06-10,0.0,0.024037138,0
2024-06-11,0.0,0.025158396,0
2024-06-12,0.0,0.022777844,0
2024-06-13,0.0,0.026642038,0
2024-06-14,0.0,0.030326005,0
2024-06-15,0.0,0.03149018,0
2024-06-16,0.0,0.030529603,0
2024-06-17,0.0,0.024627952,0
2024-06-18,0.0,0.030716881,0
2024-06-19,0.0,0.029689709,0
2024-06-20,0.0,0.03317715,0
2024-06-21,0.0,0.031275615,0
2024-06-22,0.0,0.023524364,0
2024-06-23,0.0,0.025430504,0
2024-06-24,0.0,0.03356301,0
2024-06-25,0.0,0.025664764,0
2024-06-26,0.0,0.025664764,0
2024-06-27,0.0,0.027687564,0
2024-06-28,0.0,0.059258956,0
2024-06-29,0.0,0.025664764,0
2024-06-30,0.0,0.027086644,0
2024-07-01,0.0,0.023833625,0
2024-07-02,0.0,0.024588864,0
2024-07-03,0.0,0.02743916,0
2024-07-04,0.0,0.027443556,0
2024-07-05,0.0,0.31575015,1
2024-07-06,0.0,0.037038587,0
2024-07-07,0.0,0.083791055,0
2024-07-08,0.0,0.07814655,0
2024-07-09,0.0,0.05696974,0
2024-07-10,0.0,0.054134056,0
2024-07-11,0.0,0.045440942,0
2024-07-12,0.0,0.02855512,0
2024-07-13,0.0,0.022536121,0
2024-07-14,0.0,0.024588864,0
2024-07-15,0.0,0.022999126,0
2024-07-16,0.0,0.019916032,0
2024-07-17,0.0,0.023851065,0
2024-07-18,0.0,0.033490144,0
2024-07-19,0.0,0.033966098,0
2024-07-20,0.0,0.023833625,0
2024-07-21,0.0,0.022999126,0
2024-07-22,0.0,0.026008429,0
2024-07-23,0.0,0.025175536,0
2024-07-24,0.0,0.035686392,0
2024-07-25,0.0,0.023569603,0
2024-07-26,0.0,0.024175406,0
2024-07-27,0.0,0.02301395,0
2024-07-28,0.0,0.021033585,0
2024-07-29,0.0,0.026165774,0
2024-07-30,0.0,0.03030553,0
2024-07-31,0.0,0.034837347,0
2024-08-01,0.0,0.032376144,0
2024-08-02,0.0,0.035541087,0
2024-08-03,0.0,0.031087931,0
2024-08-04,0.0,0.029440347,0
2024-08-05,0.0,0.19112241,0
2024-08-06,0.0,0.036743853,0
2024-08-07,0.0,0.037885323,0
2024-08-08,0.0,0.037453365,0
2024-08-09,0.0,0.1509789,0
2024-08-10,0.0,0.091293655,0
2024-08-11,0.0,0.064518936,0
2024-08-12,0.0,0.045395378,0
2024-08-13,0.0,0.04427224,0
2024-08-14,0.0,0.02960652,0
2024-08-15,0.0,0.038665086,0
2024-08-16,0.0,0.027291449,0
2024-08-17,0.0,0.02727127,0
2024-08-18,0.0,0.027876168,0
2024-08-19,0.0,0.026986478,0
2024-08-20,0.0,0.025190027,0
2024-08-21,0.0,0.027397066,0
2024-08-22,0.0,0.028912073,0
2024-08-23,0.0,0.027154945,0
2024-08-24,0.0,0.025952728,0
2024-08-25,0.0,0.022497611,0
2024-08-26,0.0,0.021558892,0
2024-08-27,0.0,0.026564553,0
2024-08-28,0.0,0.029838888,0
2024-08-29,0.0,0.024040878,0
2024-08-30,0.0,0.025215086,0
2024-08-31,0.0,0.022403285,0
2024-09-01,0.0,0.024274416,0
2024-09-02,0.0,0.02263179,0
2024-09-03,0.0,0.021558892,0
2024-09-04,0.0,0.026449833,0
2024-09-05,0.0,0.02263179,0
2024-09-06,0.0,0.025286403,0
2024-09-07,0.0,0.023142865,0
2024-09-08,0.0,0.023142865,0
2024-09-09,0.0,0.023142865,0
2024-09-10,0.0,0.021923343,0
2024-09-11,0.0,0.01947755,0
2024-09-12,0.0,0.014819752,0
2024-09-13,0.0,0.014819752,0
2024-09-14,0.0,0.014903465,0
2024-09-15,0.0,0.014434951,0
2024-09-16,0.0,0.014903465,0
2024-09-17,0.0,0.014903465,0
2024-09-18,0.0,0.014903465,0
2024-09-19,0.0,0.017281055,0
2024-09-20,0.0,0.016899806,0
2024-09-21,0.0,0.015537724,0
2024-09-22,0.0,0.014434951,0
2024-09-23,0.0,0.0146756135,0
2024-09-24,0.0,0.014434951,0
2024-09-25,0.0,0.014819752,0
2024-09-26,0.0,0.01475853,0
2024-09-27,0.0,0.015213147,0
2024-09-28,0.0,0.014434951,0
2024-09-29,0.0,0.01549139,0
2024-09-30,0.0,0.014903465,0
2024-10-01,0.0,0.016709568,0
2024-10-02,0.0,0.025756724,0
2024-10-03,0.0,0.021061627,0
2024-10-04,0.0,0.017938627,0
2024-10-05,0.0,0.014903465,0
2024-10-06,0.0,0.015471992,0
2024-10-07,0.0,0.014819752,0
2024-10-08,0.0,0.015213147,0
2024-10-09,0.0,0.014903465,0
2024-10-10,0.0,0.014903465,0
2024-10-11,0.0,0.014903465,0
2024-10-12,0.0,0.014903465,0
2024-10-13,0.0,0.015449207,0
2024-10-14,0.0,0.016484944,0
2024-10-15,0.0,0.0146433655,0
2024-10-16,0.0,0.015385129,0
2024-10-17,0.0,0.014903465,0
2024-10-18,0.0,0.015362478,0
2024-10-19,0.0,0.014819752,0
2024-10-20,0.0,0.014434951,0
2024-10-21,0.0,0.014819752,0
2024-10-22,0.0,0.014819752,0
2024-10-23,0.0,0.014903465,0
2024-10-24,0.0,0.017882517,0
2024-10-25,0.0,0.028732637,0
2024-10-26,0.0,0.01795552,0
2024-10-27,0.0,0.014819752,0
2024-10-28,0.0,0.014903465,0
2024-10-29,0.0,0.014403224,0
2024-10-30,0.0,0.017882517,0
2024-10-31,1.0,0.017882517,0
2024-11-01,1.0,0.023359971,0
2024-11-02,1.0,0.014434951,0
2024-11-03,1.0,0.014434951,0
2024-11-04,1.0,0.014434951,0
2024-11-05,1.0,0.01630999,0
2024-11-06,1.0,0.034081858,0
2024-11-07,1.0,0.05713209,0
2024-11-08,1.0,0.0472816,0
2024-11-09,1.0,0.021825569,0
2024-11-10,0.0,0.4232106,1
2024-11-11,0.0,0.36133993,1
2024-11-12,0.0,0.32820833,1
2024-11-13,0.0,0.36123633,1
2024-11-14,0.0,0.08760452,0
2024-11-15,0.0,0.046956167,0
2024-11-16,0.0,0.1925549,0
2024-11-17,0.0,0.43244493,1
2024-11-18,0.0,0.31135878,1
2024-11-19,0.0,0.18566084,0
2024-11-20,0.0,0.35226193,1
2024-11-21,0.0,0.16343139,0
2024-11-22,0.0,0.37631816,1
2024-11-23,0.0,0.36204642,1
2024-11-24,0.0,0.4392441,1
2024-11-25,1.0,0.5112051,1
2024-11-26,1.0,0.5255424,1
2024-11-27,1.0,0.52671987,1
2024-11-28,1.0,0.379863,1
2024-11-29,1.0,0.33850306,1
2024-11-30,1.0,0.5232455,1
2024-12-01,1.0,0.3889944,1
2024-12-02,1.0,0.35426414,1
2024-12-03,1.0,0.572833,1
2024-12-04,1.0,0.6167035,1
2024-12-05,1.0,0.9231273,1
2024-12-06,1.0,0.83718526,1
2024-12-07,1.0,0.79644287,1
2024-12-08,1.0,0.7610958,1
2024-12-09,0.0,0.67371666,1
2024-12-10,0.0,0.4924566,1
2024-12-11,0.0,0.5700451,1
2024-12-12,0.0,0.47601226,1
2024-12-13,0.0,0.38813162,1
2024-12-14,0.0,0.09758732,0
2024-12-15,0.0,0.44486728,1
2024-12-16,0.0,0.57751936,1
2024-12-17,0.0,0.18066762,0
2024-12-18,0.0,0.5803775,1
2024-12-19,0.0,0.57877016,1
2024-12-20,0.0,0.59093565,1
2024-12-21,0.0,0.14419767,0
2024-12-22,0.0,0.16963594,0


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/cls_val_threshold_grid.csv <==
,thr,precision,recall,f1
0,0.02,0.06329113924010575,0.7142857142346939,0.11627906961654949
1,0.04,0.09859154929438603,0.49999999996428574,0.16470588207391004
2,0.06,0.06382978723268448,0.21428571427040816,0.09836065538081162
3,0.08,0.08823529411505192,0.21428571427040816,0.12499999958159722
4,0.1,0.1199999999952,0.21428571427040816,0.15384615337804075
5,0.12000000000000001,0.1249999999921875,0.14285714284693876,0.13333333282666665
6,0.13999999999999999,0.16666666665277777,0.14285714284693876,0.15384615333727808
7,0.16,0.18181818180165288,0.14285714284693876,0.1599999994944
8,0.18,0.19999999998,0.14285714284693876,0.16666666616666664
9,0.19999999999999998,0.22222222219753085,0.14285714284693876,0.17391304298676746
10,0.22,0.16666666663888888,0.07142857142346938,0.09999999956999998
11,0.24,0.19999999996,0.07142857142346938,0.10526315749584486
12,0.26,0.19999999996,0.07142857142346938,0.10526315749584486
13,0.28,0.0,0.0,0.0
14,0.30000000000000004,0.0,0.0,0.0
15,0.32,0.0,0.0,0.0
16,0.34,0.0,0.0,0.0
17,0.36000000000000004,0.0,0.0,0.0
18,0.38,0.0,0.0,0.0
19,0.4,0.0,0.0,0.0
20,0.42000000000000004,0.0,0.0,0.0
21,0.44,0.0,0.0,0.0
22,0.46,0.0,0.0,0.0
23,0.48000000000000004,0.0,0.0,0.0
24,0.5,0.0,0.0,0.0
25,0.52,0.0,0.0,0.0
26,0.54,0.0,0.0,0.0
27,0.56,0.0,0.0,0.0
28,0.5800000000000001,0.0,0.0,0.0
29,0.6,0.0,0.0,0.0
30,0.62,0.0,0.0,0.0
31,0.64,0.0,0.0,0.0
32,0.66,0.0,0.0,0.0
33,0.68,0.0,0.0,0.0
34,0.7000000000000001,0.0,0.0,0.0
35,0.7200000000000001,0.0,0.0,0.0
36,0.74,0.0,0.0,0.0
37,0.76,0.0,0.0,0.0
38,0.78,0.0,0.0,0.0
39,0.8,0.0,0.0,0.0
40,0.8200000000000001,0.0,0.0,0.0
41,0.8400000000000001,0.0,0.0,0.0
42,0.86,0.0,0.0,0.0
43,0.88,0.0,0.0,0.0
44,0.9,0.0,0.0,0.0
45,0.92,0.0,0.0,0.0
46,0.9400000000000001,0.0,0.0,0.0
47,0.9600000000000001,0.0,0.0,0.0
48,0.98,0.0,0.0,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/config.json <==
{
  "DATA_FILE": "crypto_liq_vol_factors.csv",
  "MAX_LAG_VAR": 8,
  "FIXED_LAG_C": 2,
  "GRANGER_MINOBS": 60,
  "RV_WINDOW": 14,
  "RISK_HORIZON": 10,
  "TRAIN_FRAC": 0.7,
  "VALID_FRAC": 0.15,
  "CORR_KILL": 0.95,
  "EARLY_STOP_ROUNDS": 100,
  "CORE_TICKERS": [
    "ETH",
    "BTC",
    "YFI",
    "DOT",
    "XEM",
    "BNB",
    "ARK"
  ],
  "PC_GROUPS_VOL": [
    "GarchVol",
    "ParkVol"
  ],
  "PC_GROUPS_ALL": [
    "Amihud",
    "Turnover",
    "GarchVol",
    "ParkVol"
  ],
  "DPI": 180,
  "FIG_W": 9.6,
  "FIG_H": 5.6,
  "FONT_SIZE": 12,
  "TITLE_SIZE": 14,
  "LABEL_SIZE": 12,
  "TICK_SIZE": 10,
  "SAVE_ROOT": "output/robust_output/compare_20251001_013842/RS252_lag2",
  "RUN_TAG": "run_20251001_013858_RS252_lag2",
  "SAVE_DIR": "output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2",
  "LOG_FILE": "output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/pipeline.log",
  "_versions": {
    "python": "3.12.2",
    "pandas": "2.2.3",
    "numpy": "2.1.3",
    "statsmodels": "0.14.4",
    "sklearn": "1.6.1",
    "xgboost": "3.0.1"
  }
}

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/dm_tests_RS252_lag2.csv <==
win,baseline,H,t,p
0:1441,MEAN,10,-6.52743673324585,6.690470399917103e-11
0:1441,AR(H),10,2.6559622287750244,0.007908247342963692
0:1441,HARX[Ridge],10,2.6487587495737754,0.008078797922230985
0:1441,Ridge a=0.1,10,-1.137691855430603,0.2552491641915542
0:1441,LASSO a=100.0,10,0.2372351437807083,0.8124743700874346
1:1442,MEAN,10,-6.500572681427002,8.001466156315473e-11
1:1442,AR(H),10,2.6537442207336426,0.007960412730079414
1:1442,HARX[Ridge],10,2.645174309832475,0.008164884492451119
1:1442,Ridge a=0.1,10,-1.5302902460098267,0.1259449134806936
1:1442,LASSO a=100.0,10,0.15323814749717712,0.8782104699929616
2:1443,MEAN,10,-6.0308051109313965,1.6314458672894716e-09
2:1443,AR(H),10,2.7900240421295166,0.005270411887253301
2:1443,HARX[Ridge],10,2.783247902080991,0.005381766789904319
2:1443,Ridge a=0.1,10,-1.0303305387496948,0.3028548669699318
2:1443,LASSO a=100.0,10,0.8192010521888733,0.41267171865822294


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_curr.csv <==
,coef,t,p
const,-0.04759328515177234,-0.8439572773153619,0.39869327957340583
GarchVol_PC1_D,0.050090337152398884,1.3515577459180899,0.1765168351568317
GarchVol_PC1_W,-0.004531982048162673,-0.1533558178902915,0.8781176848883059
GarchVol_PC1_M,-0.13335242872369601,-3.9701401847751363,7.183035675712433e-05
ParkVol_PC1_D,0.03542271039840032,3.05519634438762,0.002249132272404169
ParkVol_PC1_W,-0.015933829635913072,-0.5785024616654816,0.5629249359062052
ParkVol_PC1_M,0.07982284287111827,1.4645546144828157,0.14304247224140473


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.095
Model:                            OLS   Adj. R-squared:                  0.091
Method:                 Least Squares   F-statistic:                     5.086
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           3.57e-05
Time:                        01:39:01   Log-Likelihood:                -2039.7
No. Observations:                1363   AIC:                             4093.
Df Residuals:                    1356   BIC:                             4130.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0476      0.056     -0.844      0.399      -0.158       0.063
x1             0.0501      0.037      1.352      0.177      -0.023       0.123
x2            -0.0045      0.030     -0.153      0.878      -0.062       0.053
x3            -0.1334      0.034     -3.970      0.000      -0.199      -0.068
x4             0.0354      0.012      3.055      0.002       0.013       0.058
x5            -0.0159      0.028     -0.579      0.563      -0.070       0.038
x6             0.0798      0.055      1.465      0.143      -0.027       0.187
==============================================================================
Omnibus:                      897.040   Durbin-Watson:                   0.701
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            14887.309
Skew:                           2.816   Prob(JB):                         0.00
Kurtosis:                      18.179   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_curr_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_lag.csv <==
,coef,t,p
const,-0.05100756611269809,-0.9032900895625868,0.36637195494282127
GarchVol_PC1_D,0.025643393437458757,0.8576725940291984,0.39107327726654106
GarchVol_PC1_W,0.006750226283104068,0.24860203900886196,0.8036686311074407
GarchVol_PC1_M,-0.130888492686137,-4.0832295455731495,4.4414112542076534e-05
ParkVol_PC1_D,0.0272889573076856,2.514084559386606,0.011934181567392151
ParkVol_PC1_W,-0.004514265772486475,-0.17393937847624594,0.8619131047643267
ParkVol_PC1_M,0.08456161287397561,1.6356923337692606,0.10190399475157287


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.079
Model:                            OLS   Adj. R-squared:                  0.075
Method:                 Least Squares   F-statistic:                     4.988
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           4.58e-05
Time:                        01:39:01   Log-Likelihood:                -2052.2
No. Observations:                1363   AIC:                             4118.
Df Residuals:                    1356   BIC:                             4155.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0510      0.056     -0.903      0.366      -0.162       0.060
x1             0.0256      0.030      0.858      0.391      -0.033       0.084
x2             0.0068      0.027      0.249      0.804      -0.046       0.060
x3            -0.1309      0.032     -4.083      0.000      -0.194      -0.068
x4             0.0273      0.011      2.514      0.012       0.006       0.049
x5            -0.0045      0.026     -0.174      0.862      -0.055       0.046
x6             0.0846      0.052      1.636      0.102      -0.017       0.186
==============================================================================
Omnibus:                      901.195   Durbin-Watson:                   0.662
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            14811.408
Skew:                           2.839   Prob(JB):                         0.00
Kurtosis:                      18.118   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/har_volpc_xsec_rs_excl_lag_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/ml_feature_kept.txt <==
ETH_Amihud
ETH_GarchVol
ETH_Turnover
ETH_ParkVol
BTC_Amihud
BTC_GarchVol
BTC_Turnover
BTC_ParkVol
YFI_Amihud
YFI_GarchVol
YFI_Turnover
YFI_ParkVol
DOT_Amihud
DOT_GarchVol
DOT_Turnover
DOT_ParkVol
XEM_Amihud
XEM_GarchVol
XEM_Turnover
XEM_ParkVol
BNB_Amihud
BNB_GarchVol
BNB_Turnover
BNB_ParkVol
ARK_Amihud
ARK_GarchVol
ARK_Turnover
ARK_ParkVol
Amihud_PC1
Amihud_PC2
Turnover_PC1
Turnover_PC2
GarchVol_PC1
GarchVol_PC2
ParkVol_PC1
ParkVol_PC2
returns_PC1
returns_PC2
returns_PC3

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/reg_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,15.2976675
31,Turnover_PC2,8.045834
13,DOT_GarchVol,4.073353
30,Turnover_PC1,3.5561445
2,ETH_Turnover,2.7327988
14,DOT_Turnover,2.682182
9,YFI_GarchVol,2.4573524
33,GarchVol_PC2,1.7693515
18,XEM_Turnover,1.2807039
1,ETH_GarchVol,1.1013498
35,ParkVol_PC2,1.0999798
17,XEM_GarchVol,0.6650063
21,BNB_GarchVol,0.40334874
5,BTC_GarchVol,0.21641968
28,Amihud_PC1,0.18884361
23,BNB_ParkVol,0.1345127
32,GarchVol_PC1,0.13080786
29,Amihud_PC2,0.12516078
22,BNB_Turnover,0.11239399
6,BTC_Turnover,0.10523596
16,XEM_Amihud,0.09556949
25,ARK_GarchVol,0.07646763
15,DOT_ParkVol,0.07258194
0,ETH_Amihud,0.062137682
37,returns_PC2,0.036127165
27,ARK_ParkVol,0.027492162
26,ARK_Turnover,0.026122617
12,DOT_Amihud,0.015068879
3,ETH_ParkVol,0.0049406854
34,ParkVol_PC1,0.0
36,returns_PC1,0.0
19,XEM_ParkVol,0.0
24,ARK_Amihud,0.0
20,BNB_Amihud,0.0
11,YFI_ParkVol,0.0
8,YFI_Amihud,0.0
7,BTC_ParkVol,0.0
4,BTC_Amihud,0.0
38,returns_PC3,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/reg_test_pred.csv <==
,y,yhat
2024-05-20,22.599834901525277,22.895552
2024-05-21,22.048207541058638,28.184181
2024-05-22,21.928760964916073,20.066082
2024-05-23,21.196879988313512,40.439686
2024-05-24,20.47965979135973,15.953525
2024-05-25,19.518481724131043,15.289566
2024-05-26,18.36696289876856,15.650858
2024-05-27,17.20616535528027,16.95585
2024-05-28,16.622774841941187,18.361895
2024-05-29,16.285850344106017,17.167088
2024-05-30,16.21181669575779,16.95585
2024-05-31,16.55340054294954,17.336996
2024-06-01,16.653665323812547,15.289566
2024-06-02,17.17167043598378,15.289566
2024-06-03,17.654802289120898,19.941713
2024-06-04,18.203119089546075,17.135881
2024-06-05,18.934927270130466,18.900543
2024-06-06,19.79655627858313,16.356024
2024-06-07,19.795752696485966,21.76363
2024-06-08,20.238488268107698,15.396489
2024-06-09,20.452029965536703,15.396489
2024-06-10,20.611724723356833,19.084078
2024-06-11,20.716612295147417,18.787931
2024-06-12,21.03218408205627,18.457876
2024-06-13,21.439496708968015,15.725923
2024-06-14,22.181695566692298,16.50159
2024-06-15,22.71623134866119,15.1897745
2024-06-16,23.004632935200007,15.1897745
2024-06-17,23.668564668942444,15.853732
2024-06-18,23.724598017876147,22.167187
2024-06-19,24.010186514847806,15.1897745
2024-06-20,24.36422789628795,15.364632
2024-06-21,24.785618906816733,15.364632
2024-06-22,24.87892199629455,15.1897745
2024-06-23,25.621450465446213,15.1897745
2024-06-24,25.99565134740696,19.078896
2024-06-25,27.2558162158602,15.364632
2024-06-26,28.57155269980518,15.364632
2024-06-27,29.87443476002968,18.560625
2024-06-28,31.262059411474535,19.482733
2024-06-29,32.41093015023073,15.1897745
2024-06-30,33.48152321205127,15.289566
2024-07-01,34.6426931353186,15.825717
2024-07-02,35.8979276975016,17.70681
2024-07-03,35.838330308308336,26.682072
2024-07-04,35.8033867285076,23.404575
2024-07-05,33.743989463770944,35.089615
2024-07-06,31.779048916551204,25.4933
2024-07-07,29.7499403957434,31.321396
2024-07-08,27.412160064652102,36.856903
2024-07-09,25.185870906477177,30.451273
2024-07-10,23.154770894544697,23.362669
2024-07-11,21.06054749212283,16.839102
2024-07-12,19.227127254861546,15.699023
2024-07-13,17.833657132870616,15.289566
2024-07-14,16.423271926357142,15.464425
2024-07-15,16.272535469203945,17.667408
2024-07-16,16.03225234467254,17.567616
2024-07-17,15.911199229159191,15.953525
2024-07-18,16.186056712679807,15.953525
2024-07-19,16.520307786494328,15.649624
2024-07-20,16.545861193172847,15.1897745
2024-07-21,16.546387475120987,15.364632
2024-07-22,16.16826330566108,24.043642
2024-07-23,16.04125967566136,15.364632
2024-07-24,15.906159817816677,18.453846
2024-07-25,15.678106720600663,15.9647455
2024-07-26,18.52760640797965,15.464425
2024-07-27,21.37695906211878,15.364632
2024-07-28,23.83164976796507,15.1897745
2024-07-29,26.257259516777378,15.532882
2024-07-30,28.885307835879566,15.736807
2024-07-31,31.791236129870924,15.464425
2024-08-01,35.037429384674134,16.272938
2024-08-02,38.15361086145828,15.783838
2024-08-03,41.34912452213247,15.364632
2024-08-04,44.60820506218323,16.024448
2024-08-05,42.03153634189471,57.429367
2024-08-06,39.16482800865178,25.175018
2024-08-07,36.70743764411891,26.122856
2024-08-08,34.03188364119393,23.417467
2024-08-09,31.26482249083823,30.234053
2024-08-10,28.126297796568544,25.42097
2024-08-11,24.831033218119508,18.640745
2024-08-12,21.43752651851358,18.633612
2024-08-13,18.240105702583985,15.364632
2024-08-14,15.10454410394361,15.364632
2024-08-15,14.778668206973862,15.464425
2024-08-16,14.712796533413023,15.464425
2024-08-17,14.392788935868044,15.289566
2024-08-18,14.295409174125979,15.289566
2024-08-19,14.245232468604877,15.473807
2024-08-20,14.299574814001721,15.464425
2024-08-21,14.688518544001955,15.464425
2024-08-22,15.19929267920187,15.464425
2024-08-23,15.352323085630337,17.476025
2024-08-24,15.374529542203877,15.364632
2024-08-25,15.328577334920467,15.289566
2024-08-26,15.323280350480672,15.464425
2024-08-27,15.654752839219896,15.864953
2024-08-28,15.937472598847043,15.864953
2024-08-29,16.282121929508953,15.364632
2024-08-30,16.674604175583895,16.975704
2024-08-31,16.519977276970234,15.289566
2024-09-01,16.371100939964638,16.975704
2024-09-02,16.351949607872022,15.364632
2024-09-03,16.361289535138795,15.364632
2024-09-04,16.591656591202934,15.473794
2024-09-05,16.870584801608253,15.364632
2024-09-06,16.505679269116104,15.864953
2024-09-07,16.157638890450617,15.289566
2024-09-08,15.759804714797195,15.289566
2024-09-09,15.465034977487267,15.464425
2024-09-10,15.425921121020199,15.464425
2024-09-11,15.604213834901667,15.749415
2024-09-12,15.83997186142002,15.464425
2024-09-13,16.09855878858296,15.464425
2024-09-14,16.066766769439557,15.289566
2024-09-15,15.837949235187358,15.289566
2024-09-16,16.05571374510862,15.364632
2024-09-17,16.24775499706114,15.9647455
2024-09-18,16.51048936651774,15.9647455
2024-09-19,16.594351637164525,18.459948
2024-09-20,16.68492808659833,15.670873
2024-09-21,16.827841437356064,15.1897745
2024-09-22,16.89672014162792,15.1897745
2024-09-23,16.99060262923548,15.364632
2024-09-24,17.241585647808414,15.364632
2024-09-25,17.85679735323527,15.364632
2024-09-26,18.554078089215682,15.649624
2024-09-27,19.303923049736614,15.364632
2024-09-28,19.89912426396159,15.1897745
2024-09-29,20.352917193173646,15.1897745
2024-09-30,20.746407981868096,15.649624
2024-10-01,20.44959522314373,19.025946
2024-10-02,20.10837469495116,16.460846
2024-10-03,19.689485463731526,15.9628935
2024-10-04,19.617239127404222,17.859835
2024-10-05,19.5882049825534,15.1897745
2024-10-06,19.267903090832633,15.1897745
2024-10-07,18.914003529741244,15.364632
2024-10-08,18.611326252726133,15.364632
2024-10-09,18.655907215062815,15.364632
2024-10-10,18.807130464906496,15.364632
2024-10-11,19.385830227570345,15.364632
2024-10-12,19.85663465814794,15.1897745
2024-10-13,20.203100179573628,15.1897745
2024-10-14,20.082911622593773,17.376232
2024-10-15,19.496559588281023,16.354053
2024-10-16,19.12946608676937,15.864953
2024-10-17,18.938769288307846,15.364632
2024-10-18,18.808123625125923,15.649624
2024-10-19,18.833618069945416,15.1897745
2024-10-20,18.678070005402454,15.1897745
2024-10-21,18.549847581198183,15.864953
2024-10-22,18.708225693374047,15.364632
2024-10-23,19.231902861662597,15.364632
2024-10-24,19.862536117918456,17.859835
2024-10-25,20.656233957729615,20.269264
2024-10-26,21.253834647388118,16.701054
2024-10-27,23.78637276472535,15.1897745
2024-10-28,26.49696383129453,15.864953
2024-10-29,28.916965985419985,15.864953
2024-10-30,31.521248253190976,18.459948
2024-10-31,40.882895936753904,18.459948
2024-11-01,51.02674875796648,19.20399
2024-11-02,61.35202606783366,15.289566
2024-11-03,71.65147918986361,15.464425
2024-11-04,81.55710929413341,15.864953
2024-11-05,91.18265387309768,16.171194
2024-11-06,98.85391555687144,35.67115
2024-11-07,106.51804649484218,35.163727
2024-11-08,114.03137392610888,32.965103
2024-11-09,120.8403178986191,21.242435
2024-11-10,116.14623671942108,127.2991
2024-11-11,109.82096513610813,113.11078
2024-11-12,101.31545648364835,108.202866
2024-11-13,93.16477142412819,98.05916
2024-11-14,85.63531097350571,54.97994
2024-11-15,78.57402201247373,42.36573
2024-11-16,71.26026348679298,46.655624
2024-11-17,63.42868192843101,56.5639
2024-11-18,55.94788818725367,46.860123
2024-11-19,49.14291700031522,44.529064
2024-11-20,47.50657733152747,43.02998
2024-11-21,46.206586820895716,85.88843
2024-11-22,46.70077089532118,46.306362
2024-11-23,47.190773179279226,50.14284
2024-11-24,47.979723181136315,45.01032
2024-11-25,55.512842612953094,71.68314
2024-11-26,64.72059933628086,42.00747
2024-11-27,74.41536136762178,55.871582
2024-11-28,83.50677307433133,43.589375
2024-11-29,92.44999160633293,41.420826
2024-11-30,100.31718119719264,47.19923
2024-12-01,107.38180663153813,40.45533
2024-12-02,114.35916652295275,84.38977
2024-12-03,121.6256833413186,55.778316
2024-12-04,129.2523908602231,113.26129
2024-12-05,127.73282357432966,183.99255
2024-12-06,123.06310434787136,176.96275
2024-12-07,117.49035109386645,90.90571
2024-12-08,112.1242159079045,85.23426
2024-12-09,105.34256905446975,105.977295
2024-12-10,97.62867810610238,117.17716
2024-12-11,90.48012591180392,96.88375
2024-12-12,83.67571599580751,100.77573
2024-12-13,76.25149724793921,47.27427
2024-12-14,67.94093427676391,45.250175
2024-12-15,62.45978246803006,49.814495
2024-12-16,58.668968296545906,87.20409
2024-12-17,55.75771714690192,51.944447
2024-12-18,53.09863372806787,84.19076
2024-12-19,51.25229752726335,84.92221
2024-12-20,48.72883602116666,108.45268
2024-12-21,46.52258222303945,46.838284
2024-12-22,46.30196953463854,40.525177


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/reg_val_pred.csv <==
,y,yhat
2023-10-17,21.290044621183473,15.1897745
2023-10-18,22.731848265623764,15.1897745
2023-10-19,24.13863342472512,15.1897745
2023-10-20,25.43471491774617,15.364632
2023-10-21,26.650602703573135,15.1897745
2023-10-22,27.711404864843352,15.289566
2023-10-23,27.653487211498174,23.841494
2023-10-24,26.461765569014744,24.985952
2023-10-25,25.497025818581797,16.318153
2023-10-26,24.548296107740345,18.584507
2023-10-27,23.62431862615061,15.650858
2023-10-28,22.404198176278594,15.1897745
2023-10-29,21.176662377372754,15.496016
2023-10-30,21.583411939212795,17.554031
2023-10-31,22.795221226371897,18.461351
2023-11-01,25.9775360335155,19.520294
2023-11-02,29.9492605497282,18.63621
2023-11-03,35.84227310858739,15.678872
2023-11-04,41.38774382520815,15.496016
2023-11-05,46.691078714122305,16.892437
2023-11-06,54.218313287976244,17.190153
2023-11-07,61.93711912308497,21.29675
2023-11-08,70.99764046365412,18.905392
2023-11-09,77.8848698634284,34.731133
2023-11-10,84.09988296683309,35.356865
2023-11-11,89.08456135676988,47.14874
2023-11-12,94.00410226279618,47.108665
2023-11-13,98.40902969668255,60.461838
2023-11-14,103.64414124070076,46.815735
2023-11-15,109.75092002799488,43.44217
2023-11-16,112.32585823699974,111.36557
2023-11-17,113.62988811607576,101.48079
2023-11-18,105.82380506713935,109.87963
2023-11-19,97.95510407083974,66.11567
2023-11-20,89.74853878773807,62.714436
2023-11-21,81.44973689970126,58.133175
2023-11-22,72.79605319752315,61.906574
2023-11-23,63.478594627663554,32.52293
2023-11-24,55.75129146431813,35.5503
2023-11-25,47.535674237436616,24.474216
2023-11-26,40.3793472102863,23.353048
2023-11-27,34.51311167957226,32.599045
2023-11-28,36.310329061961916,33.84677
2023-11-29,38.732011790843835,32.236897
2023-11-30,41.66843997878428,35.845108
2023-12-01,44.2564506478569,33.52571
2023-12-02,46.796901773435714,31.451357
2023-12-03,49.15496691722048,19.476965
2023-12-04,47.91302483814367,35.979794
2023-12-05,45.82774438519079,34.071148
2023-12-06,43.798891965024396,30.66463
2023-12-07,41.80455601158838,26.744576
2023-12-08,39.565028441281925,31.650393
2023-12-09,37.14936380139125,35.14349
2023-12-10,34.33095215751369,22.237165
2023-12-11,30.509481256965444,35.41904
2023-12-12,26.632670642658656,35.419975
2023-12-13,22.79425287454891,48.417194
2023-12-14,20.44071056426125,44.197998
2023-12-15,18.875421107216873,32.32665
2023-12-16,17.548894274277593,39.37016
2023-12-17,16.14128678333416,30.960384
2023-12-18,14.89980951334527,29.89275
2023-12-19,13.930782519166987,26.523275
2023-12-20,13.413322337737,24.808184
2023-12-21,13.884299963993758,28.781862
2023-12-22,14.37015195745163,41.074642
2023-12-23,15.195170400311213,38.588085
2023-12-24,16.47687250929387,41.104942
2023-12-25,17.750460003685607,41.270416
2023-12-26,19.093357396525665,42.119125
2023-12-27,21.064927418224272,40.136078
2023-12-28,23.222514580763868,38.061733
2023-12-29,25.371469855734233,38.56717
2023-12-30,26.99660936927687,30.472075
2023-12-31,28.488942239634337,28.280878
2024-01-01,29.67599649660743,24.100746
2024-01-02,30.497809298906446,27.287556
2024-01-03,31.02040050701023,34.457947
2024-01-04,31.772193465686588,38.319588
2024-01-05,32.56254814370333,34.144444
2024-01-06,32.15293182570209,37.728237
2024-01-07,31.65356860570684,34.184822
2024-01-08,30.947658843203033,31.411821
2024-01-09,30.370350251472694,34.43365
2024-01-10,29.439819342733934,36.370377
2024-01-11,28.41868553197305,43.686405
2024-01-12,26.930342456393085,37.964417
2024-01-13,25.34333672733949,32.20765
2024-01-14,23.630974971129035,31.58856
2024-01-15,21.916623305536355,37.897823
2024-01-16,20.83995102427129,36.20973
2024-01-17,19.989111431017452,30.163553
2024-01-18,19.161189354096013,27.702337
2024-01-19,18.251725036025828,24.175072
2024-01-20,17.583098154516918,17.045124
2024-01-21,17.09442724933848,15.561946
2024-01-22,16.94481648791889,22.906961
2024-01-23,16.392307028285337,22.666409
2024-01-24,15.824148851886292,16.549536
2024-01-25,15.156275342445749,19.472641
2024-01-26,14.343395624382277,19.586597
2024-01-27,13.786528842621147,14.807596
2024-01-28,13.25155233597063,15.1897745
2024-01-29,12.917126805636006,22.359482
2024-01-30,13.097127973043438,20.317854
2024-01-31,13.48154018676872,18.367338
2024-02-01,14.16691321002221,15.725923
2024-02-02,15.360826915735615,15.551066
2024-02-03,16.454172086470276,15.1897745
2024-02-04,17.564232958409722,15.289566
2024-02-05,18.774412281992984,19.61246
2024-02-06,18.891715308088525,19.353682
2024-02-07,19.032554581636486,17.464804
2024-02-08,19.206449689685567,19.703064
2024-02-09,18.907517362181387,25.880299
2024-02-10,18.533625732317166,15.289566
2024-02-11,18.005033300431837,17.289946
2024-02-12,17.293315064321124,20.857096
2024-02-13,16.65784573034493,22.605352
2024-02-14,18.774709510802147,22.209347
2024-02-15,20.68233432086705,26.541534
2024-02-16,23.3224520264312,17.276249
2024-02-17,26.3970640275262,15.678872
2024-02-18,30.682705374940998,21.235693
2024-02-19,35.279517105614026,20.60851
2024-02-20,39.911834644063354,22.923862
2024-02-21,44.69486674965235,19.848625
2024-02-22,49.38046669893543,18.262102
2024-02-23,54.08438812906722,18.262102
2024-02-24,58.17024840344131,31.314959
2024-02-25,62.201585466425584,16.013268
2024-02-26,65.9208996388991,22.69295
2024-02-27,68.99765788132208,26.663422
2024-02-28,70.84000793088383,34.695824
2024-02-29,72.35920235673719,34.730824
2024-03-01,73.7328862393185,21.873558
2024-03-02,74.78743834037559,29.41358
2024-03-03,75.6115295893484,28.889622
2024-03-04,76.11176227968035,29.58973
2024-03-05,71.79521846014624,85.25783
2024-03-06,67.44861796514894,41.9096
2024-03-07,63.34340064308632,46.244713
2024-03-08,59.442636618487235,59.546467
2024-03-09,55.28321377707755,32.89144
2024-03-10,50.89842719931675,32.80337
2024-03-11,46.74841632858467,40.243263
2024-03-12,43.12918715389485,43.305954
2024-03-13,40.60667397370101,40.042545
2024-03-14,38.70765361456267,50.230938
2024-03-15,38.8488683747792,48.650215
2024-03-16,39.28916154123367,41.315483
2024-03-17,39.758961548347585,39.827793
2024-03-18,40.30719116220996,39.415916
2024-03-19,39.96963627218621,51.558784
2024-03-20,38.98559015818879,61.646008
2024-03-21,37.72296037178995,51.48508
2024-03-22,36.30815313230643,44.298557
2024-03-23,34.74646585801304,34.21571
2024-03-24,32.744529182135445,43.18596
2024-03-25,31.28894926428107,44.60253
2024-03-26,29.808576333894013,33.269978
2024-03-27,28.422593126365733,35.593323
2024-03-28,27.06570923562639,24.175812
2024-03-29,26.81583762760827,21.401953
2024-03-30,27.364215809316924,15.650858
2024-03-31,27.95244878591752,15.289566
2024-04-01,28.35810321372744,22.152002
2024-04-02,28.135269067181802,28.91846
2024-04-03,28.94658654856766,20.065613
2024-04-04,30.001914005398437,17.067295
2024-04-05,31.109955118188964,17.067295
2024-04-06,31.751347729796798,15.289566
2024-04-07,31.897332670761728,15.953525
2024-04-08,32.09009681834074,18.646887
2024-04-09,32.502774078224505,19.848625
2024-04-10,33.558908665097476,20.348946
2024-04-11,35.01466081236809,16.95585
2024-04-12,36.354707937354014,35.403
2024-04-13,35.9300244064281,58.500904
2024-04-14,34.83568224331413,45.585495
2024-04-15,32.94838047545091,41.585934
2024-04-16,31.208985918839137,37.6488
2024-04-17,29.84282992355844,36.153904
2024-04-18,28.43039725797376,33.354713
2024-04-19,26.231168903203546,32.76477
2024-04-20,23.813313537685126,26.609278
2024-04-21,21.592953350149266,29.362442
2024-04-22,19.546894144477484,33.778522
2024-04-23,18.249050386155297,26.614107
2024-04-24,17.47884946605753,25.238243
2024-04-25,17.518544805711873,22.357378
2024-04-26,17.71352057338143,17.96395
2024-04-27,17.85486613663217,15.1897745
2024-04-28,17.817398475400175,15.289566
2024-04-29,18.508211985862097,15.464425
2024-04-30,18.830126899606988,18.862215
2024-05-01,18.152159750650775,26.818153
2024-05-02,17.50990366337384,19.969154
2024-05-03,16.793835731048194,18.361895
2024-05-04,16.028228108957478,15.1897745
2024-05-05,15.400706490373732,15.650858
2024-05-06,14.836146463544432,16.95585
2024-05-07,14.318045039350082,15.825717
2024-05-08,14.01035555527383,15.953525
2024-05-09,13.744296111947857,15.464425
2024-05-10,13.992558470407133,17.365011
2024-05-11,15.053342578141477,15.289566
2024-05-12,15.817200194464357,15.289566
2024-05-13,16.81573258247048,15.725923
2024-05-14,17.818407394652475,15.464425
2024-05-15,18.75968269818187,17.667408
2024-05-16,19.802152446282445,15.953525
2024-05-17,20.867301630158458,19.703064
2024-05-18,21.732212105909888,15.289566
2024-05-19,22.439527422733793,15.289566


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/rolling_fevd_main.csv <==
,end_date,share
0,2021-12-15,0.9340969907552189
1,2022-02-03,0.9428859441390169
2,2022-03-25,0.9275421681621396
3,2022-05-14,0.9419543372621065
4,2022-07-03,0.9523485845573646
5,2022-08-22,0.9526749775699418
6,2022-10-11,0.9537091695432557
7,2022-11-30,0.9635875126467206
8,2023-01-19,0.9466131328700432
9,2023-03-10,0.9360466852616369
10,2023-04-29,0.947283009968828
11,2023-06-18,0.9746511592625052
12,2023-08-07,0.9824895726070099
13,2023-09-26,0.9759889009561576
14,2023-11-15,0.9781195094333323
15,2024-01-04,0.9727373883153786
16,2024-02-23,0.9577813149560718
17,2024-04-13,0.9237213053169562
18,2024-06-02,0.9241510032980701
19,2024-07-22,0.925737352628578
20,2024-09-10,0.9316940325649884
21,2024-10-30,0.9303467545655855
22,2024-12-19,0.9319138514480565


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/rolling_fevd_volonly.csv <==
,end_date,share
0,2021-12-15,0.1320708977398986
1,2022-02-03,0.3782505394806725
2,2022-03-25,0.34204040943683267
3,2022-05-14,0.4347600137046563
4,2022-07-03,0.4146942590695925
5,2022-08-22,0.36995292090298143
6,2022-10-11,0.31567191407800355
7,2022-11-30,0.2415192502868191
8,2023-01-19,0.15524582138160725
9,2023-03-10,0.1464688365051474
10,2023-04-29,0.1371571625249868
11,2023-06-18,0.1087872230731538
12,2023-08-07,0.12065221049996476
13,2023-09-26,0.15662616210486568
14,2023-11-15,0.22104932322438
15,2024-01-04,0.12494861713306883
16,2024-02-23,0.18036850464845117
17,2024-04-13,0.14779180886070006
18,2024-06-02,0.20836749978659053
19,2024-07-22,0.22358480194963712
20,2024-09-10,0.24612946049741535
21,2024-10-30,0.22766937159399056
22,2024-12-19,0.2247286939184649


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/structural_shocks_main.csv <==
,chol_shock1,chol_shock2,chol_shock3,chol_shock4,chol_shock5
2021-04-12,-0.9420193946474724,0.30808075829271997,-0.10083579482828002,-0.5445735936349206,-0.6206923181176554
2021-04-13,0.5858102301660688,1.2342281941087387,0.1354359083501159,-0.9292390603655143,0.19473402585102664
2021-04-14,0.120316413437624,1.3863791176924383,-0.4548293198794901,0.12845268558767384,0.5315545090934912
2021-04-15,-0.11882895130819025,0.08052167657799487,-0.9139167698999523,-0.11002218926111519,0.033442930848682995
2021-04-16,-0.16278040984673658,1.1154843790215683,0.5023471971723281,1.6799615441181972,1.745050920225056
2021-04-17,0.006725059945095863,-0.1322468847785114,-0.5271320357431,0.10775863859556513,-0.21053491181432857
2021-04-18,-0.2897915191584981,3.841326009401903,-0.4596443281288638,3.7692048000513387,0.2840987909685086
2021-04-19,-0.054272821694805934,-1.5701697795044696,-3.5139530885599544,0.6695991484482073,1.0383358082759846
2021-04-20,0.507894854006302,1.404573816611426,-0.8988434756102959,-0.6620336352147265,-0.22476088649461157
2021-04-21,-0.6260975414757368,0.6486381794400728,-3.1728937644148805,-1.3448679744130345,-0.024524749795751803
2021-04-22,-0.45998248838718436,3.3106794672994786,-0.5563324883028403,-0.6569796730206309,-0.6282041421963505
2021-04-23,-0.22825784600707155,1.49724617763919,-0.18929154530403713,2.9317308238897297,-0.35404346575500073
2021-04-24,1.0411119751752507,-3.3114699870500157,-5.905461926608105,0.07835089395695868,-0.11700749080585657
2021-04-25,0.2798429974762212,-0.003676662313439649,0.6084048081032198,0.8466517332563813,2.8592743155130544
2021-04-26,0.933576443417536,0.7465629189720069,-3.6264419559602517,0.8024534215774608,-2.8370152648886484
2021-04-27,-0.012386874954271206,0.11398461086032244,4.078008292320923,-1.2916433690426432,-1.2142834919307985
2021-04-28,-0.5316922272178094,0.8869941822739722,1.3177126909845047,-0.8055482140926062,-0.3445222173142232
2021-04-29,-0.91557477492147,0.06203448843245739,-1.1673629286295941,-0.9454442551327678,-0.3450578147450548
2021-04-30,-0.7375123667672602,-0.28306841302552355,0.3176358073564439,0.29968829115909784,0.1365973445153206
2021-05-01,0.5785549353357577,-0.35167012604914616,1.2018411729627854,-1.540433879590587,-0.5284193139611038
2021-05-02,-1.031035055093398,0.04422643270163809,0.5397241179485607,-0.4181966332697008,-0.6064421030541257
2021-05-03,1.1857395890695122,3.7284324448759296,-0.40818028731687617,-4.01037730179954,-0.10033414180118665
2021-05-04,0.04660765381339511,3.452474456673315,0.28496503799274686,-1.3278095272087147,-0.464878076916202
2021-05-05,1.000851669711825,-1.226916126901832,1.7033730508236307,1.602061833499698,0.8295719668131496
2021-05-06,-0.297480782865785,-0.15018393105537287,3.1242220008031985,0.25206674920165195,0.32355221603126244
2021-05-07,-0.6797408205975046,-0.1084085095015312,0.13575915083503617,1.2944724296605588,-0.6074705959310033
2021-05-08,0.8147020776848385,2.1452889233919077,-2.840157548378853,-4.0037344639762615,-0.3899418135172802
2021-05-09,-0.40811829304173175,1.068767272800299,-0.09602315142544882,-1.112509237879259,0.031734464912687624
2021-05-10,-0.2990406782188264,2.9465634459501713,-0.6880833003839393,1.0299055786229707,-0.7021940552913167
2021-05-11,0.503583869188426,-0.5383908546024346,-1.0170527188233718,-0.9259676711068078,-0.6508664528210525
2021-05-12,0.6485782533694542,3.6965671995823857,0.4675812731724558,-0.32426551135964343,-0.6586088089290092
2021-05-13,-0.039417220451082216,3.4499028350433907,3.3568563256684674,-3.6537795010566914,-0.19075526089904077
2021-05-14,1.4764427256383812,-3.8715213290431065,0.07861495321236364,-0.4678108044774439,-0.592963314623473
2021-05-15,1.560030954732805,-1.5861842512545505,-0.07562414453472519,-0.08820091003494558,-0.8129083475063319
2021-05-16,-0.6031813884831806,1.1914395701575249,0.09797388287156202,0.3266142602707463,-0.500423989449732
2021-05-17,0.4701412514954168,1.9279082015919715,-2.563277054958673,-1.3720858623895973,0.03348119420300807
2021-05-18,0.09637825546206857,-1.552054634405846,-0.1222606983792002,-0.3670488136965982,-0.6300185130700098
2021-05-19,2.0127729213903907,7.923634564391803,-1.0455602979055132,15.784601648173753,-1.3722629389431142
2021-05-20,0.5448704569987108,0.2141035782204112,10.898362053042653,-0.5202346892031765,-0.5947117777336003
2021-05-21,0.5449157214057578,0.13526772240292226,1.6313445722227753,1.1652269463063183,-0.41035781714386543
2021-05-22,-0.22789152214349798,-1.687587319636586,-4.547872232324699,-2.2642766532765437,0.9028532188754639
2021-05-23,-0.051303140821906255,2.5655249245498557,0.5726524625808749,6.306842567126858,-1.1008057486514458
2021-05-24,1.7157120750075905,0.04157298099647196,-7.031372397148217,-0.5236114374869479,0.7571691670938587
2021-05-25,-0.6996411511957077,0.3677236483533911,4.2447602323689635,-2.8883448688842988,0.231373880589136
2021-05-26,-0.00691753796391979,-0.9914670028598057,0.8707797432305008,-1.078461515030704,0.6383493334458259
2021-05-27,0.1250879369258093,-2.23435285515409,2.598789430636319,-0.2088623488227522,-0.14653860743502461
2021-05-28,0.8493366099791925,0.3705798916978036,0.9222128344947305,0.32330712596747974,-0.15195885249918367
2021-05-29,-0.05118720321119566,-1.1759456217211814,0.27441491540814417,1.1105204859150268,0.33505838945224137
2021-05-30,-0.03670589208813987,-1.5825237389032372,-0.5348632061525894,0.29550459816661173,0.3254092305096529
2021-05-31,1.5088748262284464,0.1804789694758427,-0.553038069401969,-1.1624551394608775,0.5287321561388694
2021-06-01,-0.6048486682383917,-0.6600916687590882,0.5975535935025732,-1.2154521595965502,0.2763171051875582
2021-06-02,-0.6101021583415928,-0.07202763323356148,1.3051928465640512,-0.5591390091479816,0.09754368677802662
2021-06-03,0.04286872408357892,0.008618026954022282,0.8936197707554457,-1.2748393976408774,0.2755898692028382
2021-06-04,0.10263945051055255,0.5447520465988284,0.8485184842511111,0.6758970429543749,-0.1899974786038636
2021-06-05,-0.628151654527829,-0.43519594470871,-0.1772921214211038,-0.024787908835198925,-0.24265956653470583
2021-06-06,-0.21291597839300963,-0.8569906224706987,-0.1829786253833782,-1.7520346910203104,0.2807871265784896
2021-06-07,0.00822932820971792,0.6219131629610404,1.501861275581061,0.869214214527937,-0.5431889924154316
2021-06-08,-0.6941625582182032,2.2647777703732057,0.23202176394477236,-0.614093439590368,-0.6866594352111287
2021-06-09,-0.1958659122666565,-0.19295099764492935,-1.7944333614934678,-0.28131218009602077,0.05427109625460666
2021-06-10,0.5546173269280895,-1.2088784276466582,-0.12495071391725368,-0.37340193988889553,-0.08845433133282024
2021-06-11,0.37556786265212405,-0.8397819041715268,0.2069979508346756,0.5834817206115146,-0.17074496416062285
2021-06-12,-0.9898190679745958,0.27695968150778344,-0.08420929290348009,-0.09335831489769615,-0.31677554495918053
2021-06-13,0.3329748006533542,0.34904171894822505,0.05176509488924258,-0.3740270394501923,-0.9053237734807772
2021-06-14,-0.856290437924733,0.21479118457441124,-0.11286928505202976,-1.0502527824236139,-0.2344894223782677
2021-06-15,-0.3400468547799454,0.6033096585321486,0.15630163801859767,-1.5310087289400522,0.37707081535413256
2021-06-16,2.0137162702308014,-1.1753930833893915,0.8111952973289224,-0.38685018272367205,-0.7182643000681597
2021-06-17,-1.1555151108232118,-0.3643864350969109,1.0238563886978225,0.11856104956230659,-0.745410623773504
2021-06-18,0.7169330030644114,0.0867983129174379,0.4064261233746503,0.6200923172973907,-0.6567876172735034
2021-06-19,-0.3418172548003469,-0.6267939051024862,-0.14708463362352256,-0.689443826078512,-0.30071091552830226
2021-06-20,-0.29558728933475154,0.7730446858882786,0.6806151478885242,0.37035595423529105,-0.6017713798672941
2021-06-21,2.461489609982066,1.7461050095112245,-1.9592947905051579,4.316692675380692,-0.4745482236061132
2021-06-22,-1.1539443584464937,1.5151822754184272,11.427201754821771,2.692591000847772,-1.7349123609096062
2021-06-23,-0.20201578950238278,0.08621363038013455,-3.4933741362871458,-0.3737620345098139,-0.18777883264978174
2021-06-24,-1.2340170930729588,-1.127882006850417,-0.6944799375033904,0.004497684605636348,0.07005893739214925
2021-06-25,1.523192529462913,-0.050352205811517,0.3956225280090849,0.1087057653103888,-0.8431969199013937
2021-06-26,-1.2713045772481044,-0.3660458239947843,-0.3357588923717823,-0.24786978780384955,0.11702736923449122
2021-06-27,1.4307104469296035,-0.3959602257938415,0.519700767181441,-1.2426012427496707,0.44896288337238993
2021-06-28,-0.04571482983118093,0.6221760837215972,0.32103510682732656,-0.880876893273666,-0.30426359054127394
2021-06-29,-0.2222078484078961,0.06817131806337051,0.7724688220603182,0.7468364501883666,0.2431211026257196
2021-06-30,0.17947773389878216,0.1066573695315961,0.8879502789060862,-0.09204285712216517,0.20045026125162127
2021-07-01,0.5533991874801885,0.5823093257276473,-0.6629111382960279,-0.9762991880847318,0.19847746995568658
2021-07-02,-0.7497616140130176,0.8502118856937754,-0.023897215840497178,-1.2564721455791688,-0.5460400812067876
2021-07-03,0.4466844003305166,-2.3844106218982,0.7041430021147649,0.4471275939826382,-0.9824696241466329
2021-07-04,0.308955464253535,-0.42889421386034926,0.02993965225301164,-0.26573337335871583,-0.2860911316962876
2021-07-05,0.5901836320079508,0.023416929350007498,-0.41945163956576,-0.20043188409511087,-0.3047598201689634
2021-07-06,0.5840683668454261,0.0615624956292197,-0.03650901512588985,-0.8260832056517244,-0.016070557265126958
2021-07-07,-1.1541861777811717,0.5553006893685047,0.0893594967440779,-0.28372495023251654,-0.13232550668344242
2021-07-08,1.600466506309727,-0.005538133418443177,0.22767132626541195,0.5273800282263289,-0.16410719526061435
2021-07-09,-0.8633991485338766,0.16316891604718345,0.022578272025155288,0.31275296215012366,-0.9346938175722636
2021-07-10,-0.5687694948237201,-0.5076805263521091,-0.4281471338533063,-0.37245593293331997,-0.408495244256165
2021-07-11,-0.5633236629740417,-0.6328376858530574,0.025300276969818243,-0.1658624374984956,-0.1970448462683241
2021-07-12,0.707244803093228,0.16854105042793402,0.29438886210497056,-0.5154281779574641,-0.3893686678352036
2021-07-13,0.7686469795149639,-0.3713776542186779,-0.5845930049117662,-0.19491367922474676,-0.25468051154669663
2021-07-14,-0.20217175981041696,0.1912115503207446,-0.3852330743179477,0.8444730445825867,-0.2638726818476459
2021-07-15,0.633298941011746,-0.26086088451238865,-1.5113595067514454,0.4107676950277361,-0.6361889865698663
2021-07-16,-0.5821798071928472,0.016063302885138013,-0.7563624528788905,0.8872287900698089,-0.3373205367427968
2021-07-17,-0.8326441529158076,0.007837434365899256,0.025707066199948222,-0.43804437033914306,-0.036527798900936555
2021-07-18,-1.2259509367458719,0.21291661070225706,0.11847300140027894,-0.11436646799510058,-0.778194244889948
2021-07-19,0.8495933767129192,-0.213070416751067,-0.0023532558610133156,0.9156274072317147,-0.4172962379819396
2021-07-20,-0.7260593064497075,0.6177461716991038,0.07474832675679224,1.4421482754168002,-0.47395234001253334
2021-07-21,2.2589116687974085,0.7254254327090884,-0.8811513332496483,0.2836520192933382,-0.7459240637391096
2021-07-22,-0.7384195200002218,-0.1286174590999436,-0.5367985605582226,-0.482468447008966,-0.1902773871620357
2021-07-23,0.8001480643685797,-0.02363638747860098,0.6786282802588369,-0.8337362575825795,-0.5612461654285897
2021-07-24,-0.046965522242143565,-0.17353575483851608,-0.5027720108324841,-0.22711526770291002,-0.013696166704726998
2021-07-25,-1.276363201816236,-0.055249607684603144,0.07232253455888762,0.39398117674768623,-0.6689351929473493
2021-07-26,-0.8472380628594085,2.7673818638827585,-0.416717059949382,-0.15851635499196925,-0.24671035897918284
2021-07-27,-0.09790968620535719,-0.5311446720085959,-1.9468641919972867,0.17871362633638763,-0.27304727741581813
2021-07-28,-0.9793528013084676,-0.4163847183928801,-0.5391056643883031,0.0023507461174274644,-0.5379624266340556
2021-07-29,0.48684544551217557,-0.5347693303578678,-0.04138377785600607,0.11366008360984269,1.1796884437773814
2021-07-30,0.09430750715711882,0.5330642776869924,-0.2898835279345991,0.3636133851928045,-0.20849543223722464
2021-07-31,-0.1274066626370703,-0.08289804631946068,-0.6194516569864714,-0.15914559712302495,-0.09914660037428913
2021-08-01,-0.8737745899295613,1.1012708228464831,0.16444828561259853,0.31355515737787737,-0.8627731419929278
2021-08-02,-0.5348824986146073,0.32480495942710974,-1.093644023008312,-0.6456683067183439,-0.3560687196241152
2021-08-03,0.3088875804010942,0.21921952282939142,-0.4780165873298354,-0.610209154157002,-0.6732778507860937
2021-08-04,1.3676724324083214,0.35703280075965665,-0.7366438068587977,-0.954492758330646,-0.6738320288255265
2021-08-05,-0.2415631785822523,1.4937526377958155,-0.7737681995144945,-0.9095700925845739,-0.3633658611376214
2021-08-06,-0.27492874475682244,-0.05669705784109497,-0.40399550513223764,-0.14318490005168294,-0.48753891340583927
2021-08-07,1.0329887606638117,1.2454208698517668,-0.21221137955251165,-1.3228944229365338,-0.030972155226395907
2021-08-08,0.3487395162343557,-0.29245858621855436,0.022617324218429626,0.34635148936394045,-1.2869943989450037
2021-08-09,0.1431014012914998,1.0322643773093823,-0.3418333283833017,-0.2794965691445292,-0.5416810808190535
2021-08-10,-0.6741432307471583,-0.04044604191763159,-0.5629020979996858,-0.16277519335264726,1.8903490017200457
2021-08-11,-0.5660092843960416,0.21554509246316805,0.43234462657586953,0.8912291574817945,0.7272749860719453
2021-08-12,0.20137775366997424,-0.07743582911845096,-0.24159001759404572,0.7257264261270431,-1.4371381375544838
2021-08-13,1.5290685543874432,-0.2568077693203387,-2.10000517212164,0.31840056746550194,-0.03961750271655106
2021-08-14,-0.5212825828802328,-0.32327607150306564,1.3454048299605514,0.022468332951564814,-1.131084129985049
2021-08-15,-0.8750337219828804,0.8011997069627388,-0.05537378976170215,-0.5072684769465268,-0.9044033928093667
2021-08-16,0.33058528106301704,0.2258486991374766,-0.6966772106946134,-0.3229165448377406,-0.4254513450549631
2021-08-17,0.15960031431155924,0.5335750504179703,-1.2505155883612749,0.9225387263078966,-0.5431196352422548
2021-08-18,-1.0754411010106704,-0.12637045807449018,-0.8516419441353584,0.4557179819802716,0.06364062388560358
2021-08-19,0.8375975559907513,-0.2814037630279399,-0.7803926293728835,0.3724847766806527,0.6103227642745077
2021-08-20,-0.08453015681700472,0.24731451408425748,-0.036828117854515875,-0.8018785983734603,-0.7967965156013422
2021-08-21,-0.512450324857543,-0.13521021684047124,0.3286483053144192,-0.07407180486314785,-0.4718628182898087
2021-08-22,-0.9940526710454443,-0.29406342954792525,-0.29506724887359914,0.7590093181187445,0.3188330810856848
2021-08-23,-0.3803934938627837,0.7569406881774519,0.07798620560410802,-0.4215555344718797,-0.17517656815098298
2021-08-24,0.43744178647507836,-0.0009478015200480453,0.2883314449677335,1.4050810084452576,-1.0168107404767996
2021-08-25,-0.6975959354383751,0.0453192746579717,-0.13749670943604236,0.35635017560346866,-0.0727838419372482
2021-08-26,0.3595344235603138,-0.08863259446162576,0.09040520047197911,0.7173147573673324,-0.7294394011050885
2021-08-27,0.6916586474827283,0.09012737791582492,0.3727647142177911,0.14441697141777962,-0.3217410501345719
2021-08-28,-1.012994761468472,-0.48638813080248966,-0.13160024939480788,-0.5992792557786643,-0.12897290918612814
2021-08-29,-1.0695411853156167,-0.026921853229326175,0.610727340785921,0.540791691263794,-0.013100661501033816
2021-08-30,-1.3203373959376494,0.9947084765235531,-0.8087718194261947,-0.08879549569270319,-0.09915319614623809
2021-08-31,0.47721019856384955,1.469068102402373,-0.12451117062989144,-1.211664106186095,-0.6002132526449342
2021-09-01,1.5651135473359594,0.6206509239024904,-0.3300033792710653,-0.9640135461800593,-0.141803552818196
2021-09-02,-0.6933501662797428,-0.4161514289774841,-0.4508437508297878,-0.3779353420130331,-0.4660221031961684
2021-09-03,0.04638247271491662,0.5414856721507639,-0.03634093135805698,-0.12506669668990622,-0.32108805577238686
2021-09-04,-0.5362028879569684,-0.7120377182394781,-0.04278684775901691,1.094897945328349,2.421608854196609
2021-09-05,-0.33503888062144593,-0.38690936933088516,2.3006438111051746,0.8938318924680302,0.4639983332819492
2021-09-06,-1.0356304443862796,0.15836999036106367,0.36823967230602367,0.12432460787619871,-1.3720451146987946
2021-09-07,1.2246659987026076,3.515662618511604,-0.558762303598958,6.675373128596897,-2.0032310205556687
2021-09-08,-0.8641126803748771,0.1438261126060517,2.6356816435841384,-0.758441568390464,0.32033551823434814
2021-09-09,-0.6822067456310287,-0.16895834587068762,0.33968366044793197,-1.2699071971903988,0.39493132379352
2021-09-10,0.9043347428163712,-0.7340692250207727,-0.040063098760476354,0.9245903840232358,-0.6938489662106953
2021-09-11,-0.7510971931795076,-0.7348981120291346,-1.6845003315142544,-0.7051348009074948,-0.13976061201982193
2021-09-12,0.43946609227784866,-0.5421251008217493,0.5229031271802387,-0.02893530252454644,-0.22848661331062575
2021-09-13,-0.2773420844583144,0.7054044052391596,-0.4359939641415672,1.3080934985584036,-0.3906352789285791
2021-09-14,0.22065257577684824,-0.4764664592573213,-1.672799847763028,-0.9149877657571429,0.12325845267133179
2021-09-15,0.8650022081182723,-0.48872627826729126,0.8558144349295383,-0.67656226535274,-0.35753692410068516
2021-09-16,-0.9969190698230385,0.4254362274556598,0.05983525985913428,0.05265294915082119,0.15668619914804116
2021-09-17,0.749962511222201,-0.5056264770147859,0.1130260527086676,0.03420143584611749,-0.009585952574040036
2021-09-18,-0.9051080381324591,-0.38397014762501036,-0.14884244168365937,0.23434676284025135,0.6896220387868209
2021-09-19,0.24321704108431827,-0.4540246896660644,0.2569021275932572,-0.2968148877001543,-1.1884097245117518
2021-09-20,1.6633249160283612,1.800387555235354,-0.042175759719105206,2.0601971620771637,-0.8016708716853564
2021-09-21,0.2088674002774995,1.182749998705695,3.160513449906418,0.17525101140107735,-0.3549968192327179
2021-09-22,1.8987319020469782,-0.6224320967242197,-0.452844512253484,0.6719433155304918,-0.40400134652486425
2021-09-23,-0.4573562499936733,-0.7594562763820627,1.2461610383996469,-1.1883042111401452,0.06663424455563295
2021-09-24,0.6176630104733501,1.1837766970921926,0.947930795617123,1.0521589707696508,-0.8350405567517873
2021-09-25,-1.3443824570718748,-0.870135356955963,-1.521720625109921,-0.41418841004105184,0.2400502613504609
2021-09-26,0.2860034977601156,0.2904639558162785,0.7777455929611929,0.11925107635742954,-0.008326648524886817
2021-09-27,0.2728879421046514,-0.6078356908683874,-1.840368990274655,-0.3658618780343017,-0.20279322833997476
2021-09-28,0.5649656736577521,-0.5616554422257792,-0.03475114809628972,-0.05432862455100571,-0.37568532709812946
2021-09-29,-0.6729639404162159,-0.2596677116484265,0.11278771183056356,0.3312937657041384,-0.42192144545178145
2021-09-30,0.6694391135074146,0.1273528351882454,-0.329124565803323,-0.49925021473852366,1.2759040169409386
2021-10-01,1.8453696043947758,0.4251511825235569,0.5005639771080024,-0.16256318027732775,-1.3815320302786502
2021-10-02,-0.5258571760307078,-0.19042979047069847,0.7372837374288059,-0.04243678063829881,-0.31545637798106296
2021-10-03,-0.9752165521878697,-0.3438895566475318,0.27823960754466376,0.1757799636185673,-0.4276437805145953
2021-10-04,-0.867268188785105,0.28545234032704797,-0.0016490600874616158,-0.2245915994799077,-0.284701114206447
2021-10-05,0.474142025908914,-0.3791072192920661,-0.2455261309222804,-0.1052084504757793,0.021582190471077643
2021-10-06,-0.7360562732740737,0.901354358147477,-0.19131473528921786,0.8340273614177256,-0.3182006887312013
2021-10-07,-1.1628678288260796,0.01865985545045454,-1.7655523047345842,-0.4810207956193576,-0.29552429349395665
2021-10-08,-0.8069308777765356,-0.34716086887668196,0.2667603006837316,0.11596529414105851,1.7722359646434005
2021-10-09,-0.8938791911395073,-0.7387182721481187,1.1534376042732088,0.6097948124571432,-0.22211660448175086
2021-10-10,0.5820626578652294,0.2173225481389509,0.44875156138962385,-0.3043769311223942,-1.2042544429175015
2021-10-11,-0.07026417130132256,0.41050067152192515,-0.028098904314172165,-0.3471802639864538,-0.5027391097181414
2021-10-12,-0.6975483429746904,0.2231090809159246,-0.8529582002782116,0.4968251088667398,-0.06038229979488494
2021-10-13,0.22701452953396128,-0.3125642741383572,-0.7226310406950508,-0.2799839007902307,-0.4856622133004918
2021-10-14,0.5307795314475487,0.4472806262395195,-0.28775762459179943,-1.5344989310986825,-0.38488267135543147
2021-10-15,-0.524550368450794,0.5176620531054286,-0.1393714754571744,0.5207046865850808,0.3013372801684
2021-10-16,-0.7334278465076064,-0.4790610035465911,-0.5405545402148849,-0.08385934229346706,-0.12524569929715354
2021-10-17,-0.9375072204242789,-0.030289944122536223,-0.08356930867736431,1.2228748036493484,2.451663546659407
2021-10-18,0.026410817412262137,0.14982698599699773,-0.8864689257544158,-0.9771124768127275,-1.5715671599027927
2021-10-19,0.28114661628053655,-0.22048120748647818,-0.10998554501347112,-0.8193220845886633,-0.9383011150406932
2021-10-20,1.2337168589430336,0.522698100071721,-0.05452206491153753,-0.6421428536952738,-0.6532359610270567
2021-10-21,-0.5982320992006676,1.7616733165414185,-0.5401238206813866,-0.9008840147419085,-0.5274042888315129
2021-10-22,-0.1769026631819973,-0.8507323488897512,-0.16139493763639146,0.18311845007512564,-0.6641909100019296
2021-10-23,1.3648115246414283,-1.1391947369546929,-0.1191184267140076,-0.628816869094659,-0.18112062844834495
2021-10-24,-0.28570690001388593,-0.06596343326268696,-0.2579390902018122,0.4550806953439162,-0.314503839247715
2021-10-25,0.13045291472742981,0.27638975251996234,-0.5571639804076643,-0.8060552021394669,-0.23567130841931686
2021-10-26,-0.3388252525956691,0.342664258683241,0.3217609030681806,-0.13161781231428807,-0.5804700087241582
2021-10-27,0.16778686196325157,1.719650926017271,-0.47226264955229086,2.741800288474943,-0.5427112821898914
2021-10-28,1.2597267764732907,0.43262621773942034,1.3226728166532107,-1.3692503959153095,0.22794439899109217
2021-10-29,-0.2670500818480319,0.17052985277950045,0.5252100188513454,-1.1454697036896637,0.5951091218635328
2021-10-30,-0.06150137639910325,-1.3144891067742956,0.875775487891715,1.9336759423033631,3.2194131280702987
2021-10-31,-0.7880173375554971,0.2569290812129503,-0.5758007991556908,1.9302203990756808,0.1619952182679871
2021-11-01,-0.9787888785796811,0.3762569827466883,-1.4476418066076382,-0.1425731769250978,0.05497462368298337
2021-11-02,0.8378546314598007,0.4371903335875483,-0.3059216906998137,-0.7715055002227198,1.192771949323842
2021-11-03,-0.9791830995579154,0.2607240175630654,-0.1843740454317315,0.35428128029976846,0.6164124650222726
2021-11-04,-0.5018030507204297,-0.28640080243698307,0.14719125437932332,0.3025770055361028,0.37655737992710764
2021-11-05,-0.5978304825225352,-0.6822313532995208,-0.18367579635039413,0.10914806674113178,0.3939491019666429
2021-11-06,-0.8142225700244043,-0.25054907808448806,0.11353412059513551,0.2014583841472445,-0.11617921623283003
2021-11-07,-0.10572512343560406,-0.3882440300179183,-0.32931547044632936,-0.8671627751597205,0.33387585714088597
2021-11-08,0.2764487815700744,0.6893180872155796,0.6128447447458146,-0.13619492003618458,0.7769626926479141
2021-11-09,-0.6291035677053126,0.4311885605762008,0.4352901390733867,0.34030433701517426,-0.03396357238525013
2021-11-10,-0.48027059320929294,0.5923783358803812,0.42940282878546043,3.4485036126903634,1.1560171511900128
2021-11-11,-0.34125138902926055,-0.55006608645711,-2.2242542491790664,-0.7365670169762584,0.5049092090924979
2021-11-12,-0.6413737019236854,0.29768803862996973,0.43089715349950564,0.10249564168408726,0.5634366502365886
2021-11-13,-1.0086171220080324,-0.6071989069894885,-0.3554369946431787,-0.12600874708070664,0.5009652366821782
2021-11-14,-0.8706698036858846,-0.5515794371070364,0.48092309322127336,0.1630963250106578,0.03719387004940741
2021-11-15,-0.6171181829386345,0.41617741142020204,0.09114145318648209,-0.06962787419469155,0.23302491780207302
2021-11-16,0.8211399543720342,1.7477380602647052,-0.008632448459498102,2.3386974768453825,12.092072124645709
2021-11-17,0.011987683541427166,-0.6214008641170412,-2.5373204238360483,-0.9225405234844695,-3.989020317047672
2021-11-18,1.0567766609148979,-0.06286194074525867,0.29032025101828157,1.8589314589737722,-4.265277677650504
2021-11-19,1.1012672713791785,-0.25673680031332696,-0.45351585351246876,-0.2007018754178294,-0.39208996396402895
2021-11-20,-0.17142208994173103,-0.5542582660954322,0.1283417436221389,-0.091417342421691,0.5206698678473011
2021-11-21,0.3043170187856816,-0.4081049425335854,0.3267498147897896,-0.03818182842893205,0.23862151592374756
2021-11-22,0.17295158586688247,0.7273917844166032,0.22305547298443384,-0.36948601499423506,0.14916768122078852
2021-11-23,0.6353941060038063,0.43654723783516697,-0.29216531289684794,-0.9710422978894995,0.19706197851762913
2021-11-24,-0.42738435697396204,0.13986274025842102,-0.018380704415613316,0.34617683044928316,0.06739195199695196
2021-11-25,-0.839885075744674,-0.3331365010055096,-1.1811554001519977,1.1644334094257505,1.6285313638276455
2021-11-26,0.5417349464794157,1.1709358018508387,-0.871910925226112,1.8418977796689537,-0.9231135788973468
2021-11-27,-0.5225729418383833,-1.1839247851628172,0.5404324935682703,0.07682319427480597,1.0214221167123778
2021-11-28,0.8707475319545934,-0.24882898313338997,0.10940230233118459,0.12393171891766816,-0.23924556648676623
2021-11-29,-0.12278958905769563,0.3864756503026253,-2.318913617609269,-0.7837070463669694,-0.10541403987265854
2021-11-30,-0.21041667592835356,1.91808783506548,-0.19030980024255048,-1.4740442210087679,-0.1355765317045151
2021-12-01,-0.7494284878381392,0.3757141119158702,-0.4246815524220913,-0.4698188950448034,0.4635040097644785
2021-12-02,-0.2915782150614982,-0.8796354694311608,-0.0002670082919458115,0.597894394774419,0.8819917426052969
2021-12-03,0.8779979310790599,0.46274859614979696,-0.42417757968409303,1.3729623338878674,1.1548399561913918
2021-12-04,-0.6094759370069326,2.6705955101685412,-1.3317561389646921,8.773401275468727,-3.454001456100756
2021-12-05,-0.8055116995481626,-0.6289238830817286,-5.543225006259114,-1.078522752285126,0.2946374820481346
2021-12-06,-0.10540775074896279,1.3158329914437532,0.20296475264161576,-0.003319124355838458,0.3428432973810954
2021-12-07,-0.8199934177274796,-0.5813901549804595,-2.849366511607552,-0.5726368853608039,0.2659274398777701
2021-12-08,0.00454899541034002,-0.6050735891578274,0.33835685417479155,0.3855058723893753,-0.05994869858561163
2021-12-09,1.1356542748308918,0.19191210575167295,-0.790601590008108,0.4181183193791261,-0.21601873505532326
2021-12-10,0.013387484167145757,1.1940830912870364,0.7099231718863406,-1.1579364875343823,0.024939661078590906
2021-12-11,0.4796443585954541,-1.1620798035784656,0.40103291028507304,0.11137212178002899,-0.21017410947610501
2021-12-12,-0.6597903751561978,-1.0709213740058283,0.22101328483187577,-0.10523870231916577,-0.15031061638032303
2021-12-13,1.2927396417992332,1.228667332957699,0.13573807163541313,0.9691398566295673,-0.5104422798087908
2021-12-14,-1.0616326232035407,0.3936916994877985,1.4599262237774422,-0.9357194054843656,0.035436151530659626
2021-12-15,0.6905782698518759,0.7058351958293116,0.32064235005665204,-0.5309338583231085,-0.345260240211086
2021-12-16,-0.6531525826862832,-1.0244782910449912,-0.23468547102282175,-0.018131005108582784,0.31248836693481674
2021-12-17,-0.5244621002490013,0.5779840162329879,0.23357470571473388,-0.4231829911026429,0.16685383086558292
2021-12-18,-0.35990623718549586,-0.5973325364263719,-0.44253102346930745,-0.29227440943044486,-0.46291669171282135
2021-12-19,-0.7443049895636235,-0.6457186275560041,0.0742892431603074,-0.12679883334005568,0.06367138785670952
2021-12-20,-1.1098540621395399,0.879345173470381,0.19458027580186213,-0.1777647056167124,-0.4430082752540114
2021-12-21,-0.1733340895297911,-0.8227002707932091,-0.3051628065178801,0.3155553522826463,-0.08560373324099009
2021-12-22,-0.7065699907958589,-0.5591241199456457,1.087022537725238,0.283072964540466,-0.18862948428750625
2021-12-23,-0.08384525231166742,0.5647470985576413,0.23699582447188752,0.37038205208385383,-0.36198679919923227
2021-12-24,-0.47789530837230604,-0.7963005665724037,0.5114602912216547,0.40473935272609646,0.13706658290731713
2021-12-25,-0.6321744718421912,-0.39431906325640415,0.06255903158735811,-0.47735566326794404,-0.022559200238321232
2021-12-26,-0.9667815007320423,-0.08262169071230815,0.46310471029743105,0.21982817025408075,0.09175584717252656
2021-12-27,-0.8921202113722374,-0.09168598186122431,-0.11109302040838523,0.40455568401932923,-0.33832988331590236
2021-12-28,1.1560121168715065,0.6282710777567871,-0.48826195320694527,0.5686205052821776,-0.2440949961852389
2021-12-29,0.7444188981865006,-0.25012872607294667,1.2034700273720498,-0.09964004891094314,0.021240120922139543
2021-12-30,-0.16001337265121432,-0.27374422454979475,-0.04142461524686039,0.04131303336656195,0.1635131414298233
2021-12-31,-0.9696814837316321,0.2842310070591261,-0.3364656307616554,0.08949512833946179,-0.2530479461295811
2022-01-01,0.3952858645385224,-0.9131952842339333,-0.12163003949032745,-0.4376402607037848,-0.13865244800754822
2022-01-02,-0.26686222515711994,-0.33567579193194835,0.7979441822484417,0.4531264120529213,1.860195516280623
2022-01-03,-0.29867100506747907,0.19092543833719788,0.8403830149268086,-0.09344721888538617,-0.9214606666658776
2022-01-04,-1.0262430753977145,0.40257449499087183,-0.19955574994040676,-0.2954767325072438,-0.6857854497402708
2022-01-05,1.3467303712248393,0.42500511865529705,0.17052209149266262,2.307606969480252,-0.534666948026856
2022-01-06,-0.31775060079935197,1.3210168380249396,-2.399052346534651,-1.8741304481234935,0.24975808076823147
2022-01-07,0.894961530539208,0.6176802702855531,-0.18958932686817978,-0.3806130672307934,-0.3801704966695309
2022-01-08,0.3396707996292151,-1.3667775827463486,-0.3691790471006155,1.60243889945452,-0.3075947528933471
2022-01-09,-0.09217310969659272,-0.66106540949228,-1.7321279216602672,-0.1859227980767238,0.3650847242914417
2022-01-10,-0.43336040111441654,1.258708828434078,-0.27595337071900283,0.6022260404204206,-0.4871153878638721
2022-01-11,1.0539161022027292,-0.6654468763605471,-1.0511511055694367,-0.48022694888554207,-0.2051957533439537
2022-01-12,0.43403895573120105,0.1617084746840902,-0.24942312731856914,-0.592643340758182,-0.29311156785305603
2022-01-13,0.44404398469524325,-0.18400366925370193,0.38378422201621065,-0.02378444351289778,-0.3332339675075634
2022-01-14,-0.35039522905682274,-0.26296640682759237,0.15000285017706805,0.18090604079608685,0.03656086390041861
2022-01-15,-0.867549347016601,-0.62255568382162,-0.004293715048334882,-0.014028902388493374,-0.2244347123173688
2022-01-16,-0.8950273134503756,-0.18085292034011535,0.5303965656067563,-0.3225446791433039,-0.12593733077092864
2022-01-17,1.113008947877421,-0.006850841126883096,0.5183338948701615,0.0601505789952552,0.15570930084090337
2022-01-18,-0.5832202309581477,0.0684515476407167,-0.33544034830989167,0.28153343894136973,-0.3072365163133678
2022-01-19,-0.18068217223060568,0.17245535017664712,-0.3097546306147984,-0.07218348978408953,-0.3320097272263959
2022-01-20,0.7799056311902799,-0.6479260020046511,0.01675329410648349,1.2755904126175655,-0.3087798587288825
2022-01-21,2.8060162780198623,2.295040160425018,-1.6102380303170682,1.1478655938268876,0.037228680925168574
2022-01-22,0.23294545884753692,1.0612859717571839,3.0966218393719442,2.758685636107686,-0.9232552319631546
2022-01-23,0.7964568437815184,-1.0026393595086982,-1.7140289940507034,-1.358866233240012,0.2111618976279208
2022-01-24,-0.4184047835199812,2.1696255317549955,-0.20604477241555694,0.9825091789406826,-0.5443194881377458
2022-01-25,-0.9875864816156559,-1.3832676626334994,-3.380875771155631,-0.12282635112343732,0.17843598191813348
2022-01-26,-1.0074776375979573,0.8712756605046952,0.11405449655074389,0.4853822255852478,-0.07826336292165853
2022-01-27,-0.37573223580727344,-0.8111890912110531,-1.6404538752266304,0.543130492913504,0.5217115495125277
2022-01-28,1.2355229714419382,-0.65725471456156,-0.7800061374213427,-0.9829387785330367,-0.3737736950608881
2022-01-29,-0.14190829616263806,-0.7664630765682624,-0.17536738369501118,-0.1375083728545213,-0.14162931534889184
2022-01-30,-1.2290349766409225,-0.3111434146495338,0.3559944473071469,0.6855263523071821,-0.05917490188564464
2022-01-31,0.276774903110572,0.39590353151149255,-0.04282619188551469,-0.15831948384523017,0.09457722414866052
2022-02-01,0.6999547158041439,-0.3186532848048027,-0.8360485773566936,-0.9732297519950388,-0.02205918659451913
2022-02-02,0.7161556970845274,-0.06407881456921083,0.10735034485818805,0.441997212232584,-0.09231830846196017
2022-02-03,-1.3205625656104667,0.009625713245323094,-0.7775329908938745,0.2699018845300107,-0.11145224422764367
2022-02-04,2.7984227733369553,0.6579775219359821,0.35217293630124513,-0.5977454804688975,-0.299846981625861
2022-02-05,-0.8212132308085327,-0.7702581903381721,1.083669846232927,0.5145812920494708,-0.5431617096976337
2022-02-06,-0.3589760579794921,-0.4429822944561351,0.11984058535844531,-0.10299504700293365,-0.2093002259118244
2022-02-07,-0.10559817194069883,0.6615319581745321,-0.11672816044788027,0.1618343306646211,0.1930529480948034
2022-02-08,-1.0713815037814993,0.5821251303863835,-0.1603137568172891,0.8981698498670192,-0.4971978200785834
2022-02-09,0.6185233803106472,-0.4949946581896783,-1.1267335823243536,-0.5080607628140227,-0.08098159016866711
2022-02-10,0.6794468498654292,0.5956759019663931,-0.5897915869481077,-0.5979942376994425,-0.307628917323974
2022-02-11,0.9571191405507977,-0.3756348389787177,-0.08413222743902157,1.3112764301173505,-0.1975962121434298
2022-02-12,-1.1693056896584126,-0.5472662155459387,-0.5527332047189175,0.2693011470178625,-0.32631070810494434
2022-02-13,-0.4484641934167633,-0.3261102468040482,0.10866272084457608,0.028730341565874826,0.11555350168663607
2022-02-14,-0.3739428734864793,0.2582757787213305,-0.384702901890593,-0.46411288773453846,-0.13281602263159434
2022-02-15,2.818527639639498,-0.24272718784064454,-0.17066447791201028,-0.4846243564276207,0.018858816728814808
2022-02-16,-0.5160754076306128,-0.2342758306897972,0.2302179540628146,0.04832022170900931,-0.28829474565935914
2022-02-17,2.291396771914087,0.4093995321034175,0.18591845021596057,0.5514174225285935,-0.5180364195676807
2022-02-18,0.04518235445600838,0.04184252346476092,0.46446164391339073,-0.4248655123037873,-0.252501098147172
2022-02-19,-0.8518681064732457,-0.580244477784215,-0.08053557026689322,0.3135270933578305,-0.19504102048588512
2022-02-20,1.7122094136728558,-0.2843185892864858,-0.24506699559763387,0.14461461574255982,-0.07734809593057121
2022-02-21,-0.7071864594452952,1.2005711844150873,-0.6141597561137939,1.6748199254653893,-0.38435609498288126
2022-02-22,-0.2855407190289654,0.17331697461192405,-0.3596222340130614,-0.3200499056352658,-0.06112436446329141
2022-02-23,-0.29861605153974424,-0.3761258760482406,0.05375719553849734,0.09388410288541989,-0.3347574447586353
2022-02-24,-1.298143473624537,2.891813872467338,-1.1102424805888749,1.2860578350046892,-0.46329673512823466
2022-02-25,1.5255796741480319,-1.6129216958641814,-3.5615063524082244,0.25450880462643366,0.32643098354627903
2022-02-26,-0.8217222579020229,-0.8841026404422341,0.24565453705500634,-0.09095683519227378,-0.3749024947598788
2022-02-27,1.242719992753774,0.5073326903980185,0.3155744986693107,-0.25222254080973644,-0.09583770368610318
2022-02-28,2.6239728700307015,0.08380150126797702,-0.7937828810421625,0.9517282800170681,0.24973299502089444
2022-03-01,-0.7790575992212396,0.42305609833765734,1.2500603820829255,-1.008853979190699,-0.318841371307186
2022-03-02,-1.0372104522506045,0.20272163071566074,0.6186550355209645,-0.5737194600163757,-0.07450839197364603
2022-03-03,0.9959804182206381,-1.0626318315717094,0.3248907804018685,0.05599103882809873,-0.1725630396773781
2022-03-04,2.5619129460792736,-0.5642396011182866,-0.4816219359769413,0.30786310654594423,-0.13619720092250973
2022-03-05,0.04818768983232427,-1.1223077610295606,-0.03520252074264881,0.2116936528756771,-0.004371140442792252
2022-03-06,1.826217949480487,-0.2764996799648766,0.3318919645023893,-0.5440512508925793,-0.14081976328163687
2022-03-07,-0.5267131123604333,0.8251709440704096,-0.4510414962750285,0.20843440870535543,-0.025417113424284314
2022-03-08,0.17356884871397923,0.07637025619791267,-0.7562806642836648,-0.285545434535092,0.4547927752345154
2022-03-09,1.6141334561605403,-0.33731459297341126,0.5849706919629752,0.12199682560395815,0.02329274687237253
2022-03-10,0.9953612203129271,-0.3729742510689248,0.5818024007353688,0.6711260931360643,-0.11737373252519814
2022-03-11,-0.4583407681206508,-0.0032435645813484186,-0.8763646808980692,-0.41849059783506176,0.0312775321723313
2022-03-12,-0.7494325498569122,-0.9298542627309685,0.48968343270436165,-0.08164543823369123,0.10018482632827419
2022-03-13,0.383871155468505,-0.22190972830161598,0.6018418034300711,0.16181260887784357,0.00917519983356774
2022-03-14,0.281973972694531,0.07262602913204587,-0.3515743533643575,-0.5681522090173924,0.14945446246470875
2022-03-15,-0.8051123037731667,0.35190652218793284,0.20054386660185272,-0.08904927217694533,-0.07634664551391686
2022-03-16,0.9350491129924587,0.6688767879591231,-0.13739709749998338,-0.7834933454175932,0.19829862232097686
2022-03-17,-0.382767952106368,-0.7960355269005599,0.19127460603159652,-0.20375826460464386,-0.111381700727532
2022-03-18,0.7669082508114017,0.2925308631388462,0.45195727337912467,-0.4779289795194447,-0.017112282356775217
2022-03-19,-1.2774442860149673,-0.5923448264942826,-0.4166908051375678,0.8627057963223249,0.06581933358941085
2022-03-20,0.4064808291414487,0.0017176305734028041,0.8650356364201958,-0.27775911559760436,-0.09479639004712576
2022-03-21,-0.740793984404492,0.39510170411575674,-0.19170173467118584,-0.29893755609472,-0.05689708901584737
2022-03-22,-0.15160836936441163,0.3891738363126094,0.06819480494059559,-0.36262590103832837,0.15227594567567193
2022-03-23,-0.3149862199939083,-0.10087544300133239,0.3051164648655231,0.10029470174547994,0.175447486608742
2022-03-24,-0.20331139960402078,0.3750635397916373,0.36245127481379547,-0.8383490999926025,-0.2937077827694427
2022-03-25,-1.1595879326937932,0.07116354526806506,0.10818420701857161,0.08569571778119185,-0.25196019153252347
2022-03-26,-0.1706702662765101,-1.457859793569267,0.09182731359101734,1.1437046572065932,-0.3032236737291783
2022-03-27,1.1267346038106036,0.1664972998307979,1.261920993548554,0.6206069182144729,0.15985135829630348
2022-03-28,-1.0171663045694224,1.5235236218135844,0.5898935001569502,-0.625711653673121,-0.1578760473612563
2022-03-29,-0.5367385529124844,0.3916864370645802,-0.0011664097801731207,-0.2239985783249112,0.09816411293830662
2022-03-30,-0.8927612696634581,-0.6049337591999943,0.09409233218561379,1.107327346528895,-0.18845118998514923
2022-03-31,0.02008766892914483,0.2723832427878269,-0.23047736232659233,0.6372625707824848,-0.16936074129471182
2022-04-01,0.4212369495731347,0.5892601730348929,-1.0475446509122819,-0.4055642560700497,0.10176315018828247
2022-04-02,-1.1761807643736055,0.9561063587342717,-0.7038516838177835,-0.9480845931004008,-0.05575809615337727
2022-04-03,0.02633741673908457,-1.148449427855224,0.6549576848822711,0.1955443488398454,-0.23093161768431925
2022-04-04,-1.188541087166286,0.3315836031849349,-0.23940154834080857,0.748953733024096,-0.09091757599208336
2022-04-05,0.18396090875539647,-0.2190317415600368,-0.031141704192773425,-0.4547239059667534,-0.05895171664846674
2022-04-06,0.822080302080802,1.351503945539998,0.22416448164984948,0.03096254279389287,-0.5085398841377483
2022-04-07,-0.3729295076747784,-1.0234844755615304,2.9349260303948204,-0.15960704806443915,-0.42603326965395827
2022-04-08,-0.8194784459799385,0.23469190993235658,0.8815026523010726,-0.0468579607213204,0.0989029169156024
2022-04-09,0.32259182413768905,-1.5467442102645594,0.7393873687110465,-0.38242231232605634,-0.0037282607234177868
2022-04-10,-0.36809489830890857,-0.3771048380086484,0.8530497680641912,-0.2590482144220295,0.1000595241787088
2022-04-11,1.0029536493467048,1.5230844800966983,0.28186838603708053,0.2750756142083654,-0.29168729461928844
2022-04-12,-0.7708636889676097,0.1355704120629562,1.9296239258068586,-0.5195819728747183,-0.16377349316571704
2022-04-13,-0.0007358866231012473,-0.5219526531970268,0.7864877167461879,-0.6858483321477457,0.03135034051404406
2022-04-14,0.18448584752860786,-0.4216333095387483,0.4570013563241406,-0.09587419967489207,0.015542885059913504
2022-04-15,-0.8966543242510822,-0.8484724190863023,-0.26332055472643656,-0.22664031781236035,0.046658137200661344
2022-04-16,-0.7510167434142604,-0.6720527157872016,0.9518140480376008,-0.2901087596130766,0.004304379694047993
2022-04-17,0.18034110881026205,-0.25805893225714355,0.7875299205240817,-0.05679610478627954,0.02682437927189588
2022-04-18,-0.6147011391502448,1.210279797125319,0.11984373213382296,-0.13091440823772185,0.05502526082705481
2022-04-19,-0.48340045293225037,-0.48161898968538563,-0.4449992169317152,-0.2198592947553513,-0.06152191524940692
2022-04-20,-0.8311563583049508,0.19777636396334136,0.6551143192228626,-0.04494645883857289,0.06603643596286936
2022-04-21,-0.18707058725016107,0.8669162797193101,0.19507840076119673,0.6001296732534862,-0.1446882818940828
2022-04-22,-0.856043064061126,-0.3673454479916914,-0.15256036472481183,-0.15648331388172726,0.22588758690303434
2022-04-23,-0.4447398954723824,-1.272643032456841,0.5025645125361997,-0.09869230069389559,0.014504751993495114
2022-04-24,-0.934716279039852,-0.24916348558556758,0.6277196919049752,-0.030275512622423333,-0.23792142825882764
2022-04-25,-0.42613017122435776,1.9914873773149044,0.30247784889569185,-0.5888633939955698,-0.3203091784198766
2022-04-26,1.4607651020413732,-0.48812439350162223,-1.1896403086100162,1.042889863888738,-0.18519901840114694
2022-04-27,-0.07887516592389153,-0.15963590340846812,0.2911852899808973,-1.0137856254565771,-0.1941418029085472
2022-04-28,-0.6307819799775507,0.5259596493641938,0.5769484139123411,-1.0495133332436244,-0.1862793129495166
2022-04-29,0.4721225043869917,-0.05319687375673482,0.2329163926229524,0.46044895385518964,-0.2739774710110676
2022-04-30,0.42589059815360225,-1.0209269940096153,0.029023409640138984,2.526851594113831,-0.14348046530769157
2022-05-01,0.21209449308523984,0.2764278121431755,0.30802154795454806,-0.9746197928023296,-0.27525087529463665
2022-05-02,-1.0259441167063272,0.9555110800193595,0.4219593581007777,-0.7408664037160579,-0.024459931413651666
2022-05-03,0.23392101294996653,-0.9246941658249529,0.0010252763718885836,0.1994231196705096,0.09217296983374487
2022-05-04,0.8615702990562575,0.4091702278406193,-0.44904646975565965,0.6521706976260898,-0.06188788832928282
2022-05-05,0.7816045775328014,0.8345689714445569,1.6673733574726268,1.324573060746862,-0.5595236804092493
2022-05-06,-0.7499622964581587,0.3529736131814978,0.5611469688771193,-1.6055809227748201,-0.03000204660241566
2022-05-07,-0.04111827053012616,-1.101391659767794,1.0551702765620978,0.16733371724389687,-0.06579722885656429
2022-05-08,0.23587340022912615,0.7535412570661807,-0.1362868430606522,-1.5337433246909846,0.09811946627027171
2022-05-09,1.0253210970962052,2.6541033678845247,0.13173921526670543,2.368871185285946,-0.684219908043752
2022-05-10,-0.3241379573715826,1.2921721572387188,5.501597908416038,-0.10143043558083076,-0.2840079160794813
2022-05-11,0.7905182548282328,2.1853379439179297,-1.9862163785671128,5.469781389609552,0.0017837126217590293
2022-05-12,-0.08115171241493523,0.5367324764983401,7.320422563607266,2.353616922932096,2.141593956875452
2022-05-13,-0.5489428168215865,-1.8525281512193514,-3.618172630349706,1.0849062862181058,-0.6812122166382943
2022-05-14,-0.44098101871908507,-1.827820476768831,-1.3258614718041881,0.2047247747684397,-0.25727738492847096
2022-05-15,0.4465105108788785,-0.7807109311422891,0.033580094075212306,-0.9092911303046225,0.4353953655314691
2022-05-16,0.3139765210743669,0.4964221204991775,0.5315429621817586,-0.6034341744629809,0.3940115745558269
2022-05-17,-0.2631844990713102,-0.6668006774997898,0.7409733459531964,-0.3290160626268985,0.3775635509846028
2022-05-18,2.043096623713421,-0.8957781011539389,1.7482654995200764,0.7862680175061941,0.08198748397818038
2022-05-19,0.2924589711361983,-0.30311887062056986,0.9003511012662458,-0.18900713758240872,0.40285243948695076
2022-05-20,-0.3199899757271793,-0.48286302128744363,0.41952036303776413,-0.15287207963451332,0.2988032449678202
2022-05-21,-0.9603267880436002,-1.5586958293389306,0.20682164847572435,-0.04272676564328127,0.4511357075427696
2022-05-22,0.695319768910471,-0.49997457387662564,1.2990923287179759,-0.4069470173697988,0.7417030603676488
2022-05-23,-0.06623924663962541,0.34918914016912117,0.9462517612481492,0.6674744880402103,-0.24344211293290624
2022-05-24,-1.3913399002557143,-0.45527118737388567,-0.37173943311274477,0.48195671242064153,0.0869160045687468
2022-05-25,-0.5021447447514423,-0.18349367146875548,0.2176917810965256,-0.7900196818897612,0.17013858676356655
2022-05-26,0.9004270707833484,1.1858590228420995,0.36308524768670747,0.4194373941503822,0.005990667468798034
2022-05-27,-0.09265642760796361,0.5452262708500119,-1.25310953208228,-1.0830011943110511,0.16660569329334957
2022-05-28,-0.5602770124324903,0.04259558045230385,0.31322847160406764,-1.5215512809540706,0.1250304051267293
2022-05-29,0.9940633652273202,-2.475448469786542,1.5871318932668415,0.7907088890777152,-0.12913053079645023
2022-05-30,2.1196794703195327,0.45513132823858266,-0.059395173557642136,0.2525362184099396,0.5271638242567389
2022-05-31,-0.39373401544813785,0.06033287975755976,1.3199471090474166,-0.3744565158798905,-0.08680514679710202
2022-06-01,0.7574373353846741,0.5330122180968585,0.059831947566140777,0.8024922015873543,-0.1504445675849885
2022-06-02,-1.0999348014480532,-0.47775553248953084,-1.0755016813531872,-0.1252706911327743,0.2935140881875541
2022-06-03,0.33019576977158693,-0.4349652284809673,0.8824969778419128,-0.2961512155632527,-0.22912496730467938
2022-06-04,-0.14942468236044584,-1.4198657479926282,0.2867166902610111,-0.1342378101301412,0.01813523718360879
2022-06-05,-1.3203688266235243,-0.2271623573336833,0.5195486808704745,0.30053765632032564,0.5857057740294068
2022-06-06,-0.12546330765742308,0.9482321821583906,0.516232620012582,-0.43847529426595966,-0.16788387012157302
2022-06-07,-0.6047947254326032,1.3615795998357292,-0.3802978121280772,-0.05932075784892261,-0.305833326367992
2022-06-08,-0.6851067460581886,-0.5790550421397633,-0.9613214030769812,-0.2671500050621425,0.01905448859127964
2022-06-09,-0.9812499090434161,-1.005130319630061,0.42658600841877437,0.17108032291630657,-0.14622422009830202
2022-06-10,1.560063481528788,0.4739040075220553,0.3840161250277141,-0.09802368087570355,-0.1712376428915795
2022-06-11,1.5455977464342365,0.2531706599218394,0.47363465529577464,0.7089170500743593,-0.5140303356017931
2022-06-12,0.32024708201273844,0.8028992611583566,-0.4982660859646269,-0.015190431892828067,-0.1800525287488051
2022-06-13,1.6393472709465478,4.04816340764188,0.16665969721046983,-0.6288371045666626,-0.4886190866460235
2022-06-14,-0.826561341077398,-0.5350884076430182,2.0776104617312194,1.1024399352084993,0.15391749405202484
2022-06-15,-0.6442840533581471,1.3880346392298253,-1.8495881932041687,1.1992887952410765,-0.28604910793371763
2022-06-16,4.6197895790731796,-3.4484586777966784,-2.1254683457525596,1.8037801302523808,-0.42059916117945734
2022-06-17,-0.6848701494281152,-0.864976226151625,-0.21716085312797956,-0.6986986062546453,0.30082878424357834
2022-06-18,1.411308840626485,1.21918718429284,0.8506439967049265,0.8403313726664983,-0.13567571349691754
2022-06-19,2.6627220447869497,-0.3980426190083913,-2.81030659251905,0.4252505332202686,0.44311526901009846
2022-06-20,-1.5043677993316251,0.23068981946506112,-1.385471991874727,0.20846932624565204,0.19545411760511444
2022-06-21,-1.208124278876449,-0.25909526172791275,0.18733347266220626,0.7169276311673046,0.08471681219788385
2022-06-22,1.9177578938408357,-0.8167684056557519,-0.41806577005719314,-1.041294691127588,0.3632859436908997
2022-06-23,2.6532738667582247,-0.832157617326992,-0.22959281699137504,-0.22875677350230622,0.37990405938821276
2022-06-24,1.3826502936413065,0.09334091246433568,0.21193230832673893,-0.8755442532596746,-0.0721121840323835
2022-06-25,-0.7676236692266994,-0.5086394466664487,0.12625588565023624,0.6747028957219953,-0.07034451593060362
2022-06-26,0.6795756293044245,-0.42822565676016267,-0.3419824151443412,0.47347316094493136,0.3714541803918998
2022-06-27,-1.1841633223409276,-0.03808559116012133,-0.4038125366894957,0.5843771803313803,-0.054816595303976604
2022-06-28,0.729794368503852,0.0712280565986493,-0.20751110467591583,0.06895926787057617,-0.01302770680343497
2022-06-29,0.46422958634015077,-0.010545726302236933,-0.7592648386251284,-0.5274098272248271,1.3469739233474296
2022-06-30,-0.03835880107402653,0.2000302802193885,0.19363009817849056,1.2383762934323275,0.9745940086710256
2022-07-01,-1.0409843944210144,0.38044642923077976,-1.720216139315358,-0.014380776245602772,-0.4327471985408452
2022-07-02,-0.7722625736541746,-1.0872973080465065,-0.3318957346456346,0.17467255754919675,-0.4672674494295624
2022-07-03,-0.7604965253784935,-0.5753642306603007,0.13068615039064743,0.1240786746570323,0.5253673136997508
2022-07-04,2.2969729410600257,0.09671288789916184,0.21849404768253636,-0.5291459559561293,-0.3640815140756795
2022-07-05,-0.8772844570329823,0.5096319237672813,-1.1797537517767234,0.2525032201796726,-0.35709171871766787
2022-07-06,0.8020993045754595,0.03615369147956782,-0.4633047095943055,-1.0949027068682602,0.14245417097786992
2022-07-07,0.8532445492712597,-0.45219491836104486,0.029281636139648355,-0.09084182570566639,-0.3162196955208314
2022-07-08,-0.8245770472791127,0.4552559626522501,-0.09091194194032791,0.12262214797738932,-0.25189566511318
2022-07-09,-0.8810838449323822,-1.024007779097259,-0.1863006016772511,0.6157966263434586,0.11289580660685879
2022-07-10,1.3687208880016541,-0.2529862699174259,0.510029193495119,-0.37142402193309754,-0.30483062788577714
2022-07-11,2.271504811114107,-0.3628584133699199,-0.163499917612456,0.3929041478912267,0.03492573250541514
2022-07-12,1.5931138455946028,-0.072554265063561,0.24162085111933895,-0.7253146757079086,0.20133487981793782
2022-07-13,1.207187300713374,1.0006082750476588,-0.18159848329651435,-0.0139456315678292,0.4778714591529424
2022-07-14,1.5360991600074354,-0.21538946313454954,-0.7147015933513972,-0.4679886001316117,-0.6986512892121993
2022-07-15,-0.0057533610223071095,0.2995793261099811,-0.8165861571274563,-0.8309530188396212,-0.22116537025508395
2022-07-16,2.366668953288401,-0.0723224763863691,0.09375008590154806,-0.8596686466778689,-0.05965427375676356
2022-07-17,-0.8712776820198161,-0.23858225218309997,-0.8767235789815295,0.27477156332840874,-0.0345601759596387
2022-07-18,3.096248509035985,1.610041699063065,-0.034688545681905505,-1.316843647071427,0.013987586184929813
2022-07-19,-0.5974638928600179,0.6141352185663451,0.9292073295013427,-0.26657100688402624,-0.45534950722881506
2022-07-20,-0.6112406062963548,-0.06970205283022897,-0.18574332095330373,0.7507922193743229,-0.5275079783968967
2022-07-21,0.2643731476776846,-0.5343914096948489,-0.4746955616707826,-0.545080569098965,0.2886411689005479
2022-07-22,-0.16070613823006108,-0.172411792551097,0.0018663087890251452,0.05391211373927093,0.0685697312874376
2022-07-23,-0.8104262870860343,-0.5495480982347095,-0.4421655706265478,0.22999367115289726,-0.2994967499521819
2022-07-24,0.11215412404855044,0.21361536782138926,-0.31237407075827284,-1.431652790993963,0.10173293887220385
2022-07-25,2.377104046993494,0.10883411663211873,0.40802282477433405,-0.02120077786270266,-0.28100227747826007
2022-07-26,-1.2186384864364386,-0.06742848132932788,0.8092995163838996,-0.1373940400123312,-0.3397764374209936
2022-07-27,2.726389405991621,0.6387401013933963,0.4993019128624686,-0.6022970787838645,0.5987198626506166
2022-07-28,0.16879682029510615,0.8119667995824754,-0.016095585134827676,-0.30549948257982823,0.6206382402366455
2022-07-29,-1.0713361602156022,0.15031383389469458,0.32409159552749756,-0.21786383891416522,-0.33097155697886643
2022-07-30,-0.1862848474734882,-1.2355282603470767,-0.008946745907674953,0.6040936970953938,-0.4806891263884583
2022-07-31,-0.7857575695569737,-0.47594835911649014,-0.7673828634835513,0.8048616367524196,0.5129506245671158
2022-08-01,-0.0008552110414403515,0.19805465192892305,-0.5956753488417819,-0.3088676192217749,0.2587972686027209
2022-08-02,-1.2025239177190532,0.9081264485963061,-0.5673221843212047,0.13732295267024688,-0.3525741717412817
2022-08-03,-0.7603575607476792,-0.2906562310931677,-0.2776866664447622,-0.03100435057509302,-0.7582810658843853
2022-08-04,-0.8430568856442314,-0.3836970446713945,-0.38548111885387937,-0.5027119819172714,-0.39685525102495345
2022-08-05,1.699434677162682,0.233399601644937,0.40853758140167434,-0.6279017970651241,2.3786847944055527
2022-08-06,0.3079551834430014,-1.2596787158338352,1.1148553206167442,-0.26066499319100184,-0.25947959629657397
2022-08-07,-1.0843403009806343,-0.23662706432799377,0.5652332027405619,0.06948166113489233,-0.27690974293652615
2022-08-08,0.5482223024454242,0.7490298327412004,0.3159467639271808,-1.1975010168614393,0.16609492730897354
2022-08-09,0.5974481706860928,-0.2136249714728965,-0.015760269372912607,0.5726802381208933,-0.30164430642634404
2022-08-10,1.2687036835409022,1.0617658811074444,-0.661048327655891,-0.6045447812508723,-0.36600301294955845
2022-08-11,-0.7335129598896953,0.6623204231025103,-0.27474280596963807,-0.6985692047464369,0.6522351365883204
2022-08-12,0.6740161514296444,-0.9005739456913384,0.03199575571702729,-0.5914609105498209,-0.6595354553416151
2022-08-13,-0.6255216451055102,-0.3297204757026671,-0.03208375367205685,-0.6866244802270469,-0.5557652133767278
2022-08-14,-0.010366957206217985,-0.4111521375378788,0.6917817990640526,0.3899907326541707,-0.13331643818909053
2022-08-15,-0.6502863431375911,0.9758187813372016,-0.7917752248136533,-0.3299569379447783,-0.7088928236431324
2022-08-16,-0.5036095994961111,-0.4374954001753949,-0.4962887331926286,-0.5038244930446358,-0.3051601687521967
2022-08-17,-0.25919302191248,0.7478076632108995,0.28208511133284014,0.36466036839939164,0.08635903331352124
2022-08-18,-0.7442873779643095,-0.6094214182217362,-0.7231145033356535,0.3575226569272386,-0.28153384132981524
2022-08-19,2.6011252186726144,1.4402210210938324,0.28348997974100615,-0.3836192659421289,-0.6055982081389405
2022-08-20,-0.36104883681073074,-0.7179501468880909,2.341630099069651,-0.1393200013982209,-0.07631008499806727
2022-08-21,-0.09791202748806574,-0.12873692265862374,0.042759564887504646,-0.9893053817442808,-0.31423112571952755
2022-08-22,-1.1643769609727017,0.4631896817349206,0.14064738601597015,0.13465222972755914,-0.21848363516531039
2022-08-23,-0.19669198688211711,0.022071584989217765,-0.37855750617270684,-0.5448780228202622,-0.15686719183653045
2022-08-24,-0.9900986016407146,-0.1729136073400543,-0.04310989633312808,0.16626789535707634,0.10662483122980354
2022-08-25,0.00909860706117689,-0.41034362096987126,0.006751586060499299,-0.3398144569360745,-0.016471377439689388
2022-08-26,1.9665888023384608,1.5515934883375397,-0.14991179631817972,-0.1096653742273067,-0.9164425980878083
2022-08-27,-0.7997891538517186,-0.7739431914648162,1.3416377724672386,-0.5636698707141066,-0.35977968316127623
2022-08-28,1.1192353734421914,-0.9311458723430407,1.2579869230661538,-0.48452448642119716,-0.4842317682268571
2022-08-29,1.9002276157551738,0.15633059388562331,-0.3627584584571246,-0.6165306717856519,0.2568694161412455
2022-08-30,-0.7586944325487356,0.9813741305981811,-0.19317875362354636,-0.3208874213229056,-0.5389308706250401
2022-08-31,-0.5217359823654376,0.28472172986234745,-0.21280235902396985,-1.0954164066688354,-0.025127922173431867
2022-09-01,-0.14057914435851107,-0.716756955151799,0.38006304280662784,-0.028640355896017204,0.07440430723821147
2022-09-02,-0.9268140106866842,0.14513597300189826,-0.20244101519818497,-0.44655591362427133,0.09034727202856688
2022-09-03,-0.12078063928878917,-1.4191987492252174,0.3793353881617073,-0.27735553624356346,-0.5446727158424762
2022-09-04,-0.2218890928749212,-0.5753196513911681,0.7050129808676411,-0.0058658238603140084,0.23542649167236335
2022-09-05,0.007559097847222389,0.4053300538959149,0.3594110793022624,-0.5191830146096361,0.11651111064525826
2022-09-06,-0.21464015940902342,1.715043861166019,-0.2043428592100615,0.5114820254430362,0.019347540720393446
2022-09-07,0.4495166311189647,-0.1929071950766065,0.7892760716325671,-0.1472357728500514,-0.5031867428060719
2022-09-08,-1.0829952378033865,0.03354349103315582,0.09110038175879914,-0.2242101461248125,1.300849101611503
2022-09-09,0.712569225138294,0.36187239221425666,0.3414461475237943,-0.6074217276366791,-1.3334683428292715
2022-09-10,0.5568463108026888,-1.2801325297526278,0.8571611983861832,-0.37130368432008376,-0.5070979687477822
2022-09-11,-0.8811160553312538,-0.1628089963007747,0.08514655428560755,0.14360218314329684,2.465927711892824
2022-09-12,-0.03709542472692296,0.702685794653384,0.3953164334208403,-0.4152326636545749,0.4699749573849642
2022-09-13,1.327655034043493,0.7050891572223938,-0.7181244520226712,0.41473730416330157,-2.221538301292103
2022-09-14,0.05345134246344327,-0.5436309833204328,0.5280054693462113,-0.8159173118029543,-0.1860845643683712
2022-09-15,1.571243080370374,1.4663943231376235,0.18019722707088393,-2.0713392307390386,-0.0005813006227563609
2022-09-16,0.06173284447247436,-1.4185133008325856,0.028689699083458173,0.2526906488358546,0.6046870385468053
2022-09-17,0.5614460561376772,-1.272903902850269,0.3044284297809001,-0.22248253380411087,-0.8002195013200204
2022-09-18,2.98924201080347,-0.031679023186549846,0.3753221259695982,0.42995065682176375,1.086319291230491
2022-09-19,-0.2650469882005479,0.6241585852535468,0.3530489924845601,-0.7774664470928441,-0.7911046940306138
2022-09-20,0.5440629610182137,-0.3037166724533961,0.2057207927473813,-0.7412905300368736,-0.6112481710349021
2022-09-21,0.6273580861403687,0.690808669637149,-0.09588866298515421,0.08830032475360049,0.322585529706234
2022-09-22,1.0310081928828556,-0.3178260199448348,-1.7330739132605257,-0.20726528628060148,0.06791194030005132
2022-09-23,-1.2173830258771472,0.3862995066745537,0.37413054095693754,-0.008098291906850835,0.4463510649443023
2022-09-24,-0.673596415883295,-0.8855351782069165,-0.18071438168992987,-0.3726615619392987,-1.290341447208558
2022-09-25,-0.15810440090121183,-0.4202153725811081,0.5440213234481205,-0.3143755056115685,-0.8030616208832959
2022-09-26,0.061167496550724544,0.4586393208679254,-0.10762298189816467,-0.9180745700561196,-0.6066827621429
2022-09-27,-1.1153345449806162,0.5530578410792482,-0.1211766479520214,0.4176849470157589,0.03909081623195924
2022-09-28,-0.923995753538599,0.4714632047502216,-0.9654103755396611,-0.4095472218395158,-0.31550300837594375
2022-09-29,-0.9847630529267525,-0.6339520844969575,-0.26619450424423446,-0.01236894653367163,-0.4536238097965635
2022-09-30,-0.8419783264591134,0.0257624889192841,0.23112509256057406,-0.5072463266717474,-0.6220451799474119
2022-10-01,0.25750230321511625,-1.5354183902913334,0.5253036531672863,0.07837006775284383,-0.39802604429656313
2022-10-02,1.2235419646757373,-0.4545894037204289,0.20746425701793467,-0.41106940556739535,-0.773040269157424
2022-10-03,1.0476493942132117,0.1272692088771281,-0.2207201204016096,-0.5769564750460379,-0.34644592281258757
2022-10-04,0.5685998892136844,-0.0009720998423974625,-0.03953778497481323,-0.5413533507371159,0.04367407338167858
2022-10-05,-0.9030178974964871,0.1106178212647305,-0.06037184289223113,-0.006875940680523013,-0.5127422587681397
2022-10-06,-1.2877374540269215,0.558673768957578,0.18873403703656685,-0.4517465990973548,-0.302124113230614
2022-10-07,-0.18390080415115417,-0.37667724960888915,0.45491637524650247,-0.39413747117435294,-0.7446903949027316
2022-10-08,0.2986608478266517,-1.0352889643747136,0.2762552799740776,-0.01166489641122495,-0.310406185449368
2022-10-09,-0.7182336272246544,-0.2542290951223591,-0.04253300040004008,-0.15177565376960525,-0.5632673334289537
2022-10-10,0.5313072005711752,0.29703703890467686,0.5986594249884459,0.031145718007231704,-0.14315101694990995
2022-10-11,-0.7187677196084552,0.12004045535137421,0.012537816090747656,-0.27049995839670177,-0.9789471199160559
2022-10-12,-0.3703793149185907,-0.04108344734138161,0.5949481617646286,-0.6401818742844018,0.1758380418735297
2022-10-13,-1.1000352454512596,1.5549774150608235,0.16113514895684594,1.082028260044278,-0.406994423521118
2022-10-14,-0.8109992307502454,-0.2873447560601765,-1.944791404113699,0.18337349445229573,-0.9101863312839069
2022-10-15,0.6725221305627154,-1.1557871493924257,-0.2755894931124658,-0.3128215730841308,2.81331287234519
2022-10-16,1.1295785758148056,-0.43108065587439165,0.09219658142948578,-0.5182821245455099,-0.322525279200911
2022-10-17,-0.009097427984286938,0.2119933442727773,-0.34352294380704324,-0.20594641965239402,-1.7443642817860516
2022-10-18,-0.33754973458189036,0.2867638213163852,-0.08164366487032607,-0.018689813020301982,-1.3276947094075713
2022-10-19,0.2651068144567242,-0.38387157431122687,-0.2878922921738973,0.13824021757214172,-0.6336672348698249
2022-10-20,-1.2514020416554452,0.2154611927048759,0.04110856222728328,0.013241763339092535,-0.040720547507729694
2022-10-21,-0.4228524834122727,0.3160015691425708,0.08712636504027596,-0.043598836192098686,10.068199831000056
2022-10-22,0.37591250348867083,-0.9483666234798983,-1.0029504086815066,-0.6690246025356524,-5.463249706965871
2022-10-23,1.075542713365092,0.00897492448011773,0.34230421568193353,-0.34664982470049066,-2.149280828656093
2022-10-24,-0.6815753348546246,0.6181035713114007,-0.5840153405636522,-0.2218193583700275,6.780776860169457
2022-10-25,1.504440201467361,1.958721846464156,-0.553275759445491,-2.0807858701942528,-3.861304274334252
2022-10-26,0.3264317622239415,1.738064068555483,-0.37782727750597483,-2.178436397194387,-0.9283449535335923
2022-10-27,0.3396057912419627,-0.9899771819263835,0.5232362465742398,0.2851853510650686,-1.2954387131409313
2022-10-28,0.018106456772549285,-0.44933475967516606,-0.5488492328773303,-0.22233106155169535,-0.5662102795877652
2022-10-29,0.34115009424462456,0.3624094249920489,-0.18792731135572951,-0.9400550133972737,0.7496931417938011
2022-10-30,-0.017070640162151894,-1.1110416208354543,0.041052978327240065,0.6437060891554368,-1.195673198871782
2022-10-31,-0.7846019662530103,0.957747422572646,-0.7017135960869033,-1.1195035165579257,-0.6425046386118876
2022-11-01,-0.8220942505039953,-0.40830584731864006,0.20335548147461777,-0.058273002735199406,-0.7076222172270159
2022-11-02,0.10080492970439726,1.368542797501294,0.010801216748070849,-0.8166833498847786,0.3160085032225446
2022-11-03,-0.5784413401790065,-1.0874577716484863,-0.2661127862548934,0.9718570492893475,-0.6293122705452381
2022-11-04,1.3304371582049985,0.8592815120295147,-0.15854956875450374,-0.3140420779841052,1.1771374787414841
2022-11-05,-0.41722433254005076,-1.2897270264559482,1.250009079063137,0.10279043293099965,-1.2633862298110587
2022-11-06,0.7774228729234028,-0.08615778987516047,0.3300301255992263,-0.13932507326930793,-0.117941407363033
2022-11-07,-1.2605880120895052,0.695065257936226,-0.21501494988565015,-0.2951309802348527,-0.1752390051672223
2022-11-08,1.5622447292170731,4.587559332585315,-0.4973538334914064,2.4903479441751335,9.543862043072437
2022-11-09,3.1398148396687264,0.11663732439389901,3.486775175958121,2.1691335450050357,0.6574468525573623
2022-11-10,2.9920517787674488,-1.1282036025172435,7.1450855382196625,0.21816313594108916,1.1315412084667615
2022-11-11,-1.1928990676676097,-0.777574917083226,2.21602936886377,-1.25851549942939,0.21608602682493486
2022-11-12,0.2341818873428552,-2.0005892386183364,1.1267863135771585,-0.4373318745733007,-0.24990034908317685
2022-11-13,0.25794841257509166,-1.259068750908131,0.9745640864252632,0.05265740039909253,-0.09293848744702794
2022-11-14,-0.9012723286637319,0.11885725305248444,0.12658610363649384,0.6637917409024952,0.10077375418631718
2022-11-15,-1.027170903495506,-0.7785864318202909,-0.8806238819851127,-0.23292341872727013,-0.10995095031876324
2022-11-16,0.3184259228920425,-0.6273772545557457,0.7939541972057355,-0.6559324874777744,-0.18399883900381966
2022-11-17,-0.6192935141059978,-0.8687905031290766,0.1660545498053999,-0.49963981862303275,-0.1991439659503955
2022-11-18,-0.6426250164869696,-0.7293364958759276,1.1431846607703193,-0.36570098816348046,-0.013500294647531634
2022-11-19,-0.9008926291795711,-0.8459582751062558,1.1672105817937966,0.22405047824087218,-0.18815927403259253
2022-11-20,3.252019070936399,-0.5557177771714791,0.9688632502243114,-0.018976357686236723,-0.02778931797954248
2022-11-21,-0.20314462258368918,0.45876414480116673,-1.3067998844786795,-0.42665074528748265,-0.023612211815473936
2022-11-22,-0.07636069618511365,-0.034912797223576056,-0.14548475247394332,0.21909036758644534,-0.11719651244339062
2022-11-23,1.2268972567461713,-0.5743311724626082,-0.05920447199868673,-0.2516748507887696,0.6627834781069144
2022-11-24,-0.18689294674181264,-0.44619702417162443,0.3633629955058868,-0.22040053290268471,-0.3440207562845474
2022-11-25,-0.9611224334002609,-0.7437820682973788,0.21889377364634469,0.5439558437410236,-0.260129462877859
2022-11-26,-0.6792324749702698,-0.439450862233699,0.5409223488872998,-0.10606079616342064,0.05428499622340761
2022-11-27,-0.07407370728898802,-0.5515557024476261,0.5593925593244994,-0.152068674056205,-0.17023832655913168
2022-11-28,0.5292651490020722,-0.0641203409484195,0.14189119561837027,0.20667805120886298,-0.24892793334524166
2022-11-29,2.1192027080877813,-0.4950738901796476,-0.6862006317644584,-0.9345757210100094,0.13024409465792464
2022-11-30,2.9932529085212396,-0.25665202429043704,-0.4390129933721389,-0.61294652614522,0.2390553662565848
2022-12-01,-0.058810155437890164,-0.44346146416315746,-0.31315319278070375,0.10747318295379725,-0.502717901449238
2022-12-02,0.0433566088146189,-0.11523958328729274,0.2785375493854616,-0.28490455002595605,-0.3167509039863663
2022-12-03,3.585445664923654,-0.9903089818083468,0.32690659872574207,-1.1053248706142524,-0.11458866308751497
2022-12-04,2.358321861592724,-0.7890654530279176,-0.7347922823371995,-0.787767162471576,0.1823295670248593
2022-12-05,0.1980389388658528,0.1227322709648226,-0.37119589717381446,0.5501016055736424,1.520722363285785
2022-12-06,-0.15697381406351948,-0.2073948548978372,-0.09771614310848802,-0.24236163640459532,-0.43131668832348413
2022-12-07,2.4033373390205224,-0.5302487834981711,0.36613446827203955,-0.20102637201061066,-1.0195468910641705
2022-12-08,2.7984732229536293,-0.6348373281940325,-0.6558371105306374,-0.645074165474132,0.062452545940785226
2022-12-09,-0.033562606821099204,-0.03579574324552023,-0.7589184801733048,-0.024232563354724256,2.411636476941099
2022-12-10,-1.0582293636627054,-0.27099144324543784,0.19286665640447279,0.6339278373986534,0.3908057682538586
2022-12-11,-1.0283976377544712,-0.2020979144633517,0.15610978777432866,0.0963633706470042,-1.7740569156545594
2022-12-12,-0.342982825120216,-0.011868415056803533,0.4277024577336318,0.14354336517613075,-0.45113878236212357
2022-12-13,1.4133952274059565,0.11923663134089962,-0.20469619520300292,-0.022714285811380158,-0.4370917773221801
2022-12-14,-0.7560553702536082,-0.05259379691309992,-1.2538073051094671,-0.009968943189815118,0.17477655382022278
2022-12-15,2.600496160454649,-0.6976840287022253,0.2950745775007479,-0.7457554811203223,-0.4795405075597728
2022-12-16,4.642087981467061,-0.5038088116520514,-0.6073795815391189,1.5087218614978877,-0.21015871550505166
2022-12-17,0.5544693568255455,-0.5260036197743752,0.5589454494352489,-0.052636277485303036,-0.02234457005749817
2022-12-18,-1.163248627985022,0.22851414611559348,-0.1784566346995754,-0.5322762616298375,0.37107703374808193
2022-12-19,0.6019884765878563,-0.16441397884778847,0.4874719484269038,0.7501020500172029,-0.8861837719320742
2022-12-20,2.870313688972399,-0.5307343542713123,-0.2633714535346133,-0.5581392344564982,1.3096838958494803
2022-12-21,-1.0836607925899053,-0.32940665714016604,-0.411141633404101,0.2687637804100674,-0.028957541388010977
2022-12-22,-1.0739968170714564,0.289699627381605,0.30724387348346244,-0.13575337629093095,0.1592859701635417
2022-12-23,-1.197325703898418,-0.272953714853867,0.2398034012578649,-0.35304426021394103,-0.9315910005644502
2022-12-24,-1.2346944153119421,-0.5947716891862225,0.929631625473813,0.008735306532242724,-0.07662888728370464
2022-12-25,-1.118434004987794,-0.14598332177461099,0.8192274658161309,-0.05152465185033904,-0.4414526589463599
2022-12-26,-0.02827045398827466,-0.534756598584586,0.6527672063005827,-0.18136296198477445,-0.12152781744601508
2022-12-27,0.5369816988681854,-0.3877829464799764,0.7141765981527626,-0.10882453968252413,-0.6021197058865296
2022-12-28,1.1350150722652042,-0.29258829802953584,-0.15129580790282413,0.3882018051981414,-0.08060215043453196
2022-12-29,0.07600857755017436,-0.28459669427825784,-0.4945007940840286,0.012889765359066573,-0.2628798446775842
2022-12-30,-1.2387051633793758,0.11969704972291043,-0.2840251925105324,0.17873438820135937,-0.41724674057858946
2022-12-31,-0.9894536761170483,-0.22007924190755712,0.3035142844660713,0.29227495828210187,1.0938216311253726
2023-01-01,-0.349892616218193,-0.44946670672782646,0.18764793515863876,-0.20218688098776216,-0.5750599188135825
2023-01-02,0.6410808524063963,-0.2583827575295784,0.4454849686616971,-0.01474782656866589,-0.6107719812057155
2023-01-03,-1.5670409992150396,-0.05489102495538421,-0.4866433220458612,0.20288918049006294,-0.5880627151718787
2023-01-04,2.3291203128316194,-0.020106866750271214,0.6238842231227105,-0.8511408846742269,0.5819936614417532
2023-01-05,-0.6567211966358064,-0.5601047974442278,-0.46237978977267796,0.3430905993639226,-0.5105774151308333
2023-01-06,0.6390847558524818,0.024891535923205137,0.27994752212801194,-0.08305380302576518,-0.37072798187768313
2023-01-07,-0.40061650508715785,-0.5830434439486303,-0.4533990576352914,0.015453507484078451,-0.3983789105647423
2023-01-08,2.201036439319892,-0.42601864419556124,0.49894992321438303,-0.13364113824973015,6.153137605408381
2023-01-09,1.0445313308637467,0.21651328933730551,-1.072922592432479,0.24716896191179147,8.681327592261344
2023-01-10,0.33931671625705345,-0.468071060190787,-1.341037503871027,0.014972836949702166,0.004555297067330174
2023-01-11,2.9350281484396032,-0.6949843873791345,-0.33435459456947264,-0.3614091792027701,-6.243263960856904
2023-01-12,-0.5674365284017162,0.9384355260745869,-1.3996138374150067,0.12669820385325398,-1.1719570525574956
2023-01-13,0.833573078580777,-0.5036950979159233,-0.3484685254975288,0.7191115458743993,-0.3665047373046762
2023-01-14,1.6276973655693436,0.8988234798632184,-0.2456747398942494,-0.016258434273321735,0.1702512147871134
2023-01-15,-1.3018494610262563,-0.8705077053635724,-0.9214393111934231,1.4320708587413786,0.6881591990733187
2023-01-16,-0.03993268159697242,0.23334621301937636,-0.6529145184744278,0.019130826447320337,-0.28011752959440106
2023-01-17,-0.8749524924535811,-0.15376014679689012,-1.0753703718927372,0.04950191623287878,-0.027014984787629943
2023-01-18,1.0083319896163063,0.18030838317034856,-0.04036301434337129,1.1998027597734997,-0.2954014636178506
2023-01-19,1.2219594344474056,-0.9166598736621417,-0.5438836679835611,-0.19522414229969048,0.27457748834152096
2023-01-20,4.0727320833173195,-0.35146868494334166,0.1430995607383689,-0.2155323970501884,0.04050613951780077
2023-01-21,-0.1521267728382627,0.10671701131949039,-0.7622958011348814,-0.006045991159744871,-0.1864939297928465
2023-01-22,-1.5179314007978046,0.33323355354675405,-0.28130488272020826,0.3456403863971718,-0.1468104505824054
2023-01-23,-1.3908983843144551,0.12516129235472054,-0.2388592068415088,-0.051938299023245024,-9.94580150906296e-05
2023-01-24,2.640068064874672,-0.7585576732723077,0.8769081237850153,0.849524001723,-0.1092340576538218
2023-01-25,0.7333054065473297,0.01513273960334325,-1.9654170695665312,0.12647431823365263,-0.13989303625433464
2023-01-26,-1.0882024586666592,0.1286676478424404,-0.9818770303173373,-0.31375599153096295,0.0069771184642324425
2023-01-27,-1.1007657814344993,0.053132360275856695,0.3227449579378462,0.6263601082670344,-0.021881430399039486
2023-01-28,0.6466830194182865,-0.7986571373196226,-0.0431787779568094,0.1186355086052608,-0.03435408533225141
2023-01-29,2.243917363513561,-0.20104122238405311,-0.45188033436927366,-1.0653827344577724,-0.04482939188129945
2023-01-30,2.277410927666446,-0.35054578522155433,-0.22278552794873743,1.149737422485818,-0.21271034534202984
2023-01-31,-0.3430433350558802,-0.2677547226601851,-0.22941638305832493,-0.29135347997674044,0.03612632621209852
2023-02-01,1.479079176804294,0.07598796166535653,0.5807458919520907,0.5010941564392225,-0.3568168646302381
2023-02-02,-1.567899439648034,0.5039727676614938,-1.5031884121212407,0.1414648245815801,-0.0856468837687122
2023-02-03,-0.2355301168110834,-0.1944406664165331,0.2880709171528701,-0.02151342054502042,0.13180741768843512
2023-02-04,-1.2207178269087697,-0.5536145200520343,0.6504775366486855,0.27632509457164084,0.11417649074893473
2023-02-05,0.7998322461955688,-0.27885110029561244,0.579994156623793,0.8706160282752478,0.757792828081027
2023-02-06,-0.5306523658001829,-0.23328453845087999,-1.1186575886933494,0.18589145068119325,-0.5727960456497828
2023-02-07,1.5190477704711172,-0.10183104163742794,-0.2817588785595942,-0.020685093102963,-0.00569974276554425
2023-02-08,-0.371951905996266,-0.12257724209886592,0.56485455335837,0.8092630737630583,0.10255903235159558
2023-02-09,2.910508523510757,-0.01022311670543829,-0.7173151908070111,1.6310994594256694,-0.38994746372362565
2023-02-10,0.05446321116095878,-0.32253882977664494,-0.36893695946074007,-0.7779965630170421,0.1724114826889508
2023-02-11,0.7136095477325448,-0.45309587379609323,0.47797671910094625,-0.7926747235255399,0.30071037095183345
2023-02-12,0.6163770967178996,-0.5246938022176251,0.11202352025296472,0.1390145612605934,-0.35958973177722026
2023-02-13,-1.2550277043943698,0.6087486539544357,-0.6229915446485434,0.7818770671884505,-0.17122811526127518
2023-02-14,1.0682620511463659,-0.22293644859530581,-0.31124078143105544,-0.5371383150094284,-0.0670655160100647
2023-02-15,3.717255149843105,-0.6894040131209132,0.13975762883744616,-0.08090349819419544,-0.2167235206482545
2023-02-16,-0.5703684765495689,0.5266040834813203,-0.45076098863047626,0.6710831909965699,-0.31765166327017236
2023-02-17,0.8757654807270528,-0.23302045935760243,-0.07620820365909012,0.13056327287649078,-0.049518971386488836
2023-02-18,-1.2914342722636574,-0.7079268699973388,0.5239746232670051,-0.07988623121534519,-0.08136257371978745
2023-02-19,-0.8811533714380235,0.09971166322249071,0.8042795548608298,0.3737460096428842,0.20120102994071035
2023-02-20,-0.29511632465094273,-0.24153311574347983,-0.17044790593453718,1.5635452406488546,-0.2851869194471879
2023-02-21,0.6446547490444067,-0.1475822448069154,0.13127914961627746,0.004406893065570503,-0.2744801857328605
2023-02-22,-0.9018318973885582,0.17497903351217128,-0.5937288387654613,0.1481231247396648,0.07115321209154724
2023-02-23,-1.084279854968007,0.0921521734348277,-0.19870303299575143,-0.13712630131656064,0.018445732894707287
2023-02-24,0.7309307759383135,-0.3951299092426029,0.3817836076687108,0.45238660945484166,-0.06549946061682167
2023-02-25,-0.4411599112880497,-0.7772634154732984,-0.29780658036861796,0.5804618032851004,0.3387538033496354
2023-02-26,2.0387963077488696,-0.5533690240604079,-0.08025977453630277,-1.0540783614076472,-0.18058085084875258
2023-02-27,-1.2579613798720652,0.14764600255103422,-0.1139340402590471,0.27643602552090074,-0.2381721706232964
2023-02-28,0.4972269617943427,-0.2874726892955241,0.3454625547225507,0.04393603986769465,-0.1151345254669412
2023-03-01,1.7690397942626022,-0.4378567751408433,0.0845080719562038,-0.3362451142227178,0.20750137757248172
2023-03-02,-0.6121085809814294,-0.12936224521947204,0.04834293278102102,0.5184823117971824,-0.2051214300241072
2023-03-03,1.9880178004842948,0.11287866580501761,0.07729120829098354,0.7010441847349275,-0.2927252570002239
2023-03-04,-1.3869887041742437,-0.7864310287406628,-0.7861724991649968,0.7304621589876249,-0.11791939709931586
2023-03-05,-1.334845506893509,0.2601007229022063,0.32604475033934294,-0.5988138102373269,-0.059124974771246404
2023-03-06,-1.1954407971869616,-0.16926741644108997,0.717593562505572,-0.036408584887937856,0.04455371493062039
2023-03-07,-1.0658392995529358,0.010024083955135508,0.4559535216308343,0.61799416918994,-0.22238764632275762
2023-03-08,0.38132569512332665,-0.3250974648601844,-0.06733979639763299,0.5269800391198277,0.013652032332708244
2023-03-09,3.3898978894939096,-0.3942221578024078,0.6300377465968814,0.5912940610833866,0.6704746516400854
2023-03-10,-1.334248195114429,0.8268807228462081,-1.2997997575886393,0.17318412642820435,-0.640028001918895
2023-03-11,0.2938571166955341,0.8230373995504839,-0.3149555738776046,-0.18903795474598947,3.063257628028992
2023-03-12,3.2450102630046396,-1.221404969347694,-0.809486632376908,0.6738450809072826,0.3119327188511578
2023-03-13,0.9498125226972899,0.4670501400538146,0.0890608819815042,0.10646106461125078,0.16922770225488645
2023-03-14,-0.8971253741652964,0.6657202469635155,-0.4231782325326035,0.6195063075660522,0.1949236516349363
2023-03-15,0.2921252888777341,-0.5125384983847949,-0.8757064469764775,1.570188814325554,-0.14199565129930874
2023-03-16,-0.44592996605963414,-0.6444444867247029,-0.2657755544505305,-0.9682917538305867,0.05135659806534165
2023-03-17,2.404277356691115,-0.04458792959715336,1.1089650156577147,-0.292297398654862,0.031565841993617436
2023-03-18,-0.3601190957466011,-0.5444999788242458,0.3375402838780038,0.3268112294417077,0.25014509383657324
2023-03-19,-0.4607369820193412,-0.1453953633132218,0.2677083788968465,0.37577369742104627,-0.09205334029516876
2023-03-20,0.39204916999886696,-0.0812445110312868,1.156441178405303,-0.025161571227988327,-0.5376477441185928
2023-03-21,1.1448161539578854,-0.41986130321129117,0.18843169330125528,-0.045854141822579526,0.173965970724384
2023-03-22,0.6898208321333125,0.022024885589381833,-0.24047698275190846,0.479949123379427,-0.42186864919042777
2023-03-23,1.326883209147206,-0.4443005393695662,-0.5031226331331229,-0.22749513884825798,0.3679496265686218
2023-03-24,0.834786264023082,-0.2515771050226145,-0.25067767740353447,-0.3054109751092364,-0.10561090522541938
2023-03-25,-1.0409080359045209,-0.6535890726210831,-0.2777554916280211,0.24674383856792675,-0.16370661936023853
2023-03-26,0.3747929598207518,-0.33544442953314635,0.5011650281991482,-0.8227258867436065,-0.10042658212270691
2023-03-27,1.3745270209416058,-0.3962747392902989,0.37250900290694317,0.586340719296657,0.1622148592445
2023-03-28,1.2365991357900619,-0.45574406452906074,-0.4558961957554197,-0.7004654221107276,-0.18569217982880043
2023-03-29,-0.7123336806082627,0.2030884370479831,-0.1620493993909773,0.284714244735883,0.10304205873879144
2023-03-30,-1.4413523918764561,0.25286059344482553,0.5696892827677313,0.23799983299389285,-0.41173982960734673
2023-03-31,-0.11057683405666338,-0.28063687494943224,0.2432841009941308,-0.08348249387922375,0.052933285365275085
2023-04-01,-0.8116449348209518,-0.8235752107238173,0.27219061810476297,0.6006682143609658,-0.16989231192870538
2023-04-02,-0.31445825940193556,-0.18736729163712984,0.4971647992797805,0.3038738156913579,0.2351686958385869
2023-04-03,-0.8923695929653329,0.44867892336042187,-0.41967676386978303,-0.040784137295768734,0.10891871119340944
2023-04-04,0.9010323395414802,-0.09124620206432943,-0.14347581934805684,-0.7821052673366182,-0.03620411058268728
2023-04-05,0.0002522756408821163,-0.19174430701182457,-0.0765892346366179,-0.07298112596193679,-0.14422231007547645
2023-04-06,0.26811703093371586,-0.47020481228751143,-0.03658693240510435,0.6207852840184404,1.3389895864969135
2023-04-07,-1.0376455679035312,-0.041740656209531324,-0.34971775825782936,-0.10039349819458393,-0.8094052171713628
2023-04-08,-0.16526594625286442,-0.6727668549181631,0.7423920850321953,-0.24001296115222526,-0.44941711924278405
2023-04-09,-0.8576604236017927,-0.08104684406050401,0.3989474403490674,-0.08221103781990373,-0.19716181107712755
2023-04-10,0.9311221850470538,-0.05670292253254943,0.3459049382474193,-0.5541108345273559,-0.030271468371345877
2023-04-11,-0.6434802856062221,-0.02556270382459696,-0.27915992588279975,-0.4164159040668513,-0.019359812697927675
2023-04-12,-0.3804408199485862,0.37578919636016833,0.38205465762891666,0.03826481409667712,1.4116740720107097
2023-04-13,1.4624148935454229,-0.12391829236081749,-0.15043896777133825,-1.1035871507298127,-0.12806959263966547
2023-04-14,0.5744576260396763,0.5176601325730065,-0.21079594774434174,-0.5136324544402879,-0.5014103709385349
2023-04-15,-0.8703047192235333,-1.0685661017919512,-0.11690377665492133,0.31879584760593727,-0.4601811112274454
2023-04-16,-0.10291140214541775,-0.27707366999655353,0.5322498361709542,0.114687712414873,-0.12569409338816123
2023-04-17,0.19065334163314782,-0.017121585784330838,-0.21106473349054675,-0.1923351532764363,-0.5064357175351976
2023-04-18,-0.324737858384753,-0.07716588158050358,0.0047555195192340435,0.2132556528167413,0.25136029772598545
2023-04-19,3.0123461201849246,0.2451799077215622,0.4334946368330091,0.40760118953440294,-0.43901302974918593
2023-04-20,-1.3242604658424646,-0.05695776332771323,1.0099170286246433,0.2306312679435933,-0.30952009220701293
2023-04-21,1.4943312815130583,0.18103577013262254,0.41697660577780205,-0.5873809927251398,-0.14422022649329683
2023-04-22,-0.09826949021582783,-1.0634879856531088,-0.6073505829757132,0.18285236137854266,0.07812516140266966
2023-04-23,-0.7722897418265314,-0.10941203234576982,0.3067498882326715,0.051980025192320624,-0.2593569361685673
2023-04-24,-0.5767444684046694,0.12745497179362078,0.09946382007614255,-0.36079236146703864,-0.1328765448406819
2023-04-25,-0.32328257942480165,-0.14063451391804116,0.058669807414118785,0.1044050450869363,-0.15988025122555044
2023-04-26,-1.391076663243916,1.0095870728905225,-0.5122224124664763,1.1381769300297129,0.24323723123681507
2023-04-27,-0.08693442726355198,0.11335212604548538,-1.6853542618384523,-1.1721193005876822,-0.1507054003014333
2023-04-28,-0.37666944100565447,-1.0576059020373925,0.4204331951694696,-0.10121054170224489,-0.2829970238743884
2023-04-29,-0.03156454062783721,-0.8663720050443833,0.4525875495317461,-0.10251295051272045,-0.008199257859320568
2023-04-30,0.4275239341162729,-0.18241804771194453,0.448202307419882,-0.41269478128726894,0.0036265013948964886
2023-05-01,0.5593588952025869,0.055500640127977036,0.06357027418634105,-0.1229376781270153,-0.054238504252149385
2023-05-02,0.5612052894601764,-0.3480810287118004,-0.10457398257733834,-0.4229916822631646,0.16979235693272254
2023-05-03,0.12560840955969424,-0.010168925701308005,-0.005563457383142794,0.08540528531386682,-0.2508502827110388
2023-05-04,0.13311188644207625,-0.40938077579316123,-0.5363082913498066,-0.3365936350149495,-0.016772377377790706
2023-05-05,3.194595432395114,-0.21394219134681502,0.35626906899256966,-1.4909102449764402,-0.03988445508585371
2023-05-06,2.1100863454635306,-0.40869640337252633,-0.599080212472506,0.28661401026712624,-0.33690025413197133
2023-05-07,-0.06904441120466227,-0.2742956706841803,-0.7991605186089695,-0.3062066520165247,-0.20027892396400515
2023-05-08,-0.5156523921541745,0.6348498397146513,0.21756936373612498,1.6257714553967908,-0.3227064666815214
2023-05-09,-1.3879306515328793,-0.41249681681582423,0.6498738883625882,-0.050653067892134904,0.6696599042577173
2023-05-10,-1.1195850912768477,0.6812591452934846,1.2281515633452482,-0.16995615123887525,0.008963925185791637
2023-05-11,0.8484523033409727,-0.6187876989916027,-0.1751968049730103,0.3451046643522736,-0.3118447521999758
2023-05-12,-0.944401779356567,-0.005259241837973993,-0.5115157849537666,0.048950701685805204,-0.10722297268690367
2023-05-13,-0.36005754225155756,-0.7059646294547699,0.01851152855164187,-0.6053126144506041,0.024181292963369207
2023-05-14,-1.0330451566644852,-0.2836036930886042,0.6450798868263734,0.031217026953593418,-0.1512653092743129
2023-05-15,-0.4204520346976749,0.044472788346621814,0.46166332511383384,-0.10545155416697097,-0.06779415251646217
2023-05-16,-0.940062484606107,-0.30398678317262723,0.05663012736767327,-0.08949639998298056,-0.11148506195549637
2023-05-17,-1.238659810652236,0.05591702543243022,0.44082331562487226,0.3056314124794568,-0.01942595332605127
2023-05-18,0.0645471804578671,-0.40847377515947253,0.30833055170131346,-0.06425969101332087,-0.2569045903340458
2023-05-19,-0.5307235113785029,-0.37510501589241546,-0.1384349661511275,-0.3650001768567021,0.020753106693509212
2023-05-20,-0.35067144039296083,-0.5113147797820756,0.5920090928392134,-0.07189148218883927,0.4615474942551868
2023-05-21,0.4386302277548968,-0.4120735314126463,0.6260531036288675,-0.008717489138219398,-0.39097592261330527
2023-05-22,-0.4086102518470904,-0.038231814435898764,0.00958519530505812,0.015953775445660536,0.10191367991866378
2023-05-23,0.656075520454544,0.13872940041456414,0.057413789316379284,-0.7219334116880386,-0.20388854905385329
2023-05-24,1.5597049663647842,-0.3576082382786737,-0.059560809832475095,0.13231326450893555,-0.20712595365634576
2023-05-25,-1.1596781123235742,-0.011652172692019092,-0.6294594866401553,0.15962804561187585,-0.30161184009258607
2023-05-26,0.2424733178354085,-0.174049331683804,0.42806901828021776,-0.5527129836537582,0.26144353490542044
2023-05-27,-1.105242717618596,-0.5435069107726734,0.18677845661364909,0.1580982068069885,-0.06001044502968053
2023-05-28,3.412867589083591,-0.33626638592012786,0.7935394372612145,-1.1969752976317567,-0.24919624072666186
2023-05-29,-0.4703648223048535,-0.25555088828708183,-0.8364594970468847,0.1469590487569247,-0.12532369834769375
2023-05-30,-0.9193054583918755,0.18313779428725,0.11648919473915031,-0.20125928503980603,-0.21261014196529818
2023-05-31,0.3412175482678527,-0.20510004761275538,0.5339429143926637,0.2771756756838288,-0.1852961976619339
2023-06-01,-0.6324370952085304,-0.1995658185148527,-0.39427949106828886,-0.15992848649238137,-0.11102597592155937
2023-06-02,1.423470123428672,-0.27345580943375253,0.3807687427506714,-0.6293271116751549,-0.06764568521786897
2023-06-03,0.13386622660109562,-0.717754798538718,-0.0738364559399523,-0.054404336415784633,-0.13127557694157402
2023-06-04,-1.3230230127221931,0.09424914864981095,0.08656764849926056,0.15945036322103967,-0.21855648282092544
2023-06-05,1.8943029133461446,0.4170645103784219,0.4561180480727114,1.4212702130719923,-0.3839221548231331
2023-06-06,1.6934822434228969,-0.36720494664720826,0.18733976398755448,-0.6540529656900993,-0.1431402149406259
2023-06-07,0.934839673116887,-0.013466064757379931,-0.5104805869862388,0.08813418046480269,-0.21409169243722082
2023-06-08,-0.35643022209841796,-0.502240625731368,-0.16967917896400278,-0.11216645716449565,0.29300146201623306
2023-06-09,-0.9881824886092351,-0.012290927712838589,0.20413692829877855,0.0746651938260303,-0.15884571635887582
2023-06-10,1.8045426938131015,0.4633823706574058,0.3693855353446504,4.719410738844056,0.1605553580583449
2023-06-11,-1.5866332252006345,-0.6760117559255236,0.8934272800062961,-1.1355950179766905,-0.06535469162857538
2023-06-12,-0.9068234473738787,0.5934778804675094,1.8538143728215135,-1.2836897574863575,-0.22440021745008312
2023-06-13,-1.2755900183943913,-0.3095248142364163,0.3126909381742104,-0.0773748562112182,-0.06468765808556966
2023-06-14,3.5948289693853823,-0.8427792186226497,0.8239494454777301,-0.23163886231132966,0.22029088286972623
2023-06-15,-0.815513660516107,-0.29186430059066615,-1.532428279329539,0.3555716996022715,0.09255516010130975
2023-06-16,1.926168629370563,-0.3905751738039542,0.1092485238115015,-0.8253998187389388,-0.18609984608743943
2023-06-17,-0.7054644219625917,-0.5100409221617872,-0.6299269863991175,0.16737299142667963,-0.020140252548116445
2023-06-18,-0.8024643343067778,-0.23404062854205052,0.32968861716601217,-0.04105283080425864,0.011142948129015706
2023-06-19,-0.1158331576129688,-0.17608950045087338,0.561667984387891,-0.5412417874758747,-0.03619595549710195
2023-06-20,1.6176676764510984,-0.2884416967004196,0.45747822909822256,-0.04624850067513484,0.002719198275682894
2023-06-21,1.7314433168686676,0.3109305961778439,-0.9156807457020255,-0.27677896033106664,0.479717436396929
2023-06-22,-0.6681376028006296,-0.23812841981466457,0.1337541017771092,0.4909644555878322,-0.2510333605322823
2023-06-23,-0.5313347959450545,0.057904744972464804,-0.05501919232424211,0.9498270148222394,1.0405349021599846
2023-06-24,-0.07935946394796282,-0.7672674316684649,0.6746366113461809,0.6915358873651545,0.6637626149353838
2023-06-25,-0.16604071963027695,0.05784191985475739,0.30141515847845696,0.14157097765348178,0.338517927068028
2023-06-26,0.32373636592129046,0.06821030296468131,-0.4002730284464097,-0.2538438375414346,0.09448646708241454
2023-06-27,0.0490870970395297,-0.3156896119688212,-0.18128644645029143,-0.19586111546946852,0.2474282939291587
2023-06-28,1.910940076307223,-0.631427579737094,0.34306547720443414,0.8487719659638598,-0.06658147955442559
2023-06-29,0.04184067385315728,-0.49295775916753115,0.05049882793096136,0.02116834060741345,0.3934745210390671
2023-06-30,0.7994410573499614,1.081769979801211,-0.12038691967071592,0.6217813343579435,1.10170136728006
2023-07-01,-0.8095875809549087,-1.1484643779232704,0.13298736130474023,1.0301369880475966,0.12578678049213293
2023-07-02,-0.7817571446806766,0.08671515016201566,0.11160932582882693,-0.3348734084911789,0.12555430525587147
2023-07-03,-0.6238975268511813,0.02024392817128419,0.4073942733754792,0.193242711831155,1.802678312304413
2023-07-04,-0.13224062195264827,-0.7059547287039597,1.1389938210205028,0.43391558568395966,-0.09966934205956642
2023-07-05,0.06985553124766529,-0.3842640256902008,0.14683911281515255,0.8883201968249482,-0.26946480350438434
2023-07-06,1.0806223474258607,0.028943203093743295,-1.063300869774302,-0.23065413302975524,0.09905238628168218
2023-07-07,-0.2323096743704302,-0.4618581526290805,-0.7415040414003341,-0.4452987480703163,0.18642798296409693
2023-07-08,-1.0278433023643097,-0.42122321792626843,0.37382743109920646,0.16374016817947804,0.27397549465064985
2023-07-09,-1.2301885608515408,-0.2474480632487579,0.2908166710034117,-0.10784018723422567,-0.06799266792701643
2023-07-10,-0.3640787927930761,-0.06423155624176796,0.7146829191993148,0.241662245548876,-0.02780100505051279
2023-07-11,-1.2763154321274202,-0.4018601306230696,-0.506317207767194,0.9348409231506895,2.162719370980858
2023-07-12,-0.9312198061224632,0.07769049430221828,0.06166297203893929,-0.21906915199151555,-0.03813698599754809
2023-07-13,3.109312902951065,0.012654221266172046,0.6725967779719528,1.0490748693083787,2.271360705692405
2023-07-14,0.8411811293549327,-0.31217256597535686,1.465615998761754,0.9719748085500853,0.6131365397358539
2023-07-15,-0.9620692589091616,-0.6309588706328827,-0.7445309999921619,-0.10447360237873264,0.3035375647364785
2023-07-16,-0.8128746912498788,-0.24167385022808785,0.1765834629751558,-0.16783892776134485,-0.6404208590834501
2023-07-17,-0.8440065682223638,0.041180962125216554,0.3628689778146024,0.1440731535365851,3.1260753938701455
2023-07-18,-0.3607924998883559,-0.5218614025124576,-0.18114272661773517,0.049091224488948586,-1.7325227731362751
2023-07-19,-0.9948923362963827,-0.2197091402025232,0.16143723661570278,0.021056847501653885,0.7006218533318319
2023-07-20,-1.2577071050200184,0.07804004238197247,0.4470024346375225,0.3438903353948592,1.6787237575750362
2023-07-21,-1.1863349705372292,-0.6420159926854441,0.4150752632855408,0.05666349367944119,-0.3788413515194366
2023-07-22,1.1432671544739417,-0.802450799025015,1.0142099296589244,-0.15529685365663426,0.12216731243742197
2023-07-23,0.5357910092976873,-0.536407363653239,-0.22538991567218444,0.17371763786062575,0.11559052363565857
2023-07-24,0.8042566699541364,-0.010979049512237483,-0.2758167299533504,0.5081872023070162,-0.663730260776038
2023-07-25,-0.8848493697862905,-0.33815056622140993,0.05991701333555681,-0.06018093496866958,0.5230778228344504
2023-07-26,-0.5167165701984391,0.16223900094373284,0.7371673817359787,-0.2742388801967958,0.22023771596382385
2023-07-27,-0.3856080798368062,-0.5443298630526263,0.021590903835677147,-0.11852166645835951,-0.3417964749579135
2023-07-28,-0.016363046611668552,-0.4821559488770489,0.31155818313785255,-0.15488098843275375,0.3647478717033532
2023-07-29,-0.5075613455972559,-0.537297851235125,0.39284561306538845,0.0008369708380679721,-0.10269733459011067
2023-07-30,0.351410898629077,-0.19180018608104638,0.7647170871549173,0.29469570996621275,-0.025947515180628593
2023-07-31,-1.0739890820475946,-0.06144932181846511,-0.3444512596147452,0.280650309682359,8.44574883400403e-06
2023-08-01,-0.6723909131090166,0.5121809775587235,0.24965490504991739,-0.31033647468751874,0.07862641421026662
2023-08-02,0.5993473553413015,-0.5005353656099933,0.077216848740136,0.024987550634893937,0.13688772429520168
2023-08-03,-1.1150769017672881,-0.37921758477558604,-0.20931679068904646,0.2524078214779876,-0.051029769074507285
2023-08-04,-0.8211860566370779,-0.04179881027621463,0.4742680196239814,0.16273305720625322,0.8612566267289383
2023-08-05,-0.3634451080402691,-0.6499831924839626,1.0227618503397933,-0.10929830839806261,0.33680239421758335
2023-08-06,-0.47094634327420065,-0.3425788028137104,0.31438882001370744,-0.052192897304263255,0.017516047646167883
2023-08-07,-1.4412120897035723,0.3641774378172138,0.0873712692137542,0.51397141950068,-0.2523001215289622
2023-08-08,0.5518519014660827,-0.28969971277215845,0.08381225359339908,-0.23584614598490536,0.223519449798845
2023-08-09,-1.3285309943960075,-0.06657732539405349,-0.297196856847773,-0.011732210884711818,0.3213447115113868
2023-08-10,-0.9775206651001255,-0.3596146517081148,0.4027916005413477,0.02901116665610968,-0.38317947533855673
2023-08-11,-0.9676355200592176,-0.35458326506572957,0.6397958107511059,-0.0019654107864246428,-0.11352364504128903
2023-08-12,-1.1089584351938162,-0.3960141912423892,0.6508109125364728,0.11840509695930607,0.5889215561750147
2023-08-13,-0.16275817931774264,-0.2819956837717462,0.7166322490265749,-0.14636014496661404,-0.36587876886348153
2023-08-14,-1.0200979861993624,-0.027518236568443415,0.7125287196946533,-0.11989986148636417,-0.3304706178375466
2023-08-15,0.06978678287856312,-0.18599380617888223,0.4909042938356537,1.1848337786362868,-0.2158643000201736
2023-08-16,0.1857023303821502,-0.21591567995728575,0.01379501607410129,0.9105454421977186,0.004621050104013719
2023-08-17,1.941980444420356,1.2750144319452597,0.5241782189900646,2.015610731103164,-0.05933937696274381
2023-08-18,-0.551481998190468,-0.22752636094959985,-0.9822997691015127,-1.0679035354753457,0.4841102325791342
2023-08-19,-0.6840890781841891,-0.47085523051667644,0.7952406617580324,-0.5668833007123708,-0.22009238347242882
2023-08-20,0.14154087618080394,-0.6883584060913457,0.46773519837306277,-0.36395939835288516,0.11200092573400616
2023-08-21,-0.033991786861333924,-0.32627493245358635,0.25454980096792856,0.20098537215032636,-0.08456939633050442
2023-08-22,0.4694542806222542,-0.013788152969918152,-0.08315669762549698,-0.15341089326854232,-0.30036080157592415
2023-08-23,1.218432652958856,-0.3787577630334657,-0.5007052276431804,-0.4402175519291803,0.10853062319179448
2023-08-24,0.11256614267435242,-0.5412685440899081,-0.34883190674359676,0.40234548099595585,0.24572380111005007
2023-08-25,-0.9556151213560222,0.02630857996927258,0.08331995188064388,0.04322867423859214,-0.13907030984137222
2023-08-26,-0.2650071376411604,-0.6943117876886783,0.45025082120191445,-0.2724718442015726,-0.2126967406773159
2023-08-27,0.3554870168595952,-0.520301858354819,0.5495233853944154,-0.3709101269231828,0.07565687623271623
2023-08-28,-1.1024639743527873,0.18151139916785133,0.1443170024678524,0.293241676301248,-0.0797760807561154
2023-08-29,1.452833909009208,0.7068982758206241,0.19615041028993627,0.004034533726836109,0.12205524839690063
2023-08-30,0.6107971309036735,-1.183897550159824,-0.898518131236548,-0.08914660488746648,-0.08570515728989127
2023-08-31,2.3652452124026957,-0.24901136024649131,0.1367579320043511,-0.24660310888853412,-0.22946124257730732
2023-09-01,-0.4005425909786128,-0.12667451889751616,-0.8400469224893754,0.033199402220306144,-0.03387090190085168
2023-09-02,-0.22390466430812098,-0.46374816560885057,0.20282118803009574,0.2096214033185802,1.8492184429405252
2023-09-03,-1.2778271048141219,-0.18147844617048967,0.8310992544640954,0.09309923323914836,-0.2103826733827768
2023-09-04,-0.7505458765517165,-0.08742663668744986,0.5692276479974839,0.21213171378705636,-0.3227597131931645
2023-09-05,-1.0600190629399169,-0.13737352053301488,-0.06421602968570558,0.13321129769883,-0.19101345548184456
2023-09-06,-1.3007334933444379,0.02295296243534328,0.1725154532631022,0.11651725498246038,-0.26885413736495356
2023-09-07,-0.011794520382333131,-0.31817674034446425,0.2905916494065215,-0.41618833828736723,-0.27086628119345507
2023-09-08,-0.3431298125380482,-0.34439392351498815,0.11968284330207829,0.025340458900689325,-0.23237262880789805
2023-09-09,-1.2485704344095974,-0.4848721784883835,0.0011277957184536922,0.45156298989663063,-0.3031808034509297
2023-09-10,0.4193769961048197,-0.034606827845902584,0.5952898099680234,0.11693187354538116,-0.2748198286649487
2023-09-11,2.3267947267382567,-0.06019525559617371,-0.16149429663236248,-0.2011858813010949,0.19814480256448283
2023-09-12,1.154956164461059,-0.2911854516290092,-0.9011067578783059,-0.06643727454735314,-0.030287548306052254
2023-09-13,-0.16277355416422373,-0.16325272786518935,-0.7139928517580181,0.02880670321061603,-0.290424213711234
2023-09-14,0.025933039126746004,-0.0020327082446366784,0.014138154625948618,-0.12658525937398135,0.1394463263655399
2023-09-15,0.02758571378027982,-0.40460887488783936,0.3101589992416657,0.4019121072979898,-0.06438236077902283
2023-09-16,-0.5142498982189724,-0.4176814550190588,0.5134573978156952,0.18628810461608464,0.07956737104793071
2023-09-17,0.27462054901321276,-0.2945215035548441,0.25679805322448424,0.15067000753964055,-0.007768736851167439
2023-09-18,-0.48298543950964234,0.27461304719171004,0.07695898288202549,0.210402992161816,-0.3276897380747423
2023-09-19,-0.8928744422785242,-0.18190969079960986,-0.11906113964461029,0.08148949216134238,-0.10008804414613869
2023-09-20,0.32429691017378576,-0.19154294472546615,0.5057880552012332,-0.3227196299696062,1.0088836331068123
2023-09-21,1.9033540414901022,-0.6267438410321664,0.2718921517037263,-0.0846706885624614,1.131006258719699
2023-09-22,-0.3793842241886066,-0.4742683988788366,-0.6676521409894692,0.23146839237912367,1.5862136947770011
2023-09-23,-1.3179123117144185,-0.19379781224450873,0.4842443549029984,0.19086274717382332,-0.5593892265549893
2023-09-24,0.42633489998898616,-0.32740920539196244,0.7079559154138448,-0.15900329978726122,0.39166243389950917
2023-09-25,-0.7224275572612379,-0.10377094192291321,-0.09364488549951831,0.04813588694971089,0.20193314522074882
2023-09-26,-0.7975819209043055,-0.23353596952812333,0.258682669338407,0.05189576388791743,0.05074678441441996
2023-09-27,-1.0895205714706604,0.1451595751222165,0.39539320130353256,-0.016861720406033804,0.13610930082639672
2023-09-28,2.323566047518794,-0.47314999422228604,0.3588101982814662,-0.7662077027086667,0.23928476553126696
2023-09-29,-0.3242350907271206,-0.43427650492028774,-0.6182891285288311,0.2416684199504749,0.07381445608452064
2023-09-30,-1.0195847032451972,-0.28402787397186036,0.05945443375166333,0.2312007105944101,-0.4869732490811092
2023-10-01,3.8034546698931453,-0.661492651639138,0.5535487459266261,-0.7901889138860366,-0.42620375869192767
2023-10-02,1.8383610647170823,0.007368337713866713,-0.9203574183461091,-0.03846549423837751,-0.04494819066244475
2023-10-03,-0.9946614022512483,-0.13349886775194972,-0.5588406246571122,0.7715361619521501,0.2890397505231668
2023-10-04,-0.7141207319543181,0.13070113400246028,-0.004848012451456265,-0.2119675939396222,-0.3919392932309358
2023-10-05,1.535255906202738,-0.474501461101179,0.12881723680141985,-0.8361350027655341,0.39924410394344345
2023-10-06,1.5801361638675684,-0.6476234715827224,-0.105022160193694,-0.39111514036640865,0.23314517230442616
2023-10-07,0.3524407070555534,-0.6175694683684885,-0.3018548998466119,-0.017220418518504386,-0.06603553097481124
2023-10-08,-1.4384587097256973,0.14548334356190668,-0.049242499249018606,0.7428192070463883,1.3476195520915186
2023-10-09,2.057278725417496,0.05593041762263836,0.8206093269542778,-0.0887813543062816,0.6364289846775254
2023-10-10,-0.4787831986255022,-0.42550890847623485,-0.919841419320369,0.0646017530697448,0.15943194213301523
2023-10-11,-1.3344709825406469,0.23016963412020333,0.32338170572967734,0.154624855529056,0.05397001312948736
2023-10-12,1.1036225713981715,-0.5411225430494233,0.11636082480503665,-0.5920093218735767,0.0893240158780242
2023-10-13,-0.19433974587882552,-0.43457168084981734,-0.30793607049151606,0.01973983001800928,-0.2788337307574871
2023-10-14,-0.873661863470857,-0.41541734081237514,0.1214601380311368,0.10016733580155375,0.5026348009700569
2023-10-15,-0.9668668824596139,-0.1458256234584664,0.4832022068581638,0.3518143175027248,0.6331339615995605
2023-10-16,0.7878897750188466,0.5224865965034114,0.17134300207749326,-0.41617026253853284,-0.15376955492559288
2023-10-17,1.7513449218229755,-1.0330784316996784,-0.39965925754925974,0.0761288157246495,0.4212128393545257
2023-10-18,-1.342893143447939,-0.08120355889429344,-0.565152699419102,0.8790529943590605,1.6049758777422303
2023-10-19,-1.025219352745789,0.20497230682469758,0.12192726456127034,0.3412951175095318,1.7950161607226747
2023-10-20,1.2202476450356132,-0.23971566254982926,0.5552170130504311,0.11420256922135787,0.407824888814654
2023-10-21,1.1385024838616524,-0.884479747050549,-0.1823757272149786,0.29983842325213456,0.3804751699819129
2023-10-22,1.2847203024336231,-0.22047257751737454,-0.4123972479853252,-0.42725525147404764,-0.5040831159040856
2023-10-23,1.376842266384744,1.2631567113309552,-0.7108828496217054,-0.7104168994602958,-0.24021883585251036
2023-10-24,-0.9309849352776929,0.7531339065471596,-0.1501211007137986,0.5458155840784857,0.3283624470612428
2023-10-25,-1.0811402530791017,-0.6761510779648946,-0.504477156855588,0.7918303801068411,0.6832005382062548
2023-10-26,-0.6134888460305336,0.10883711934130502,-0.338852616185336,0.3583947847778113,0.0599432304731815
2023-10-27,0.01246505141408365,-0.7840535258603281,-0.7179016306020253,-0.03200185575955668,0.03762409932786908
2023-10-28,-1.0267738212955657,-0.6933467583384477,-0.12578093988044484,0.6512701260483966,-0.03870054929836976
2023-10-29,0.32956684478879855,-0.3868913242805828,0.4863582132947767,0.25801667093648994,0.2530357030143369
2023-10-30,-0.739422122075394,0.33017778192528363,-0.06684474475563204,-0.180789331138726,-0.25400680493561517
2023-10-31,-1.0480545302631352,-0.06598280528841771,0.18853368708496834,1.5844422320389062,0.7849307780108823
2023-11-01,-0.24525927823701013,0.5211239219821681,-0.6180340998415476,0.08580334030581245,-0.5111809603547786
2023-11-02,0.6342355149299032,-0.34987300080652545,-0.4237239789465906,0.01356233366371516,0.7745964437934589
2023-11-03,0.28635418892457587,-0.4169272354322016,-0.7139500849705139,0.2567594012774859,-0.21432357930046117
2023-11-04,0.5280372651206446,-0.6850334733574397,0.047883640669483744,0.1432483152372636,-0.13115141089214474
2023-11-05,0.025083517303671084,0.4416482410192538,-0.10506418436388658,-0.07428160681314273,0.14555873520659407
2023-11-06,-1.198327683430614,0.05787554547977509,-0.3084523287438613,0.8640769166024574,0.1888623431000056
2023-11-07,-0.8909960596812366,0.21575798136490326,0.5585405192871584,0.34988715489014566,-0.43216568704024705
2023-11-08,-1.3310306382302186,-0.36381397919983666,-0.04523095437607733,0.7446791336237158,0.7750695541481396
2023-11-09,2.0259421981178525,2.529203760060004,0.8761799980457796,-1.1193823009820139,2.170120477175834
2023-11-10,-0.17592015972231836,-1.1867022328201149,-2.3936327280634297,0.9971554904894497,2.844408972349137
2023-11-11,-0.18990453688958928,-0.7379444091278399,0.1880085730503226,0.8428691190620815,1.2058027325403005
2023-11-12,-0.9488111496730383,-0.5482211553199395,-0.03718491943245906,1.0612727926184486,0.4735029629307028
2023-11-13,-1.1120735807965119,0.9923830543819911,-0.8772993478768345,0.6095719549837152,2.8576507241287965
2023-11-14,0.9925129734149132,-0.4143452844282617,0.20532264045152152,-0.043957085162581414,-1.01142201555074
2023-11-15,0.8883242903295991,-0.40028803770824734,-1.0171020697217859,-0.2141119028065261,-0.4632418208542835
2023-11-16,1.0432841323036341,0.13757075612586864,0.2070447226918784,0.08486395409657305,-0.20890508264086127
2023-11-17,-1.4108199128634675,-0.18351080427200772,-1.0639814005185375,1.1737549079069811,-0.019876130669763844
2023-11-18,-1.220713752872165,-0.5057325801623699,-0.3275894084178399,0.5931224401727947,0.2888701534833535
2023-11-19,1.0106930794523963,-0.622815106371561,-0.1402739165047497,-0.23992915492416939,0.8345136343261418
2023-11-20,-1.1999356367697458,0.7339351881140922,-0.7719139752091815,-0.6822823059566948,-0.7464450762996662
2023-11-21,0.9424889968929352,0.07723882152390806,0.35326115614329556,1.6395607757190984,-0.3980653292079842
2023-11-22,2.0226341095242133,-0.49088237865421497,1.2273886902539313,-0.4281478994678331,0.5944290525188296
2023-11-23,-1.4459045913784696,-0.5726597826122928,0.4012046375989476,-0.021958921811719018,0.8189784138943466
2023-11-24,-0.8722785052771777,0.6840486973311793,0.6825258243151713,-0.9221743892862485,0.08493774223411717
2023-11-25,-1.0972735072923738,-1.3185910528084037,0.6643830676875129,0.5461003541387286,-1.064890477251892
2023-11-26,-0.5493006900856915,-0.05908364127755195,0.6891221526036844,-0.11170657735008606,-0.43986899985659234
2023-11-27,-0.2606607738458993,0.14227580934435557,0.024223216079471425,0.5883642498551386,1.3547357251849825
2023-11-28,-0.5618160670452178,-0.1836902775905855,-0.5920496570010252,-0.023952228284593317,-0.8005650564137876
2023-11-29,-0.6487281413364424,-0.18939534901613134,-0.19458643897795497,-0.2962893601150425,0.1402026430720014
2023-11-30,-0.3484076588197516,-0.35390017773925864,0.4771062357762775,-0.3001002446309298,-0.4065486540316627
2023-12-01,-0.30080894580268724,0.22954226389085508,0.1733233197508675,-0.7247645711508293,-0.4777813112503328
2023-12-02,1.5688580832863162,-0.70344949366158,0.776992803017809,-0.48682515358984124,0.6559439158887845
2023-12-03,-0.30925687989001893,-0.37826477943406783,-0.09969086264774583,0.21158993762525577,5.519554844372611
2023-12-04,-0.12741003066723708,1.2078038965194218,-0.6205736852837301,-0.5371320325795353,-3.599302071264282
2023-12-05,-0.34830808241042954,0.09108525446228623,0.09576412619424417,0.21381407413717732,-1.4032981824239852
2023-12-06,0.3219294811686961,-0.4516597676187311,-0.359031377066914,0.27186902523505885,-0.46687032667289946
2023-12-07,1.368223666070518,0.06943351475410937,-0.7678516216866409,-0.6192883975675045,0.29635524715702743
2023-12-08,-1.2834682119213987,-0.03725432343207662,-0.48777508915761103,0.5926724149404086,-0.40497805101349693
2023-12-09,-0.7643170524678057,-0.12036124364518203,0.9589191075860902,0.22085606205722996,-0.3854552736995205
2023-12-10,-0.8468780977178278,-0.6429156486083726,0.06803445372086392,0.7785148135864486,0.15748805537320404
2023-12-11,0.8684063901739656,1.4348191284887213,-0.52860714497687,0.7456647964796582,-0.3555987408391036
2023-12-12,-0.7154627679199096,-0.6649854907414627,-0.2275590316223951,0.23193315510891505,0.06121263779746082
2023-12-13,0.15428297832361387,0.25703680453915523,0.16005789418123006,0.13337286006031007,1.6006401463649875
2023-12-14,0.1128695002369547,-0.12923384601888088,-0.6262153773231663,-0.27129781781799833,-0.22381328884951252
2023-12-15,1.6477987296135181,-0.7096733908140235,0.24059687785945527,0.02406571468967412,-0.4063132348121306
2023-12-16,-1.1553433831653153,-0.5960793588346031,0.15589174347593937,0.8245039704574784,-0.05176715635006739
2023-12-17,-0.15333073019766208,-0.020336354154956913,0.15210304401881908,-0.1413663862479707,-0.0708647521981989
2023-12-18,-0.8190683499971918,0.3352182847049494,-0.010519685298979547,1.095383154909528,-0.011174323086668884
2023-12-19,-0.21133782686350025,0.029582054655411444,-1.3125671323188188,-0.4710048401165991,-0.12952740601985258
2023-12-20,-0.734590602844336,0.4202539870047673,-0.38631981362927825,0.07138186956370247,-0.1332047771963387
2023-12-21,-0.3264488384210459,0.0025754900946523955,-0.1516553629953543,-0.1504145272280282,0.12924675090271692
2023-12-22,0.4277933099442938,0.45176025013510845,0.4704553599901608,-0.9253228661634525,-0.21139517301580285
2023-12-23,-0.5921367681891916,-1.2739645277520797,0.22517180962945219,1.07545911157972,6.77481827123249
2023-12-24,0.45216551876987215,-0.30127381789695123,-0.4258025711914336,0.2991208406814391,-2.57694702442259
2023-12-25,-1.2752115808345623,-0.25010293660764643,-0.4875428083969672,0.78634793413765,-2.150774818222822
2023-12-26,-0.21316166951569115,0.3763860553680531,0.5331180643694081,0.31344248042466466,-0.37561194157562583
2023-12-27,1.839209237378452,0.2141427794273843,-1.1131191200413433,-0.032831674396752004,1.5697998178194499
2023-12-28,-0.7417953794733161,0.5116121286928677,-0.45213300206504614,0.012651068285977982,-0.8218234958836916
2023-12-29,-0.181713540076573,-0.18786753478204063,-0.11020288993468104,0.325011466746448,-0.020868483002805794
2023-12-30,-0.8990228298246062,-1.016222932374029,-0.42962816182755054,0.37586418043812797,-0.33324035235270943
2023-12-31,-0.9167578222381548,-0.18275923488953252,0.16086038542928768,0.5921953219520399,-0.13728175092684067
2024-01-01,1.762928836703195,-0.6071643732837839,0.32918978534109883,-0.18931974092049159,-0.18725419022414452
2024-01-02,-1.5201963404529009,1.056954538619947,-0.6947255348581761,-0.04919188264186938,0.09410112457857944
2024-01-03,1.0371684811861936,1.236462995140013,-0.013956799394063555,3.2318516472776215,-0.14717946445689253
2024-01-04,0.31033273982849857,-1.1864342537656825,-0.7526328655381239,-0.9236575266967358,0.03317518225904854
2024-01-05,-1.4572289623862815,0.37229924158229855,0.379444143712759,0.3263497321617265,-0.09904517931912167
2024-01-06,0.06752201366442072,-1.0552048759818142,-0.22702006833296123,0.584553828033339,-0.3500040955097708
2024-01-07,-0.5976445800271236,-0.28321835804663686,-0.5039123709944737,1.1860587533423959,1.6282332098906063
2024-01-08,1.057802048931948,0.8883717664305262,0.26480444585370067,0.6845857712283042,-0.5828908450761616
2024-01-09,-1.337572817103885,0.5921952501163519,-1.936687951478257,0.26528127825611525,-0.42629776558786314
2024-01-10,1.0681043217408368,2.600231000060009,-0.4749862476953126,-1.2494652164143034,-0.12746533930939458
2024-01-11,-0.6394562792203372,-0.40262307441178596,-0.4830570164318421,-0.08734582784073115,-0.11257591478170886
2024-01-12,0.06365090314882733,0.40600360575475714,-0.07496785079047484,0.328554552109491,-0.4575351241775487
2024-01-13,0.09154160638268796,-1.8752178769107342,-0.7636427604784084,0.036067298286652054,-0.6560541382320835
2024-01-14,1.8436010751574632,-1.119416593730249,0.2754550323123659,-0.5200884978707436,-0.38779939324558826
2024-01-15,-0.3852199302575681,-0.22510545707573335,-0.4249267234352107,0.0074965182331163975,0.639977297987839
2024-01-16,0.5167529270672782,0.08553062441775929,0.04551034020124187,-0.7095466394134837,-0.5273492255510419
2024-01-17,0.15597930701390889,-0.3183382498346295,-0.09775467469304953,-0.44569308734653806,-0.1357437403354205
2024-01-18,0.08966576067197365,0.08136966997751623,-0.024628780215190556,0.9467091671895328,0.67246374522487
2024-01-19,-0.7880420482298669,-0.01928797019519025,-0.7283101783400829,0.7910914103556005,-0.6719981671051014
2024-01-20,-0.29605770308305857,-1.000577495032864,-0.636602716708444,-0.02031693439436528,0.43212507720486437
2024-01-21,-0.4038611100117897,-0.4668210824452088,0.20478857618253102,-0.07891087079418665,-0.3112684931807664
2024-01-22,1.5959365143269744,1.0344453422021653,0.08407211305613467,-0.46441716498956753,-0.5053453008288014
2024-01-23,-0.10374846578436382,0.5771517853175011,-0.286857207752945,0.7294786407408559,-0.40507538878702426
2024-01-24,-1.1358056435543078,-0.4873277600446417,-1.6907876834703077,0.12868729611461271,1.086849486302574
2024-01-25,-0.6468954588354144,-0.1935512584051813,0.871348338830238,-0.10291338143854398,0.8674399305046847
2024-01-26,0.3008292042306116,-0.24128004348643692,0.2543380279076363,-0.02075476603205537,-0.017076063320985137
2024-01-27,-1.3417134277894782,-0.8441423972437684,-0.05016630534745825,0.5714526731957554,-0.5255312283336561
2024-01-28,-0.9614829813225733,0.20527122736154851,0.5620425430376226,-0.008955318526477804,-0.33818603457466573
2024-01-29,0.7072303230126372,-0.12205560327822942,0.19321279945160308,-0.5322958050587253,-0.0725856963634748
2024-01-30,-0.5990995562345216,0.11435103906778168,-0.1071682771225237,-0.1955560277869804,-0.2506269898180536
2024-01-31,0.4207585026785041,0.01520471363562091,0.14088556268614708,-0.05895993701578218,0.2764537564969618
2024-02-01,-0.5943116840924734,-0.37703436245753563,-0.40070502448450723,0.08997844266960883,0.11510870852874994
2024-02-02,-1.1564294643706319,-0.23405047126430192,0.09307504215732527,-0.03021640990021687,-0.04411028203154658
2024-02-03,-0.513196111948518,-0.6622275404994798,0.564196911616632,-0.07972085315808188,-0.6999172901256937
2024-02-04,-1.0635660343181474,-0.12583189408402395,0.3712310797335301,0.22288910497758238,0.28043981788676253
2024-02-05,-0.9771937667962547,0.19879500369050657,0.4992697124047704,-0.06677245297977925,-0.40312396664574424
2024-02-06,0.9983709637965487,0.013706052370223576,0.10235793344509593,-0.5188513927624684,0.837101481441924
2024-02-07,0.254886307896497,-0.1716551780047075,0.27354481515238327,-0.020453032220484765,-0.43841713340510885
2024-02-08,-1.3158796371896755,0.2850489261643141,-0.15249245892528962,-0.3640586341850396,-0.2895247459656762
2024-02-09,0.18551351799169036,0.5562058978617901,0.5828461306742759,-0.7374375091207634,0.13721321316023555
2024-02-10,-0.6107936199848154,-1.2399570185618944,0.4351501494440459,0.7063308657581303,0.04824421401221544
2024-02-11,-1.1020484449665928,0.0006218742527570582,-0.0028813305795836754,0.19048539823610786,-0.8239660256157741
2024-02-12,1.849167964962246,0.48730086555625834,0.38341494027225037,-0.8931107110788965,-0.38058042503261585
2024-02-13,-1.1720158370843838,1.167039792972784,-1.1627486292110525,-0.5486688209050097,-0.1508518721277134
2024-02-14,0.5600410977030884,0.943906012182683,-0.12992151791800763,-1.3461218836214328,-0.4106036943569326
2024-02-15,-0.5308940696084403,0.6972100053975103,-0.1765794228699656,-0.47900396664877737,0.1483446150235333
2024-02-16,-0.6030852372089103,-0.7067124009322194,0.463044576806839,0.42967259050934126,0.17622679100103605
2024-02-17,-0.7796095686879554,0.19272996934981781,-0.3256600430364629,0.20190967385746122,-0.2130434252411377
2024-02-18,-0.053356864822163015,1.0564874914236813,-0.043675898850276784,-1.1818534294311442,0.3189387510675981
2024-02-19,0.10489414245558742,-1.1383802703970936,0.2569348188090221,0.17847179703338972,-0.9780972887602595
2024-02-20,-0.34452495384473436,0.8266088254487879,-0.28444940523441387,0.3045395461472036,-0.09562341933591208
2024-02-21,-0.5434436910784114,0.1399376419880357,-1.2812856826526513,0.3184557372622463,-0.20807110189435984
2024-02-22,-1.0578078957129473,0.23031511061067197,-0.6429159692339547,0.0034131393064565515,-0.0993561351787234
2024-02-23,-0.10305976817611899,-0.7816117876165861,-0.2971479909529946,0.1268211749642839,-0.3339143316836387
2024-02-24,0.40776391308613036,-0.6428029321661396,-0.26573423740005603,0.8326288741255751,0.12009168117541016
2024-02-25,0.5934945419690345,0.48839675883457706,-0.2442385409154417,-0.8843106342982574,0.6497600520870987
2024-02-26,-0.4179855383795621,0.774347345196511,0.14683397309954765,-0.19965521708139145,-0.6253190565151544
2024-02-27,-0.5232668860780284,0.9429955139673113,-0.17938974546840222,-0.5473400964819276,-0.023296414636889244
2024-02-28,-0.1128068884227241,2.3570853954968967,-0.44511064146922896,-0.21499799464165087,1.4920405273107538
2024-02-29,-0.4196693769687537,0.02671154139103028,-2.3258188468258143,0.43389856495046547,1.0015155024012206
2024-03-01,0.4572904389887851,-1.7197602992529728,-1.0733022633385014,0.6435256032292402,0.584962042103553
2024-03-02,-0.801041099025031,-0.9206151509503333,1.2696290927203733,2.2172245039646197,0.8100304391481513
2024-03-03,-0.23454576775263025,0.17897247491220683,1.8948617286424951,0.5354008386557261,0.3551305982477228
2024-03-04,-0.3449437981231715,2.3556746437239666,-1.7180855675224596,-1.2800588803406356,0.7268418714230362
2024-03-05,-0.6787807194267008,4.379362381659955,-1.3344186229658581,2.748865348312227,-0.6282932110110545
2024-03-06,0.7868179265399577,-0.8835978410873329,-3.0119557275481927,-0.14426297061568658,0.40494168069160213
2024-03-07,-0.27568172273868397,-1.5365005111463388,0.4587689343599381,-0.5624414205459376,-0.6385027504895184
2024-03-08,-0.9537002618588934,0.7071873010317289,0.10987893181576575,-0.7577182315945317,-0.27163552646778083
2024-03-09,-0.6303937419229201,-2.314852463354716,-0.1409560140439565,1.0533474915635175,1.2037864948771861
2024-03-10,-0.7698856618190916,0.12146778619791687,0.6064803728983047,0.3886313902667086,-0.6259461947076821
2024-03-11,-0.1712283096382847,2.191687555748955,-0.21940150820043935,0.01217868836201926,-0.5838037957307992
2024-03-12,-0.5324553989271742,0.31275281121894505,-0.5874622643502382,0.016131649059792,-0.3629578439227851
2024-03-13,-0.8124945563657602,-0.383216538141795,-1.115100459140508,-0.30486779049735135,-0.15262055243719522
2024-03-14,-0.13899706005067045,0.6022098302658482,-0.19920078498427266,0.47921196242799274,-0.4862886335652307
2024-03-15,-0.2485506364793408,1.680578634938246,-1.7873118741394896,0.8609723368366647,-0.6739371868380953
2024-03-16,1.141957022544081,-1.7584689237325348,-1.4209014164864642,2.022125836964005,-0.8343922184612067
2024-03-17,-0.07825548344082327,0.04652482366397789,0.0852482449386428,-0.02103016694489261,0.8229399422457755
2024-03-18,-0.11279536097449143,0.5535573947211581,-0.9157610194713437,-0.5841104660339427,-0.9758425230429567
2024-03-19,1.0050878458179067,2.2910971996617358,-0.57214443892745,-0.22093450415545673,-0.6709018308553524
2024-03-20,1.0179644685307554,1.0549821777361168,0.7775360116074845,0.008960675099174658,-0.2998704242503198
2024-03-21,-0.8505480593468234,-1.5602671467184734,0.8217673957720192,-0.552954433667254,0.14051007217910183
2024-03-22,0.5236639900739298,-0.49094803745517357,1.0089172450195167,-0.25543031234521124,-0.666837039523541
2024-03-23,-1.2508119578614447,-1.3668581825990103,-0.8789443900393497,0.6619379295265703,1.0574371678692376
2024-03-24,0.8033039628660797,-0.70721712853381,0.2352405881193746,-0.43563811588968065,0.9997934187028896
2024-03-25,0.0998195592658381,0.656517583011909,-0.0115353391299262,-0.5598846610733739,-0.502219145819085
2024-03-26,-1.3204252585997736,0.3206620859796834,0.39348372086753525,0.2392155426365535,0.06487221968589965
2024-03-27,-0.24330736317105733,0.06179039782245523,0.8926594757142925,-0.025591677775048817,0.8071927331590689
2024-03-28,-0.4214789175608977,-0.489737232477482,-0.47938032707578554,-0.016938280229024084,0.15318618810622295
2024-03-29,-0.43225120381922605,-0.7439549171983627,-0.1809375706230101,0.608771083443758,-0.04538287021998689
2024-03-30,-1.235571790238713,-0.6797884997516618,0.12038277363272731,0.5515618875949724,-0.16327398584582628
2024-03-31,1.3005569124108023,-0.36483949993312975,0.5536154693745008,-1.0613989260350152,0.05671890992839
2024-04-01,0.32222716852342903,0.5853185202092597,-0.04562859681082284,1.2151144286294076,0.17063301878778633
2024-04-02,0.7715382116417937,1.1482293639131254,-0.8357425743317229,0.08537037297268452,-0.10815696530608994
2024-04-03,-0.8289452816636126,-0.44878987194291975,0.6275741740242186,0.8438669173023327,0.8960337361422739
2024-04-04,-0.9870761143039721,-0.08604717593597073,-0.9902055709752119,0.20601250338316077,-1.0602716979994944
2024-04-05,-1.1620044425087872,0.18108470588516282,-0.21303678424647435,-0.2436894728120438,-0.3763561961054754
2024-04-06,-0.39508804164635586,-1.1591820477227692,0.26522734319481234,-0.20858132802906215,0.10574145136613498
2024-04-07,0.7587374917326132,-0.46865393464263183,0.7993783692071352,-0.6947187327403236,0.4848128023916065
2024-04-08,1.1130118908631783,1.0953970652332186,-0.18995663174211963,-0.2984767791328731,0.3768129880497232
2024-04-09,0.7562322212682883,0.009059267620539074,-0.25415567007300827,-0.016169731881373585,0.948181054144673
2024-04-10,-0.7760290678680861,0.06199139152744529,-0.2560890666340624,0.25906980945625746,0.4074974828324013
2024-04-11,-0.6317072758614137,-0.34562744577033544,-0.5447620268835569,-0.11941743263297214,-1.0839405697973274
2024-04-12,1.2738745822796569,1.0068015475351204,-0.10582652443398602,5.489355179640315,-1.5016902325507284
2024-04-13,0.32511983261696875,1.85572623318145,0.7832213074987139,3.9351711902975737,-0.08743017255426652
2024-04-14,-0.11545930800009746,0.6751971579673123,-0.576499390059205,-1.9075947564645148,0.34248307993411775
2024-04-15,-0.7264227153409407,0.09443840400811461,0.10053229797530913,0.19527997130205277,-0.41459965705592805
2024-04-16,-1.1200969336605568,-0.3127553564665486,-1.4933670709967604,-0.6657898985987852,-0.10573222298561918
2024-04-17,0.10832835583846923,-0.518232417855247,0.08000168562310396,-0.3792807880164954,-0.5318352683496927
2024-04-18,-0.07388092298678624,-0.7909212325394148,-0.16714425163040048,0.32141518479485937,2.52463171535707
2024-04-19,-1.1816401452943763,0.7965848211929962,-0.20415370463381197,0.7801080929968599,-1.931399806805245
2024-04-20,0.9272603850991612,-1.8960920099850191,-1.4964844261736148,1.0131358615340293,-0.2713848219924855
2024-04-21,-1.233373861735421,-0.3751188604715547,0.13476381394098808,-0.3575170934263777,0.161184679685999
2024-04-22,-0.47356169912984364,0.3724677215715097,0.7665076958149276,-0.7935996771716557,-0.01008714741621608
2024-04-23,-1.0369266419005034,-0.3718837941442263,0.773089798546122,-0.08715999395410799,0.27068499866471646
2024-04-24,-0.07143464865509348,0.16614645007577533,0.6567654086141841,0.8771493888119052,-0.3222070475569387
2024-04-25,-1.1513332339175344,0.01642877807659583,-0.6573464899927952,-0.07249319658765961,0.11940038863912016
2024-04-26,-0.7332901949226647,-0.49391780783823575,0.15518369158292925,-0.16579181994852824,-0.32591046212796837
2024-04-27,0.9754907953575034,-0.3357722600083335,0.5985547625906149,-0.4935035412575747,-0.11056889035664928
2024-04-28,-1.2473297552227331,-0.10533736502466397,-0.7151709082180066,0.10357715150572018,-0.4078738174703825
2024-04-29,-0.6533058222479311,0.667069984198772,0.148882412828691,-0.3499296592044155,-0.14624747753293268
2024-04-30,1.325618029288838,0.26015149206930077,-0.35371216858599186,0.9898098273301646,-0.42620895735357994
2024-05-01,-0.8361841995969537,0.6062327530177996,-1.2796509085675627,0.6285205094084542,1.9891627957842404
2024-05-02,-0.758314727634168,-0.5739403275759637,-1.6281689572021931,0.058732038482635605,-1.0257217476084346
2024-05-03,0.8773406583366525,-0.3659565052990169,-0.25728931838023944,-0.30465384344257457,-0.8705982632483903
2024-05-04,-0.98405235661876,-0.7702035965891901,-0.23144777787081333,-0.12684341418715886,-0.08103087349232568
2024-05-05,-0.8478066239255427,0.025383455843360766,0.590987747122183,-0.06955216080392977,0.5964466504386698
2024-05-06,0.015477175380395147,0.4153038034697054,0.042691022878026265,-0.10634158279311755,-0.24140803057468993
2024-05-07,-0.1909364797928604,-0.2349828771959356,-0.5019367077290698,-0.1695896771833858,-0.6893725454349158
2024-05-08,-0.6557745794575534,0.06338877739853747,-0.10929096599268232,0.09386355442414607,0.13288880452754734
2024-05-09,0.1110124909824151,-0.26053151251637563,-0.09957883311821478,0.10317223695105607,-0.724411781606413
2024-05-10,1.1213996464565517,-0.06274760446580825,-0.2517970021058608,0.12858917369962958,-0.7153765745631788
2024-05-11,-1.3779887492927556,-0.6697683433491798,-0.5746702041756511,0.18641340220586378,-0.3233166134376348
2024-05-12,-0.6761614274182283,-0.16685083269111306,0.6135567662260084,-0.2598970126907967,-0.01212824440330046
2024-05-13,-1.0205702503056302,1.0925087803684097,0.15743277919437887,0.19900263872295362,-0.3996878096252952
2024-05-14,0.05953305831615183,-0.0653989464104657,-0.8572017028136093,-0.36858952857943594,-0.37752739288139114
2024-05-15,1.3210984833541224,0.1295397797010383,0.03463800758296924,0.14283221458308326,-0.3101357859202153
2024-05-16,0.3321202983560514,-0.19406258255555964,0.4454298523178464,-0.5338342081943583,-0.4819891424046808
2024-05-17,1.071702469598751,0.2296116315430397,-0.0895115884390492,-0.7311486683542455,-0.10419667149765954
2024-05-18,-0.6255164747393506,-0.7337259396634445,-0.24878012247054723,-0.08319575977488032,-0.3620773507807741
2024-05-19,0.010797670187055703,-0.26051975528653387,0.5241213088932059,0.3674091935131938,-0.8171876909771741
2024-05-20,2.6254972982951643,3.2910284935931915,-0.28690064961990475,-2.0988772448319986,0.30059006646241404
2024-05-21,-0.47599404504360165,2.225235786737535,0.8383865260460021,-2.8690076301392677,-0.48263043837355074
2024-05-22,-0.34568312620783276,-1.0773231908167384,0.9680515533257873,-0.19712520111382636,-0.7739366210449099
2024-05-23,-0.6623785324721218,3.5398435113653393,-0.4949073187093907,-2.1291498858598366,-0.08607498324271005
2024-05-24,-0.012628558085743572,-3.0089499865483726,-0.5524149716694394,1.0721675369516477,-0.02991857352600863
2024-05-25,-0.3520330796554913,-2.471996359009424,-0.018115127068925423,0.31059120844717714,-0.9908676441724551
2024-05-26,-0.24411952471629794,0.36035226713484736,0.4744059464672544,-0.8848125155044883,-0.5177039540708849
2024-05-27,-0.58271868512507,0.8054062777379791,0.1775376089683854,-0.3936722555853107,-0.36501926053952666
2024-05-28,-0.6299206537943838,0.436001345543773,0.020388272443337775,-0.6705355044583001,-0.3818958425974899
2024-05-29,-0.20205143691351218,-0.25858496343206155,0.11436158965793924,-0.4477660538767499,-0.4937260504656733
2024-05-30,-0.886980747428193,-0.3047365934362263,0.12873473317474274,0.25130466304158383,-0.9180026297047674
2024-05-31,-1.0051490357524788,0.17076843513496606,-0.16939496670597634,-0.5309488303649019,-0.4422845142106051
2024-06-01,0.05224241391447726,-1.1997663883360399,0.48351281092353304,-0.41308123628539795,-0.1960693214942009
2024-06-02,-0.7316450878595228,0.15489205661766972,0.4571303081795804,-0.2285039827119525,-0.3825263082331786
2024-06-03,-1.0890758918465535,0.6382043316813125,0.07758540257927711,0.10301198594312994,0.22707769566566013
2024-06-04,-0.4917265847089501,-0.016357720491989625,0.7003226322394063,-0.43820768801666143,-0.26864455070394566
2024-06-05,-0.573334630360467,0.4033734201611898,0.2940176091232517,-0.9142274463491725,-0.19431141003438054
2024-06-06,-0.4056308375278143,-0.2373687268971278,0.6194156248834407,-0.297932943881804,-0.5573443502212713
2024-06-07,0.21451163391699524,0.6558186015107933,0.12082173663109218,2.787109952993046,-0.3759451455235053
2024-06-08,-1.2229657852072242,-1.0995099569288858,-1.4432244609527303,0.7965430877678839,-0.12633351177857458
2024-06-09,-0.7134805211031101,-0.04536099801166661,0.7661566568922649,-1.1517345614480166,-0.21309108527896944
2024-06-10,-0.6323132601642928,0.2536228088855942,0.6621051283717528,-0.4875773785520807,-0.2768546404256627
2024-06-11,0.426234753123268,1.2945698436295427,0.16648830357807987,-0.5611292473013139,-0.8282765950754163
2024-06-12,-0.5236988676569292,0.0021380905416164644,-0.2742301358788079,0.7409340737467248,-0.26685983956069703
2024-06-13,0.08249059401097437,-0.3021871182684823,-0.7584922856922659,-0.2865857142946919,-0.43696492162447337
2024-06-14,-1.1054130761750554,0.40977945869841564,0.3298758027443028,0.4331606977796813,-0.46832333430198014
2024-06-15,0.14022036654340989,-0.4450005568018804,-0.6124947776243036,-1.0225796348007454,-0.07066891394010201
2024-06-16,-0.11661794921152377,-0.6616599161517356,0.40555228282510886,-0.27840625002088387,-0.2605531357819225
2024-06-17,-0.1028005673325821,1.1790544111660544,0.06118179863376573,1.1258326251067394,0.7663826847692673
2024-06-18,-0.9434466603608632,0.9258277490288918,0.8802669697871608,1.3723951728732449,-0.3551649583640367
2024-06-19,-0.21014122978091948,-0.5024667865508554,-0.30812758592914924,-1.0723744179773493,-0.3169693049293691
2024-06-20,-0.6146089115317259,0.17445683323991476,0.19464774765724885,-0.5077795631960987,-0.27240070832692614
2024-06-21,-1.1510233432572141,0.09028473014385835,-0.5825717836529284,-0.3627315545073737,-0.7252382361669653
2024-06-22,-0.5751842959448081,-1.468351241708712,0.3282518179466745,0.23788251573090755,-0.3905307348869941
2024-06-23,0.3557275228675838,-0.2626418352970548,0.47507262358547253,-0.1331354470752034,-0.7557535437569428
2024-06-24,-0.8347551105959078,2.3839087617126586,-0.6192659788463796,-1.2143685918381344,-0.08457637342176584
2024-06-25,-0.3535210042363809,-1.0997378705130418,-0.06630654419903013,0.45290410119968855,-0.46288839107993507
2024-06-26,-0.7204794092136124,-0.40118534251682797,0.29856458857175144,-0.12070990704463545,-0.49140056688546013
2024-06-27,0.07881884486171137,-0.13846686015677054,0.21839155650834643,-0.16072837853128943,-0.4815918549767129
2024-06-28,-0.15750230694299408,0.08891774973951372,-0.31261508890884726,-0.43480889247366045,0.02523464722880793
2024-06-29,-1.2491293982579743,-0.8799297084978891,0.1243598218234056,0.8551245276184591,0.46548607099433353
2024-06-30,0.20186594627889856,-0.056243731128462184,0.11075416224653947,-0.03743425107266514,-1.021871570954508
2024-07-01,-1.3289117811034596,0.7245493908110168,-0.036582125944776646,-0.4540913438552301,-0.30928654966459845
2024-07-02,-0.7313464570502995,-0.2667833728057837,0.5499208222019899,-0.25545160024242564,-0.27815322659157243
2024-07-03,0.3626016087045232,0.8337858808854117,0.27690881236921955,-0.4536959213503546,-0.5979962383258985
2024-07-04,1.4023952084397513,0.6457268553260722,0.010156624573535682,0.9283833241660889,0.33576247126518316
2024-07-05,-0.6979931185649737,2.472930034837041,2.02854677625736,0.4024615637624078,-0.6924051601668265
2024-07-06,0.68323381662224,-2.498568572597289,-2.1339899263324518,0.9340879198947607,-0.40223233871709974
2024-07-07,1.8059566560720133,-0.8081381426545436,0.4671278991031852,-0.17615931245470853,-0.2781889365892636
2024-07-08,-0.6415150405442901,2.1269422119643306,0.04384183475226015,-0.1947627300360737,-0.30290450744734126
2024-07-09,-0.594938519845767,-0.5587896692709274,-1.0762224839524208,-0.5816785046788226,-0.1622376262242278
2024-07-10,-0.5859527391046946,-0.1937894755681265,0.6762690727449726,-0.5633212966006952,0.40319558214723483
2024-07-11,-1.191395150436977,0.08021071182333833,0.30093838455806227,-0.24192009265637793,-0.8506518289691763
2024-07-12,-0.61669039984828,-0.487955377270627,0.2784756103577232,-0.024330449777946326,-0.2474941541342179
2024-07-13,-0.09911171892420192,-1.027057718906378,0.5365556365173231,0.3356373097206569,0.1337197499268729
2024-07-14,0.034743105192065755,-0.04220875394305195,0.45436001292963935,-0.3997467870025298,-0.3809357020682831
2024-07-15,1.4372854421792403,1.0037307286191492,0.14303310503808392,-1.3539770223998573,-0.30588890539124675
2024-07-16,-0.8607134307270257,0.7522084270339277,0.14257431559557007,-0.09899456263242372,-0.20867103640087914
2024-07-17,-0.45519575380158783,-0.2446836224380515,-0.4191190291055445,-0.2782918498526364,0.7664449929718253
2024-07-18,-0.5385827690328268,-0.3404409401002401,-0.01669689015741918,0.3300718656876254,-0.4085463460124008
2024-07-19,-0.2681864464476529,0.4090139432487693,-0.4673190472702755,-0.27276559083354357,-0.6614885987306005
2024-07-20,-0.9076510155884815,-1.03539894245392,-0.12004140854031199,-0.0033975165043218006,-0.660100262867038
2024-07-21,-1.0068496229551762,0.5086657959716653,0.35642212431729675,0.038671407416373066,-0.37326493847593
2024-07-22,-0.16659913993516265,0.8320152927070507,-0.574098763177197,-0.6047716608211319,1.575091227931072
2024-07-23,-0.6724497320907398,1.2776628889273707,0.34288992536331414,-1.014832617455471,-1.689640420990429
2024-07-24,0.8712423819505283,-1.210610269413876,0.4183103466099697,0.08558432717599483,1.9586693567704485
2024-07-25,0.37947621377541124,1.3262582784676566,-1.038225955228016,-0.9500393022380781,-1.691793292551603
2024-07-26,0.30493441924496306,-1.1235869036474084,-0.6818236905402415,0.7094508584915046,1.5426219871911255
2024-07-27,-0.6302739289459712,-0.13364859171120944,0.4376677122317473,-0.5572798323049373,-0.8951399001627208
2024-07-28,-0.6399500687507763,-0.9748801924608622,0.5458490440251594,0.8376281796198969,1.8993817580686705
2024-07-29,-0.5968096535860017,1.311433088238995,0.08706582280854519,-0.9804049019237999,-0.10504643503170005
2024-07-30,-0.5022541908971678,-0.46967816082142133,0.17685607847222276,0.46520958519775013,-0.7026151814447602
2024-07-31,-0.5502448657868949,0.2902667289470193,-0.43510535159246183,-0.4528420232841546,-0.38047450198428695
2024-08-01,-0.8282802604230838,0.9047027302845098,-0.19342254553701027,0.5464049075681523,-0.14506906239259404
2024-08-02,1.2739788905725369,0.22129651183313664,-1.5899107776724393,-0.005105665448252922,-0.25483948525994154
2024-08-03,0.010965222019346374,-0.3439856177273999,0.5262500522215542,0.5540682891177593,-0.24190696912262594
2024-08-04,1.4044833651540385,0.6013469045444828,-0.727052299604623,-0.1739911081418874,-0.293945006415711
2024-08-05,-0.11756658655220098,8.568242084600511,-2.358818592952273,-2.0419114042160094,0.17669502986439883
2024-08-06,0.2184646203096388,-4.612875552671365,-2.6028576079575334,1.3803684171269393,0.3680818986269765
2024-08-07,0.8917188716462032,-0.7257279433253947,0.005900747646475523,-0.4480635154131667,0.3222959259930201
2024-08-08,3.247698323391734,-0.6307317966191405,-0.8179310860921192,0.6495690954724398,-0.6197989440574083
2024-08-09,-0.034681243699165004,-0.7120498379807405,1.1447929220892104,-0.6044900353677874,0.6337595470709865
2024-08-10,-0.9897041689006515,-1.0993494100771872,0.631463440329631,-0.10723715312045883,0.2730742603926216
2024-08-11,-0.15819578225531952,0.18022699800237096,0.4203886984984379,0.5166562028063126,-0.5285333643110842
2024-08-12,0.7671877531377926,1.0685779442667136,-0.2102017848809562,-1.3557201149141613,0.2161417110841027
2024-08-13,-0.8808853783461417,-0.5091061763476767,-0.10445687888774124,-0.12928655075841733,-0.2655041853204569
2024-08-14,-0.49688060670979034,-0.12915690976923455,-0.004270862805035509,-0.36415071923641806,-0.3427028935723935
2024-08-15,0.3703389707657652,-0.18285677588437513,0.32266287898069335,-0.1676730204883742,-0.8766520290874196
2024-08-16,-0.8106143413770646,-0.4861061224354128,-0.35681863303440864,-0.044191738193087346,-0.4791194039027641
2024-08-17,-0.3829430757907893,-1.2149332143005678,0.16537261268802161,0.577434552364527,4.347379346788796
2024-08-18,-1.1213850210798608,0.049012553266705006,-0.3684595535091243,0.3420981575190518,1.3408680385042218
2024-08-19,-0.7181601379827302,0.3569359047659454,-0.35194680586234284,-0.09361212650466164,0.17440573131489298
2024-08-20,0.1256454549184168,0.02494273727029291,0.5960003764736226,-0.5223353828181002,-1.1089154332996936
2024-08-21,-0.050322026428257345,-0.1862198045859416,-0.1207125951148657,0.3039187589777854,-1.5750865043654532
2024-08-22,-1.145144582057129,-0.22174523566327206,0.03586289034665435,-0.12680585118913643,-0.649480362956906
2024-08-23,0.9444739725190463,0.8031999081311759,0.37908445944538216,-0.47630357182796973,-0.2908886656951075
2024-08-24,-1.18007297502451,-0.6180079431971338,0.3518070953152089,0.27804615581680975,-0.39722144239792817
2024-08-25,-0.736129742777629,-0.33579221991339964,0.23614858226302735,0.07197358450536968,-0.34625140462663917
2024-08-26,0.13910790922565813,0.16400434470556802,0.10982817826565908,0.10994405604378957,-0.22539318515558593
2024-08-27,2.1019875673422765,0.6156844778215377,0.09752007269213415,-0.1842985024261813,-0.5490818715122349
2024-08-28,-0.4339652982433604,0.8177411832391067,-1.1258380671880972,-0.6119636508969504,-0.4971178088449841
2024-08-29,-1.1936641288959067,-0.40154676390590044,-0.6037189679840969,0.30986610451790114,0.905453211568483
2024-08-30,-1.0398985707917128,0.2678033347977812,-0.3109541390873753,-0.12331910036595371,0.15003002463711843
2024-08-31,-0.589162255067749,-1.5393080512987287,-0.10037620099241876,0.41127882546986216,-1.071780578285264
2024-09-01,0.7497127870841547,0.28850695322607645,0.32874227773964726,-0.33997499081472604,-0.07266521075984374
2024-09-02,1.1671039586715923,-0.10796059381747969,0.1453167859130274,-0.2927071661045991,-0.6801432139427056
2024-09-03,1.534218762739552,-0.35541612231412173,0.01570550846740208,-0.07128775385915165,0.41774641810370783
2024-09-04,-0.9575844921224484,1.1328981230652497,-0.7324304632133466,0.2907183183569019,0.04156652585561721
2024-09-05,0.5245038102851166,-0.25219742283274565,-0.9510724072383917,-0.6255812604265467,-0.9473541961449685
2024-09-06,0.45321225214835115,1.9897939556228061,-0.3841749935302908,-0.9328580971800347,-0.574555302262534
2024-09-07,0.3449005040664872,-2.0075668407951475,-0.951556839556621,0.5947083502491607,0.718276250943838
2024-09-08,-0.5275501184342645,-0.26988660502961015,-0.28312570354849187,-0.14393363509836563,0.42597381976739535
2024-09-09,-0.08391730874466015,0.7946005167178102,0.2799513433543151,-0.7267506288334113,-0.7133873743796865
2024-09-10,-0.5091919535395676,-0.37931101253826327,0.45976883782265704,-0.35285711039918083,-0.13063003622523173
2024-09-11,-0.2322697455624358,0.3577729710608293,0.2934512035266067,-0.4842083128637363,-0.5367458493937702
2024-09-12,-0.6609870420805929,-0.4641150945194565,-0.20246453029038564,-0.17262166990833203,0.8503749087613991
2024-09-13,0.5960460531604428,0.0014911246289648027,0.4590542634788646,-0.7568204483923152,-1.0391081485179157
2024-09-14,-0.46892574653484526,-0.9898313094669132,0.06262485685611131,0.22279394714393946,-0.5639688955315966
2024-09-15,1.5819017888639166,-0.16094447737390813,0.3688538645203899,-0.1643674434105903,-0.054832884139913045
2024-09-16,-0.9739252407772133,1.227345688492836,-0.1818115182404561,-0.85392504111087,-0.1592951235016533
2024-09-17,-0.27123730310398525,0.20099950502160113,0.34287956858228935,-0.16917114510837564,0.07239319945019307
2024-09-18,-0.6713141390945632,0.5283024463729531,-0.3324240917547083,-0.20282871603216887,-0.922597569693507
2024-09-19,0.40131735036591193,0.17148016999347274,-0.3555684330503097,-0.5498698674819315,0.6049439318929914
2024-09-20,0.38087959675036803,0.15061974957000576,0.23013167981856633,-0.7137076552897772,1.374194439824052
2024-09-21,0.36749226879252184,-1.3710252134229486,-0.008945119197565545,0.7603388197302444,1.9927869960969822
2024-09-22,-0.47512687620494065,0.18543506239373575,0.3930172605406023,0.15789954556680313,0.13455139418937656
2024-09-23,-0.35207222502150953,1.25323689570999,-0.36706840241461935,-1.3456457490808829,-0.31617511859865444
2024-09-24,-0.9701205334456606,-0.1994857042047096,-0.0555571874212375,-0.05054562270631666,-1.1930382082907065
2024-09-25,0.3693428376940369,-0.5874043772733094,0.2250030156529983,-0.46261524686515165,-0.05067200005434632
2024-09-26,-0.3260160740179197,0.41423272417370705,-0.262841987500569,-0.17768901006616603,-0.609639121859487
2024-09-27,-0.15286354942149316,0.12530235924635902,-0.07854420386650073,-0.8712757809484531,-0.37023598884469855
2024-09-28,-0.6343443364306928,-1.0405153770576243,0.4532734595474219,0.9268702105246605,-0.5927053618162919
2024-09-29,-0.8342184828726461,0.01427952404236372,-0.4507914108452307,-0.06232268148968937,2.790175122547293
2024-09-30,-0.22000110412569768,1.0706943216714504,-0.16439381501656047,-0.26052560273618813,-0.645183409172508
2024-10-01,0.5549991170185558,1.441643718101407,0.2589827257365514,0.735614178136495,0.3534732577660096
2024-10-02,0.1997893005712538,-0.4059559011365597,-0.5441123710409937,-0.23051985918601775,-0.08756227222089785
2024-10-03,-0.847446773492673,0.03824539220633395,-0.7237755648229085,-0.41934435688097116,-1.3544726140109073
2024-10-04,0.19145333312921986,-0.5261226425015776,-0.3487259424640481,-0.03490128575059694,1.882034135853384
2024-10-05,-1.0392717958964255,-1.2199079303892404,0.33671693944297737,0.4266593951991795,0.16182356935883757
2024-10-06,-0.4448073307322143,-0.2409068690629265,0.2823004910549252,-0.11963313533475463,0.8861351211004633
2024-10-07,-0.9680568830493008,1.3632097474772529,0.05355595492908161,-0.9739649729313268,1.2793870101811817
2024-10-08,-0.6726692250628283,-0.34806517261390246,-0.033211446754232765,-0.02987659958685999,-1.2294815379930855
2024-10-09,0.26737652186585537,-0.10552588672844655,0.005447844723874607,-0.192786333730602,-1.695914677741003
2024-10-10,-0.95846726563158,0.18990604072719267,-0.3780844726797551,-0.13618615471842327,-0.7470202655626316
2024-10-11,-0.006345511687193195,-0.22153132727003946,0.039164964452479946,-0.1747530020147887,-0.6413187081900216
2024-10-12,0.014725526283409519,-0.8365637270100996,0.45530862786943016,-0.32769304579021735,-0.4008256483974621
2024-10-13,-1.0693409803188827,-0.05756015627975823,0.22362682707073714,0.29664291737464127,1.9278540759624418
2024-10-14,0.9259254524529466,1.8071248602857128,-0.2563325405280031,-1.4727253486019307,0.7231616454669819
2024-10-15,-0.8045842299859092,0.5882680072698411,0.054928419795551485,-0.14755984016487453,0.7218708358009642
2024-10-16,-0.854726304041693,-0.4168678520821916,-0.24960079655826112,-0.39149509413554506,-0.4164349121777265
2024-10-17,-0.8759858352791824,-0.31421406475976693,0.4219999825194841,0.2153849505474955,0.45230889758533055
2024-10-18,-0.4401028329263693,0.2274611815666577,-0.13464244971796796,-0.8616074534038103,0.395896098127978
2024-10-19,-0.8017241596247255,-1.3848794198408239,0.6244183035410885,0.5514776940499595,1.4582787194414784
2024-10-20,0.6629341352149428,0.4613912994236703,0.30397856933803835,-0.5825830127529474,1.6617796271120695
2024-10-21,0.09641541134446445,0.4115758038997012,-0.31709232372463314,-0.33045652335367354,0.28451288067553265
2024-10-22,-0.31941524345825206,-0.10148919299017782,-0.19894901837687,-0.5307813054018322,-0.0776248447274529
2024-10-23,0.6558153131538783,0.255906132119784,-0.015790755046068666,-0.20278914886761198,-0.4989458442086787
2024-10-24,-0.6964243090632916,-0.13262804522410176,-0.5696749271398106,-0.07758055997299731,-0.12633592450728182
2024-10-25,0.17203542318614426,1.190031584228952,0.22682734804014437,0.640896320079651,-0.005523321473459672
2024-10-26,-0.12270542773578383,-1.2314008691371745,0.7766851604772823,-0.47948423377346133,-0.31388171012677324
2024-10-27,-0.4510919933114845,-0.6969880794773109,0.494893346014827,-0.29648623139111263,-0.17725815068257922
2024-10-28,-0.4014238356953604,1.3243943947220782,0.011138126112017841,-0.9605074265373852,0.3325354499881306
2024-10-29,-0.2006456807857757,0.7765844730970478,-0.3937770728054415,-1.049164403487242,-0.538866666213303
2024-10-30,-0.7690997511418444,0.37238123466257006,0.378845710059473,-1.0436245799330766,0.7670645433668344
2024-10-31,1.1344932315102774,-0.5484365162917009,0.6003953883508871,0.17607056081182343,2.234899723042685
2024-11-01,-0.902379378175827,0.10380731622191369,-0.2597210676612645,-0.4960601898788368,-1.6439383999196149
2024-11-02,-0.47270410157419746,-1.5473240181166166,0.2935526875573826,0.7066515576410618,-0.436506026275055
2024-11-03,-0.5626526571561181,0.6471969403061889,-0.1355786259682256,0.1371525628357376,1.2633787520654898
2024-11-04,-0.09400038963094996,0.34575420521429184,-0.5160572385928821,-0.41940985884881177,0.6615573252660218
2024-11-05,-0.6659076081218579,0.32555380464369865,-0.3074480676401871,-0.27387928398658173,1.232124589564143
2024-11-06,1.0255036755842855,4.121225619485942,-0.13815073074971398,-2.2828564913845,4.038808651765937
2024-11-07,0.8001634566499484,-0.20208736767123336,2.9630836647608008,-1.86850323634901,1.0644676428457653
2024-11-08,-0.12213296073630707,-0.13841335937216734,0.28581060207257625,-1.1434678992500178,-0.31651690085312817
2024-11-09,0.7385956636603531,-0.5747204467550658,0.19825704528686755,-0.6357535910803068,1.1793342307572279
2024-11-10,-0.3959355873620349,3.2625752413587734,-0.6348389199021366,-0.7758542207322019,0.9293158990672822
2024-11-11,0.3599519501380547,2.4732196034032694,-0.566594122601058,-2.260795589389725,2.0071501733338803
2024-11-12,0.4819141378574939,1.2782239732294898,0.44216463148466906,-0.5894601594722366,1.4138959681433514
2024-11-13,0.21428259272263206,0.11048157768528864,-1.4737390026826034,-0.37240086251734245,0.6582919314079695
2024-11-14,0.7688382744118407,-2.2311921111687254,-1.3755460713262937,0.37038469349442077,-0.6412922403406559
2024-11-15,-0.22317024851704625,-0.4706025863824837,-0.8900738851973486,0.7627267281325261,1.98768498191792
2024-11-16,-0.3354680434256283,-0.7789251816005052,0.6114043889836712,1.669142474734703,1.5978360339437319
2024-11-17,-0.38794085069904255,0.38632187205998464,1.445855550787363,-0.299428259336668,-0.48324279432430006
2024-11-18,-0.15820984394016233,1.5092198074230982,-0.2901553446731795,-0.43631678526859313,0.9310769505263392
2024-11-19,-0.028245417464581705,-0.526518849122505,0.9821330773869466,-0.5934420985119756,2.2617189379497638
2024-11-20,-0.4856268957270547,0.09522609441290722,-0.26774453192195846,-0.33416097292277647,-0.017588016353262587
2024-11-21,0.38390010432774535,3.814288588526383,-0.6091182652678275,-3.009680285225847,1.1291594030157686
2024-11-22,-0.19801737731891136,-1.5034499177699743,0.3124487526855915,0.4459009714079078,0.8273922281694015
2024-11-23,-0.1757968972985069,0.4036545867888057,0.5945211142376067,0.8251375671890381,1.474021051293486
2024-11-24,-0.36152745660220437,-1.526054914284187,0.4429757302081249,2.639015122007968,0.7903208465547332
2024-11-25,-0.7381803282411632,4.2558387524083665,-2.224539902681019,-3.544756828835507,1.3945365177089257
2024-11-26,0.1134861632035201,-0.802012392705615,1.1818274872184753,0.47058361624392675,0.5055347157217375
2024-11-27,1.0167289000842983,0.5084982397949119,-0.7742262375662453,-1.7381287611325758,0.5397905998890649
2024-11-28,-0.09384499937618955,-1.4268089185801456,0.960287539938799,-0.7189816112596664,0.34166023009759927
2024-11-29,-0.6491640890494577,-0.8325780492832451,0.5450114608968525,0.8316977497412533,1.0851699055724946
2024-11-30,-0.12546559209837882,0.3192485428079402,0.4512052301682415,-0.6157218629030539,0.37621734905397824
2024-12-01,-0.8616619309298643,-0.21253361084762118,0.34185425012810455,-0.10951451019037027,1.0437602408982316
2024-12-02,-0.5720403233976357,3.4476391237373574,-0.08636391622405423,-0.9784442033164962,0.9336703040160352
2024-12-03,-0.38364845215639104,-0.8464851166680637,-0.08433431550667427,3.003220639834432,0.8434655052024792
2024-12-04,0.05272936405414844,3.7792766904295796,1.4626441256784468,-4.024966017010409,0.41364175271906256
2024-12-05,-0.3178699328167351,2.096760181370843,-0.20515390292287322,-2.848780652205458,1.260365636006171
2024-12-06,0.688887092119329,-0.6135052122723439,-0.393883340845233,-1.1917321497013758,-0.6307468963906855
2024-12-07,-0.20085042735625053,-4.947913764260423,0.3872165798498685,1.9280245369773232,0.05284838906024014
2024-12-08,-0.8283010268567541,-1.0052110823973224,0.06998173595266424,-0.37809941454480367,0.26118954585797016
2024-12-09,-0.1097019073601549,6.010443996817003,-0.2814350046655506,2.953479074744955,-1.169199892643306
2024-12-10,-0.40455454955803377,2.0764926735146796,3.4165794081736176,-2.3422663644551545,-0.021033899479127226
2024-12-11,0.6014899703468237,-2.528961362531558,-0.3147187464973501,0.671495436817995,0.8135838723760651
2024-12-12,-0.49994030146958895,1.0202693637913498,-1.0590210435066736,-2.1654736519862645,1.6552611854561092
2024-12-13,-0.44933887357681934,-0.8227733290538575,0.6224993379739968,-1.5009516669832144,0.6438215730232999
2024-12-14,-0.4029679068179616,-1.261443176220932,0.9014763993573495,0.3864771291043207,-0.6204858093259963
2024-12-15,-0.32691227349100777,-0.9462334918892523,0.1781042389745895,-0.13728013640857087,1.2641936780571132
2024-12-16,-0.8249022685349314,3.655521799356455,-0.10675351939089298,-2.9991098126352775,0.29720223049216904
2024-12-17,-0.02486447241339408,-1.0737993276427815,0.09893037476170193,-0.050675735890496905,0.34031886364583835
2024-12-18,0.4412534716128608,2.2235323253476267,-0.2005024417453529,-1.044948504502846,-0.2640049892241474
2024-12-19,0.17338988669056746,2.646552961212309,2.1859472355428933,-1.4270975079815387,-0.777489210847358
2024-12-20,-0.19526920599064848,2.6514111454165037,-0.22376783384907425,-0.005271284244428258,0.5321917956857385
2024-12-21,0.8532353374194785,-4.85357254356219,-2.5362998842807842,2.1494130672721394,-0.3141300447030753
2024-12-22,-0.20015885663150823,-1.5294666566721828,-1.2991372719424317,-0.038842677815750785,0.8248863800966935
2024-12-23,-0.13335175965324808,1.623512402360139,-0.7475845640917733,-0.6794723258403236,-0.00409918752702569
2024-12-24,-0.21664200950188295,-1.5313200127786222,0.045818126933124224,0.8651661546345968,0.6053827531866387
2024-12-25,-1.0368302179730546,-0.9898069392487436,0.020707817841279428,-0.21316199031789398,0.45809253628303
2024-12-26,0.378909937681328,0.41150588666050475,0.38900502752885324,-0.07652537991232145,0.7385339794148529
2024-12-27,-1.1446634237324056,0.422595904125164,0.45285351827667597,-0.5796984066311159,0.209857153935163
2024-12-28,-0.041122385637542724,-1.5886503385547388,0.49238560832599976,0.9885065029449916,0.43054067067569285
2024-12-29,-0.4859128442451895,-0.6473666949813563,1.0462384256427277,0.4783685127404325,0.1681674869948173
2024-12-30,-1.351605691728199,2.355060966709399,0.08310546351121832,-1.264999619797229,0.3466828252694068
2024-12-31,-0.7858196851401998,-0.5738841452678227,-0.29642355540697923,-0.05723427146898947,1.0876053631105216


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/structural_shocks_volonly.csv <==
,chol_shock1,chol_shock2,chol_shock3
2021-04-13,-0.02773789252487652,0.29778960808151694,0.03156186759699717
2021-04-14,-0.3566685352249274,1.0394272253301102,0.48935676137010814
2021-04-15,-1.1768176832257224,0.08300684384498293,0.23284083387988727
2021-04-16,0.4601922307749157,1.9581552107302076,1.9590152708634572
2021-04-17,-0.6077558907290452,0.1205962481716213,-0.12459897573583399
2021-04-18,-0.12360985792857179,5.0504379461302245,0.45225876323905034
2021-04-19,-3.918541695194831,-0.1963355773587406,0.8786271929904138
2021-04-20,-0.8602891899618161,0.33986168912186104,-0.28002520361486305
2021-04-21,-1.9088059192803164,-0.9715548304247247,-0.06310695870620969
2021-04-22,-0.2642301890584062,1.3325058830691245,-0.7811366283046619
2021-04-23,-0.16517278843041652,3.1304048730394007,-0.21788831470045067
2021-04-24,-6.744371079495137,-0.9943807739091013,-0.009899415633483575
2021-04-25,0.9486894319827737,0.5055892817558066,3.013959380511337
2021-04-26,-2.295639624006397,0.8416915112686624,-2.8129670972755836
2021-04-27,3.7683142312704976,-1.210394800176058,-0.8925537706196576
2021-04-28,1.9217398632268965,-0.3147078347301726,-0.9161892245151331
2021-04-29,-1.311929889951584,-0.191957678061708,-0.30563262525201207
2021-04-30,-0.30801032660990446,0.07347886860173009,0.34503164742425363
2021-05-01,0.8399122600488115,-1.0948207190313508,-0.3786199275618799
2021-05-02,0.4984522296542651,-0.4620516635932233,-0.3610381124932684
2021-05-03,-0.3332926973371528,0.014280402941120542,-0.22157618322999906
2021-05-04,0.36870694510000823,1.5213440779395158,-0.2718496935744803
2021-05-05,0.884304833411615,1.349073055815006,1.4207033937280846
2021-05-06,2.978923616322212,0.46186315985885507,0.7549790333458078
2021-05-07,-0.012314326156361478,1.2458140768665895,-0.18038434635269024
2021-05-08,-2.883453457795352,-0.7008152846380261,-0.5257836763393005
2021-05-09,-0.05596520952266896,-0.1064907182546567,0.10947308218491919
2021-05-10,-0.1574491774998648,2.6946270156823675,-0.49588004143562914
2021-05-11,-1.9083387446985847,-0.2308731556248765,-0.28971134971087104
2021-05-12,0.7300449649790313,2.565891442904614,-0.5402375725173418
2021-05-13,3.7950773967679674,-0.2581620817554478,-0.019575491457277116
2021-05-14,-1.0093651780630812,-1.1893621869567856,-0.034244442232815406
2021-05-15,0.42492184035386954,0.34947145609835756,-0.4461342652760024
2021-05-16,0.7978090638603418,0.7495440107108556,-0.29366415318295364
2021-05-17,-2.8634258825018,0.7055380111150109,0.10557910980503354
2021-05-18,-0.8173832835974799,-0.784181684873777,-0.28705748668756914
2021-05-19,0.29615708395706236,16.96649083194441,-1.1433756863499767
2021-05-20,9.664221271255212,-0.6655860500581746,-0.6724864419719451
2021-05-21,1.2455026116062395,1.0969078364522133,-0.5733965319687258
2021-05-22,-2.500594938694715,-1.3453499249372773,0.42148295044335193
2021-05-23,1.272658513257963,5.24590769481714,-1.1903250061956017
2021-05-24,-6.438389748239155,-0.3578421462784393,0.57288336810596
2021-05-25,3.5570545413792325,-3.0680267460652675,0.09027794796038326
2021-05-26,2.0371003534565215,-2.009410626200844,0.8700257401459965
2021-05-27,2.091665829210446,-1.2129142183354442,0.009106076366094326
2021-05-28,0.7750131877813683,0.44730282650240943,-0.07217819757353022
2021-05-29,-0.3072042615416522,0.06303069549294499,0.3428584105931258
2021-05-30,-1.213275896819655,-0.9681736188869261,0.3733712754688719
2021-05-31,-0.5920649332059778,-0.5937084634027783,0.4861363854471967
2021-06-01,0.8031473976677458,-1.9971994646470632,0.34429141559926957
2021-06-02,1.05852885107182,-0.9385828020896859,0.23399934652125257
2021-06-03,0.49754616673197355,-0.8567552945614557,0.31952120242193316
2021-06-04,0.3948987025583472,0.894997814550938,-0.09336324058833748
2021-06-05,-0.6276507291542393,-0.3768816552864182,-0.11108711980785044
2021-06-06,-0.8906911812036903,-1.7557251809450833,0.34771428126454884
2021-06-07,1.5412077451537416,0.9965053698876681,-0.4464056791732494
2021-06-08,0.39138817378113316,0.6895865610475245,-0.6292354832266569
2021-06-09,-2.7513398766536565,0.05070653002289993,0.1280787078885717
2021-06-10,-0.515528387610433,-0.5707465083596114,0.07069903905535893
2021-06-11,0.4787553646207482,-0.13197962318441725,0.10890383909754867
2021-06-12,0.11628229373705729,-0.2510122245472658,-0.18936041736970727
2021-06-13,-0.3856017102801122,0.12457316202910698,-0.8479846792019605
2021-06-14,-0.0985890123425737,-0.8019186096256657,-0.1905907432986912
2021-06-15,-0.09545272736675574,-0.7275750741446496,0.4226768829027097
2021-06-16,0.3912249380085138,-0.13508711608620802,-0.4719942377810579
2021-06-17,1.4415623603202978,-0.5312160451056231,-0.4521395466345745
2021-06-18,-0.043839158298196367,0.9180846056862345,-0.6200853369157918
2021-06-19,-0.2810218316334901,-0.7555785841333862,-0.2534340409147937
2021-06-20,0.5740081547352681,0.6129116415653195,-0.521548161019556
2021-06-21,-1.7533630575257315,5.160668142563476,-0.44801487664257317
2021-06-22,11.229314341897442,1.7821607741108203,-1.6415217601599583
2021-06-23,-3.3905730158987066,-0.0395425582382176,-0.3382891907331137
2021-06-24,-1.1502288347323906,0.05890116623571489,-0.22485065023374382
2021-06-25,0.9164733087046555,-0.2549174311475849,-0.8356246403148067
2021-06-26,0.22985356904425042,-1.1607818597205921,0.16807556349026512
2021-06-27,-0.01697797943860652,-0.9376158983095805,0.3840756862104225
2021-06-28,0.8950115376640875,-0.5053125944479565,-0.19203727504573712
2021-06-29,0.5550830437512142,0.35654768298879774,0.457387797863745
2021-06-30,0.5348546529964985,0.09573845340625581,0.25294725744075336
2021-07-01,-0.7984486491557085,-0.1496865183962776,0.3002059131041913
2021-07-02,0.06984612934741984,-0.6076771795382296,-0.45617641117984037
2021-07-03,0.06759587806131254,-0.878859441283803,-0.7354819097747702
2021-07-04,0.2167031461058509,-0.28624613720341946,-0.2897896219431436
2021-07-05,-0.4403277402447937,-0.004724846438282466,-0.3243299720012428
2021-07-06,-0.0726544460699637,-0.47481749620230895,0.07984368430507935
2021-07-07,0.28035933110330136,-0.3155408583708597,-0.0004931145905337079
2021-07-08,-0.2184374661755816,1.0288087533745058,-0.012146543517344538
2021-07-09,0.29158101321113883,0.057112934924327896,-0.819840377948199
2021-07-10,-0.8269760974629723,-0.6988659359897142,-0.295761372958507
2021-07-11,-0.10301290535070053,-0.4883720334925661,-0.1956333457098794
2021-07-12,0.26701874744997917,-0.1113899361495369,-0.3173188400085535
2021-07-13,-0.5419918488314702,-0.14088656973353328,-0.1605004281609234
2021-07-14,-0.21314429654139583,0.6033172575330731,-0.17028387499721628
2021-07-15,-1.5684230646248876,0.32647664240047725,-0.5579117849322812
2021-07-16,-0.6279448761481544,0.37345085843633335,-0.25844616407042764
2021-07-17,0.06057766845597289,-0.7620014988525918,-0.021114093386918466
2021-07-18,0.054749284482737054,-0.3253720730202585,-0.6910113621158129
2021-07-19,-0.2985652882127917,0.9367324342385956,-0.3509006849230786
2021-07-20,0.3009963395541819,1.1214413909973717,-0.5075289249737457
2021-07-21,-1.1172014839375666,1.2809471042058609,-0.7913318544816401
2021-07-22,0.0485495600320486,-0.8000270423644565,-0.19062619489998164
2021-07-23,0.805346070118904,-0.5829784777311479,-0.5525268108025467
2021-07-24,0.0860141622161584,-0.2514095350921069,0.08278315489274463
2021-07-25,0.041652435907954866,-0.1716918628785347,-0.5657214952093244
2021-07-26,-0.39469376868889505,1.3553766164858434,-0.2006345435060591
2021-07-27,-2.638139203267682,0.13940288322919298,-0.1919272745852055
2021-07-28,-0.7602127110112297,-0.4564033120841962,-0.31405571022787765
2021-07-29,-0.05714496344965753,-0.10903532928591914,1.3485529532822282
2021-07-30,0.013573759039200321,0.612248775105068,-0.11549285313344002
2021-07-31,-0.670820926853917,-0.25024764167893415,0.1733192706236343
2021-08-01,0.2767974398807303,0.6546361415884792,-0.913136599337365
2021-08-02,-1.1983294815261152,-0.2703421539749354,-0.3385210222903266
2021-08-03,-0.7442815472155567,0.005889929800876082,-0.7143343985043316
2021-08-04,-0.4649210556749785,-0.007538828719253524,-0.6098934750387789
2021-08-05,-0.20714510019437177,0.18675822527415414,-0.301109355153741
2021-08-06,-0.5583636806495638,0.00263276613017919,-0.26213334207856276
2021-08-07,-0.17485959268041365,0.40282681921996255,0.13703183727630427
2021-08-08,0.12169468803184683,0.42407408694968024,-1.0281943753290042
2021-08-09,-0.11029963635162814,0.6977143157548003,-0.33441116061337645
2021-08-10,-0.6294661027246018,-0.002697203037178358,1.9997534068519454
2021-08-11,0.2657013512652091,0.8555363920465414,1.0476917967004775
2021-08-12,-0.3796039064568381,0.7250933610177056,-1.0162424598121487
2021-08-13,-2.1992789269328887,0.7638468511485837,-0.08413776462864167
2021-08-14,1.7564628363812271,-0.541327788184525,-1.3247837099751454
2021-08-15,0.37660794279821025,-0.3190096203775025,-0.8629782312937052
2021-08-16,-0.9148863424448136,0.41566205704499454,-0.5891026855354837
2021-08-17,-1.1423831921480727,1.1299568055015468,-0.5188004194419655
2021-08-18,-0.885527131797284,-0.09945789684394714,0.22616049695808774
2021-08-19,-1.1019851717372047,0.4069350016862917,0.7206627025705852
2021-08-20,0.39823011934003283,-0.5697082153052675,-0.6714462420179185
2021-08-21,0.38869551039019495,-0.42226269961212654,-0.2865490466570658
2021-08-22,-0.29894140213058434,0.2714880907149897,0.28773769170598806
2021-08-23,-0.17176611482329981,0.10645418930150129,-0.1414288962178094
2021-08-24,-0.0018653458416009667,1.210596799941526,-0.8735922542678585
2021-08-25,-0.04720203876012093,0.08912965545277318,-0.09038402560095496
2021-08-26,-0.17085833390489463,0.6042154545350997,-0.8052724801585891
2021-08-27,0.6419704204048845,0.3119764969457103,-0.3099471687972999
2021-08-28,0.08773094601907082,-1.1908338616924463,-0.17066991170144735
2021-08-29,0.5316072885787099,0.06253557441801452,0.06648584350334284
2021-08-30,-0.7928542844496987,0.21264381943577723,-0.09212963093660541
2021-08-31,-0.6870946939460034,0.23981617829120408,-0.6032606891668093
2021-09-01,-0.3284120097950909,0.21908577174848384,-0.10278843990310389
2021-09-02,-0.11016162203168395,-0.6763984605805515,-0.3085663249922556
2021-09-03,-0.05553712618963718,0.4074252094589013,-0.10721970854590432
2021-09-04,-0.16795605423850074,0.45387336795175104,2.63557028373489
2021-09-05,1.8917669502717323,0.3042111032662506,0.7063406972587841
2021-09-06,0.3578111840738893,-0.09402052694780094,-1.0351761298232462
2021-09-07,-0.541511819064258,7.671938186936349,-2.291322322797158
2021-09-08,2.350481327930123,-0.9749721791901053,-0.1162039349426495
2021-09-09,-0.019762591578082713,-1.325334666229141,0.16327536909268373
2021-09-10,0.7429560958049959,0.945481573315891,-0.6754644420888138
2021-09-11,-1.2808339155757715,-1.5315331297141919,-0.16503599586656206
2021-09-12,0.16434593224688118,-0.47095261671120986,-0.32074792723642653
2021-09-13,0.0730186188536117,1.0314427853951056,-0.3943322594081917
2021-09-14,-2.1097522161742295,-0.9719255947806269,0.10351242957736918
2021-09-15,0.6570318458119435,-0.7417283781092211,-0.32892562895298233
2021-09-16,0.7831193004440562,-0.28870387908728573,0.2682102680980966
2021-09-17,-0.44637220481130063,0.028270552156686925,0.04585013854920347
2021-09-18,-0.11570699583171969,-0.3729749927548911,0.8382203399918965
2021-09-19,-0.09205979087376638,-0.49002949541211205,-1.1275767445662224
2021-09-20,0.23086906622282435,3.0347646851024765,-0.7994758674057966
2021-09-21,3.330175188327657,0.5907913558327355,-0.5783148743985501
2021-09-22,-0.6697061986390253,0.7474863069137078,-0.40859170376930587
2021-09-23,1.8485513501791957,-1.3549785487860324,0.05364888709222394
2021-09-24,1.384273935084931,1.3650798279640028,-0.8561465800054526
2021-09-25,-1.3960230703780188,-1.07580462689769,0.2818813128025328
2021-09-26,0.0993475877580347,0.24876262642576313,-0.044492818107010924
2021-09-27,-1.5130668024287461,-0.6055051005150432,-0.10053869639870425
2021-09-28,-0.3184407243000975,-0.3891379505800864,-0.2930685447835765
2021-09-29,0.4724339689043641,-0.4136680401818538,-0.35669139735067557
2021-09-30,-0.5464413415613492,-0.12613946356148356,1.2859941171781801
2021-10-01,0.559282502726937,0.5933820090873352,-1.378747995204872
2021-10-02,1.1580326679605517,-0.5889959787196463,-0.06355937001974019
2021-10-03,0.10706383550140094,-0.2870699285354596,-0.5723107066765769
2021-10-04,-0.1587474679905324,-0.07018134606748949,-0.207101546008699
2021-10-05,-0.6943510300556104,-0.06895872192779384,0.05060450931272742
2021-10-06,-0.009967554253256305,0.8718293789174807,-0.24517746641001684
2021-10-07,-2.0273001943304543,-0.6439578818349977,-0.1819041758897115
2021-10-08,-0.26453641090298063,-0.25862204527360183,1.901511378674146
2021-10-09,1.0740546609520527,-0.35093641799926295,-0.04060381360106311
2021-10-10,0.169962227564296,0.1026138212324509,-0.971556138325237
2021-10-11,0.0298398291794635,0.0609569378511442,-0.71248980281921
2021-10-12,-0.8481851110177354,0.354467232501872,-0.18354244253332633
2021-10-13,-0.978714926178694,-0.21956512035227316,-0.4393779894204102
2021-10-14,-0.1514437777637557,-0.7717869933193552,-0.34037776560989685
2021-10-15,0.19002341317712929,0.5142356265468059,0.3851985021418206
2021-10-16,-0.7571819124311358,-0.41920049124010067,0.03824198755859048
2021-10-17,-0.41369044325729015,0.7307762700582219,2.712700719215737
2021-10-18,-1.0540681007091748,-0.5173917841656919,-1.5364749173385797
2021-10-19,-0.3059770103535127,-0.6722487465679513,-0.6350247145578032
2021-10-20,0.3184596078647811,0.27332204937319077,-1.0565648352317916
2021-10-21,0.04250149942445654,0.23004520114809937,-0.5401179961632148
2021-10-22,-0.6854111416753735,-0.14732954788092717,-0.4815903590787341
2021-10-23,-0.29334331007341313,-0.44149465132314175,-0.04212281414005326
2021-10-24,0.27876678630561563,0.1956645067816168,-0.18823895850107933
2021-10-25,-0.5326501442569432,-0.34996299134173314,-0.11985760050548945
2021-10-26,0.27878861838488417,0.08980722442505468,-0.48250815640783384
2021-10-27,-0.2591545104900823,3.2244254256681133,-0.464653260991708
2021-10-28,0.9613423742939876,-0.29138404894112085,0.19717146052953813
2021-10-29,0.8086327253011789,-0.8231015466374253,0.6945077351237264
2021-10-30,1.1030871045081305,0.911637764549869,3.4954597947976587
2021-10-31,-0.37308245954234404,1.3197740423678797,0.3272635016637197
2021-11-01,-1.8411331522824335,-0.2536556998965689,0.29298625876821743
2021-11-02,-0.5704779059014987,-0.10039010810092482,0.791470514422962
2021-11-03,0.40812416812809665,-0.10816150104883163,0.4965861267624936
2021-11-04,-0.10971108951746446,-0.17217308113906266,0.4395459665221887
2021-11-05,-0.40738040344788234,-0.42945704156914316,0.29626153595111854
2021-11-06,-0.025173964989036377,-0.2730051616200442,-0.23262305566743105
2021-11-07,-0.5586270400831115,-0.8982260112560748,0.18765731600652227
2021-11-08,0.607193871402974,0.35235728366013136,0.601311837426179
2021-11-09,0.5297467669846653,0.2529686438854736,-0.045990875249190946
2021-11-10,0.06447196014816169,2.855449483333131,1.2256992337187032
2021-11-11,-2.5488440009285447,-0.7931886728451247,0.3125934608413257
2021-11-12,0.23552415288706857,-0.10633129546081045,0.6019923186600522
2021-11-13,0.06743761367808672,-0.8986092557273049,0.3619748631553897
2021-11-14,0.10294476433419135,-0.4956931434446468,-0.00869413423586912
2021-11-15,0.04538835735731877,-0.0021110096661720646,0.08240261277169096
2021-11-16,-0.15509951488127546,3.0444844153079242,12.001818082737506
2021-11-17,-2.6823846919792134,-1.1729579060258224,-3.9045017759728964
2021-11-18,0.05049487601746048,1.204650123137481,-3.1455256837822017
2021-11-19,0.44906897035150883,-0.009122384955965575,-2.2161996421264547
2021-11-20,0.38247494874187304,-0.6815146230286858,-0.06541593697245891
2021-11-21,0.6707968875419293,-0.29874013799287086,0.21696018517785284
2021-11-22,0.5165986028446077,0.07042197142873288,0.10051332849810173
2021-11-23,-0.3136322535418742,-0.3125999878898956,0.10133486471024669
2021-11-24,0.06254784163045021,0.19658876631666264,0.07973425771411903
2021-11-25,-1.276560803345271,0.47363391832709006,1.7041846512102934
2021-11-26,-1.092344175360042,2.257896675718887,-0.9493529422090662
2021-11-27,0.31364999276059097,-1.0592092581210213,1.1905887691256256
2021-11-28,0.11208647086475274,0.08601745837195764,-0.5422886235020856
2021-11-29,-1.514821038341915,-0.3997900637857602,-0.14508325849747947
2021-11-30,-0.05560334128790909,-0.22178506573387272,-0.37789375121530683
2021-12-01,-0.35101822327419746,-0.35404022240575267,0.5055237464152564
2021-12-02,-0.4875791595917669,0.09194672846163905,1.050384088893663
2021-12-03,-0.465654488562125,1.681175848948575,1.308514060744306
2021-12-04,-0.9044743383437027,7.804972234328922,-3.3339923925308925
2021-12-05,-6.180760625826652,-1.3791623112565057,0.06771050617703486
2021-12-06,0.07564879947560768,0.46519850054145356,-0.3050657798907328
2021-12-07,-1.1203049614118479,-1.3773735913402803,0.38509065357499445
2021-12-08,0.06017010819198006,-0.2995743670538765,0.04279782558659509
2021-12-09,-0.2307649632105737,0.49971297130723424,-0.25143522437667226
2021-12-10,0.973003642209322,-0.3850988947795636,-0.053753704749754175
2021-12-11,0.20708498978029705,-0.5268768814795329,-0.152044626555372
2021-12-12,0.3934326164486397,-0.8240934663826655,-0.0783355515889128
2021-12-13,0.18392801811212253,1.7790683123356303,-0.5887509919083893
2021-12-14,1.5695634261939633,-0.9306670155881307,0.014002038689710696
2021-12-15,-0.09255895981580048,0.3159746362381864,-0.3820499609855624
2021-12-16,-0.12771009730938968,-0.512499265887711,0.427926646111848
2021-12-17,0.07723980566823592,-0.1687915487609601,0.2164282550440859
2021-12-18,-0.6879597013227616,-0.5383719447404591,-0.3029403814701729
2021-12-19,-0.264880149460747,-0.6365511506393051,0.17590892618662968
2021-12-20,0.1627874617940707,0.09163316071705076,-0.45387974033937595
2021-12-21,-0.9457050127122588,-0.11300698376264297,0.05535070838149909
2021-12-22,0.7731408943129967,-0.2861977877849958,-0.1392472217376981
2021-12-23,0.20411119493506935,0.5849533797223609,-0.32310077163780027
2021-12-24,0.1713921226094915,-0.20617635624382247,0.17539993461806222
2021-12-25,-0.10047820694800656,-0.7902434915801649,-0.029473924863681694
2021-12-26,0.40304373267417803,-0.16107951969155782,0.15566164952670442
2021-12-27,-0.35621840335349103,-0.003748928669023297,-0.33326689435990975
2021-12-28,-0.833471915496053,1.2076047472479308,-0.2962639745752277
2021-12-29,1.253633732309261,-0.19948425955838178,-0.04032025194544135
2021-12-30,0.2528790762048138,-0.36470294555336585,0.18300905793827718
2021-12-31,-0.12073819686735314,0.029334623168011723,-0.24506901041165688
2022-01-01,-0.5047957850309598,-0.7489685578450176,-0.11691902020146461
2022-01-02,0.9128891867024763,-0.08062387517319171,1.8565492651824864
2022-01-03,0.8828833734966635,-0.21810812618989361,-0.9079240214922728
2022-01-04,-0.36828423084888584,-0.260602715362486,-0.5197134947830279
2022-01-05,-0.2113799668287133,2.5326555076121937,-0.8401823359370054
2022-01-06,-1.8793389679224612,-0.7537292196483303,0.05131765743832691
2022-01-07,-0.48712339166187496,0.2908393064827535,-0.3563670188833892
2022-01-08,0.1855369115209592,0.43367883683831226,-0.10309887760985023
2022-01-09,-1.5843309111852377,-0.6267792452482946,0.39185108677417135
2022-01-10,0.00022684721846973277,0.9320583902833478,-0.4854707678898047
2022-01-11,-1.136161403289928,-0.5203880042204383,-0.15093731813497457
2022-01-12,0.021213026612995293,-0.3213052790351589,-0.36063343890472493
2022-01-13,0.7748065674081579,-0.1656948708620274,-0.2766523805731496
2022-01-14,0.3007815528235849,-0.15114410073391668,0.09231988964087974
2022-01-15,-0.1664377730043612,-0.5836211599582568,-0.1587893666466306
2022-01-16,0.30583901884163667,-0.5708440958731515,-0.05672917353018125
2022-01-17,0.2542463011501878,0.43765089869467627,0.1223892440693005
2022-01-18,-0.11613294717759606,0.03175924554585214,-0.2845824248350484
2022-01-19,-0.5534206291483448,-0.01918540701193562,-0.2891827856760557
2022-01-20,-0.1102626290484736,0.8300882954274846,-0.32502466222124343
2022-01-21,-0.9945311276442138,2.933677650651189,-0.14450130543314743
2022-01-22,3.5807436397788797,2.230731189259796,-0.9104556712527324
2022-01-23,-1.5342294638992335,-1.473935620904933,0.1534685964862753
2022-01-24,0.6199706594765755,2.068578486874472,-0.7817430743175134
2022-01-25,-3.021204238821965,-1.3480546329293124,0.24918839559462838
2022-01-26,-0.17656349325993256,0.4289036323075617,-0.09991656393340212
2022-01-27,-1.5138118230048128,-0.3671260048378757,0.6380055449579508
2022-01-28,-1.186400940252257,-0.7986577379348098,-0.3664869754740481
2022-01-29,0.3468634340218525,-0.9568341078285222,-0.022753459838807513
2022-01-30,0.5327119924246789,-0.2558462354195952,-0.05610904419436124
2022-01-31,-0.34564033382525367,0.231661556562166,0.07354307794790814
2022-02-01,-1.0183290883619738,-0.6652033111559469,-0.04584191059265832
2022-02-02,0.27229198536810195,0.35168321769329175,-0.040534261948257544
2022-02-03,-0.3656450694099014,-0.33558768506749637,-0.06234154801104982
2022-02-04,-0.12292760732609917,0.8371889769269559,-0.3599580250510063
2022-02-05,1.7414005102359211,-0.5366357159373585,-0.4774052210285961
2022-02-06,-0.0014645156821346988,-0.47789917667509396,-0.19504445281114918
2022-02-07,-0.013766755422269607,0.6938744632586045,0.09780056447477598
2022-02-08,-0.18734556981139516,0.6137220986984694,-0.46006591959400656
2022-02-09,-1.6391084323732472,-0.37949166523007904,-0.04747416014139117
2022-02-10,-0.3029423440443324,0.08717438240684203,-0.40053211980009823
2022-02-11,0.23484048394217127,0.8296064066007178,-0.095940665304809
2022-02-12,-0.26848144676288954,-0.6167717915130437,-0.27333647369466113
2022-02-13,-0.16569040658066359,-0.33529268577681365,0.15789233226275318
2022-02-14,-0.20603225855542615,-0.28517223859930996,-0.19258013516830721
2022-02-15,-0.4076150498292726,0.29663617759096,0.011280322060973656
2022-02-16,1.0143581479289685,-0.5559564789817142,-0.2604359956709295
2022-02-17,0.18468703332506944,1.205140938866741,-0.5156923437105948
2022-02-18,1.0642560894333453,-0.3615956441288988,-0.31473807813400534
2022-02-19,-0.09938382664053591,-0.4884336781505839,-0.15885382190154118
2022-02-20,-0.2977067380889061,0.6195548385506977,-0.12473176649246125
2022-02-21,0.05135134477666123,1.480130432811288,-0.4031297704248956
2022-02-22,-0.6730342172628825,-0.36348869738865824,-0.06581043823159333
2022-02-23,-0.07865208697698381,-0.23854377487140266,-0.3458505839938498
2022-02-24,-0.3786042338589581,2.2577100155026195,-0.5188695469185542
2022-02-25,-4.394551502571959,-0.05958075963043944,0.333473533156919
2022-02-26,0.49002115270016505,-1.1562345586876597,-0.27928637222853225
2022-02-27,0.9585886712443815,0.06291726301969425,-0.022560637041995898
2022-02-28,-0.4324222844185882,1.5644461983120086,0.15736228784369627
2022-03-01,1.8850300261051531,-1.1554036280166746,-0.28650660134862366
2022-03-02,0.6474829605332784,-0.6849649583431237,0.019474588715637165
2022-03-03,0.034019102666118864,0.11271466987593305,-0.20934655031886015
2022-03-04,-0.36620225419554087,0.5913581601394122,-0.1573540514002079
2022-03-05,0.4726086526065303,-0.8632624056199221,0.017782542788691503
2022-03-06,0.46398914271395775,-0.3095923761454038,-0.19735394880440857
2022-03-07,0.3991077966455246,0.28605866733579094,-0.0889999351079695
2022-03-08,-0.9773627509085109,-0.21145097439952784,0.4263200242829081
2022-03-09,0.4533481040298436,0.30248259762749746,0.03612538946111949
2022-03-10,1.0844425602694656,0.27121251084891757,-0.051221972993339006
2022-03-11,-0.5182027974785303,-0.5896127557832763,-0.031185255336104258
2022-03-12,0.2765190135599072,-0.888704074110813,0.10042838936240213
2022-03-13,0.6272944144760266,-0.0036698210569108413,-0.03091856607355582
2022-03-14,-0.26750438636007384,-0.37285947531557206,0.07859833598891736
2022-03-15,0.1695829401164853,-0.22119464768117084,-0.09591207894791366
2022-03-16,-0.26080160336096636,0.13206903775682222,0.15173296928461605
2022-03-17,0.16748497558880193,-0.7243159659157941,-0.054753669054394806
2022-03-18,0.44553351376491845,0.03608450007392213,0.024395235359564862
2022-03-19,-0.2473559244667181,-0.025258882132617413,0.12883315164132958
2022-03-20,0.37787707068211845,-0.04247067471877604,-0.08091639825878066
2022-03-21,0.0007686114085246671,-0.1835351036781644,-0.07211763073163718
2022-03-22,-0.17447308408977344,0.03635527075277255,0.1306368684224298
2022-03-23,0.1984825968120266,0.007083539889066179,0.2187405053405694
2022-03-24,0.28946304416629076,-0.38619227369444564,-0.2540937188056784
2022-03-25,0.017439793953183316,-0.08415757834430408,-0.1771511870659639
2022-03-26,-0.4600910168176679,0.1717515531667704,-0.2500013976829048
2022-03-27,1.1779976074296261,0.8775858904881746,0.10932018959410525
2022-03-28,1.0878323059713237,-0.0420253653904534,-0.26247757001247424
2022-03-29,-0.3862369170964585,0.11090187468410669,0.12076064976122891
2022-03-30,-0.09032318445369927,0.44024804130558365,-0.16317091366662584
2022-03-31,-0.37988396496874377,0.6692614436554347,-0.16200912932039588
2022-04-01,-1.0405723180933075,0.20359489688310314,-0.0029708608167997473
2022-04-02,-0.44525540389188467,-0.5578820770744012,-0.07835064087132987
2022-04-03,0.26668886388301377,-0.4771526066685894,-0.08590206473615583
2022-04-04,0.051591623530885734,0.4819197486345846,-0.040476611858367456
2022-04-05,-0.5463529213290214,-0.28329537101688584,-0.05425436135321978
2022-04-06,0.3249853368304657,1.108881999768902,-0.5482986284721798
2022-04-07,2.864279758367941,-0.9516628860145363,-0.33070850813104924
2022-04-08,0.9374420274101444,-0.0017208440276737754,0.08302315735815549
2022-04-09,0.26110819794755086,-0.6860076815119075,0.00473729350603111
2022-04-10,0.8627301105661216,-0.5951165564757052,0.1485545496032226
2022-04-11,0.4214271466220408,1.3912215784933677,-0.38946475323979524
2022-04-12,1.7636199099321137,-0.6228490814335339,-0.1365953653079707
2022-04-13,0.3613036266016707,-0.6940595403984984,0.038287480529154046
2022-04-14,0.4812969360968308,0.037005337441394795,0.02839782470175238
2022-04-15,-0.35130843970814163,-0.9598763095400514,0.12987612265230872
2022-04-16,0.5171682862272637,-0.8378693718343868,0.07161187560529249
2022-04-17,0.5693304691131628,-0.1334090781045789,0.03460550885671476
2022-04-18,0.1571575506342282,0.4576673895947165,0.010349051252375214
2022-04-19,-0.9890490647358101,-0.4703790706610526,-0.014293406077606608
2022-04-20,0.4476606857000414,-0.08804008838543778,0.11990777227626769
2022-04-21,0.14853838287436816,0.9746945122792994,-0.13597438550057053
2022-04-22,-0.5131697124877255,-0.42731335086086736,0.29312492571465276
2022-04-23,0.019893097527497888,-0.867405152462549,0.08602135685472913
2022-04-24,0.7741063307556875,-0.43045276547737277,-0.1910081351695675
2022-04-25,0.31658127189019375,0.6685726195558617,-0.4335847524514949
2022-04-26,-1.735817144112142,1.1854069573193826,-0.21431810334982385
2022-04-27,0.4726785307865828,-0.945359290172752,-0.20296938021370298
2022-04-28,0.8619250542685916,-0.7923941549184176,-0.12790597547764143
2022-04-29,0.2116129569604293,0.7457774079176149,-0.22232093981382933
2022-04-30,-0.1410699746762869,1.4774371264204287,-0.03047644283578916
2022-05-01,0.34876671360726264,-0.6308405285507697,-0.34245317439947986
2022-05-02,0.6573055013269394,-0.37831346173376457,-0.05907012187512901
2022-05-03,-0.1972539827827002,-0.13252619664230245,0.09598442389607041
2022-05-04,-0.32138309812353116,1.0073388689923337,-0.05805725917532538
2022-05-05,1.831696268644295,1.4521568687301776,-0.5480414099753439
2022-05-06,0.7239789001153066,-1.3266551822007118,-0.08777555677787668
2022-05-07,0.6835975927985267,-0.29678188553658974,-0.07004214245828164
2022-05-08,0.37075720724187694,-0.4965072017230039,0.03390350422753971
2022-05-09,0.27316539217202246,3.622379311779904,-0.6991850231477812
2022-05-10,5.298025305105687,0.3925474774444583,-0.22652435731223303
2022-05-11,-1.984759505064925,5.971713215719136,-0.042187172418902484
2022-05-12,6.886150298154646,2.234602212483527,2.1270999075057024
2022-05-13,-3.5355630425850886,-0.639246975922261,-0.7099671893575132
2022-05-14,-1.2871607728458805,-0.6638304263590016,-0.3034771537110735
2022-05-15,0.7650103800549348,-1.9914503238965529,-0.09787997016986619
2022-05-16,1.0826772342239201,-0.7003793689977976,0.15351262330227786
2022-05-17,0.6265843979059008,-1.141515590280186,0.3361969101151931
2022-05-18,1.276060979098848,0.4152459190104904,0.037252463775819644
2022-05-19,1.3187144237501907,-0.5961621280033681,0.30699616083616327
2022-05-20,0.19835479792876157,-0.7552074891918356,0.21994748918196208
2022-05-21,-0.055806929528933444,-1.349729277538556,0.4511155738785029
2022-05-22,0.9336245664579276,-0.6440172264610414,0.6577165798935829
2022-05-23,1.0866068145779517,0.3552288570690766,-0.30915990506236896
2022-05-24,-0.7602612204147609,-0.4847318695090713,0.08056336903776122
2022-05-25,-0.43487758069457416,-0.8539543545130904,-0.008297080587722825
2022-05-26,0.39111408147790505,1.1575139309688445,-0.09708049930894369
2022-05-27,-1.1217855539102277,-0.6033204971321371,0.10780812865024626
2022-05-28,-0.026693232885762145,-1.3134684449370961,0.18755385478035455
2022-05-29,1.2752551369372096,-0.5458746283068049,0.078047380258499
2022-05-30,0.4147565085061818,1.0521563554314344,0.49297564379544173
2022-05-31,1.5265464525735397,-0.6290529403922561,-0.09038598898532126
2022-06-01,-0.03267901652221944,1.0877669933846732,-0.11711576191669062
2022-06-02,-0.9272829784083005,-0.5493393282340139,0.2097226692593293
2022-06-03,0.38532533625235044,-0.520602382683949,-0.23496759711107848
2022-06-04,0.4659329757111412,-1.0796938616459546,0.05711962171259034
2022-06-05,0.5004323315252721,-0.43407530142020356,0.5490585310488497
2022-06-06,0.2604911899116853,0.1849377115234986,-0.23938934623352556
2022-06-07,-0.5409618892014678,0.639553457365265,-0.31102713938346505
2022-06-08,-1.4866161924706887,-0.5714330344438526,0.004130744640554236
2022-06-09,0.08149745513726682,-0.7016370377250217,-0.05289542219671956
2022-06-10,0.38506241522131246,0.6858185950510243,-0.17260219718024625
2022-06-11,0.7119551437486187,1.0658209729660983,-0.5451441238098531
2022-06-12,-0.07710653671329425,0.4217484096997533,-0.22214440922826859
2022-06-13,0.7419415171582819,2.4672896066064745,-0.6926454041129888
2022-06-14,2.1602314430696845,0.2615420483632459,0.3527802908311048
2022-06-15,-1.709911374370511,1.8910574748380282,-0.24550600751522403
2022-06-16,-2.8970685610984823,1.1525983683540002,-0.3054260595332291
2022-06-17,1.3182298973161641,-2.0572408917681884,0.2497084780981441
2022-06-18,1.5695705126680048,1.1314125948518925,-0.2438347604929179
2022-06-19,-2.245448539809974,0.8760532672709032,0.32435644897631755
2022-06-20,-0.8268784929288802,-0.6898039152058896,0.15483033770756213
2022-06-21,0.18922835445981834,-0.4070748746032512,0.18612206360806693
2022-06-22,-0.6855994729214785,-0.686176279735266,0.2664479685198407
2022-06-23,0.14122326486002698,-0.17671246956037578,0.3071293132856413
2022-06-24,1.154009842949325,-0.731817549986819,-0.11410372124840643
2022-06-25,0.5141777942845799,-0.3669899061571303,-0.007602975007718918
2022-06-26,-0.535448845005056,0.3119776193628795,0.2905160510828737
2022-06-27,-0.3004118520085871,-0.1191298246780922,-0.09213017133929775
2022-06-28,-0.5802272355604909,0.15321654362942375,-0.051579487566859976
2022-06-29,-0.5599826719469293,-0.37660075678790544,1.2281196457136871
2022-06-30,0.3761143923421586,0.7437534024566091,1.0108268480829723
2022-07-01,-1.505664836268876,-0.22625836101732108,-0.31630889680413216
2022-07-02,-0.9463175491553362,-0.7669599420140794,-0.44544066141711824
2022-07-03,0.18646732784675848,-0.6020453610270042,0.33846871052199673
2022-07-04,0.0949068844214143,0.2621049871287913,-0.5444688732455502
2022-07-05,-0.49899161666885933,0.012122074820062211,-0.3521788161821184
2022-07-06,-0.7808828201650134,-0.5907396057399104,0.014896787427350079
2022-07-07,0.2679304054174602,-0.12186630903386082,-0.31341838561287777
2022-07-08,0.39316859178355446,-0.03064145671015858,-0.17142992979930483
2022-07-09,-0.6279168669815417,-0.3185740259580214,0.18081539873444322
2022-07-10,0.21443725927781246,0.07516540194942292,-0.33610241676589775
2022-07-11,0.19160541347743928,0.6044705589682366,0.013870518598163099
2022-07-12,0.8472862939346635,-0.39993042310266885,0.09933632885824148
2022-07-13,0.5492096898341978,0.6795609495846654,0.4506213736359765
2022-07-14,-0.3231846841691175,-0.06626028384606242,-0.7132612008436523
2022-07-15,-0.30229305315174615,-0.6003303245606376,-0.19675007819874304
2022-07-16,0.2357750138157179,0.0013791977756437148,-0.19393978140690515
2022-07-17,-0.10337249730046413,-0.3271315473476443,0.07471356830341853
2022-07-18,-0.13176008803263087,0.9342797878572006,-0.029312698797228115
2022-07-19,1.6781076418249705,-0.11923664596214409,-0.34688814638385806
2022-07-20,-0.35876833438998335,0.49060787054451815,-0.3531361008694889
2022-07-21,-0.7414316974825449,-0.1809894395225432,0.299193268177557
2022-07-22,0.045692582074382516,-0.09753228700800966,0.1420098955824379
2022-07-23,-0.39216730671241484,-0.37242322657976173,-0.13275136128841392
2022-07-24,-0.5349660151635531,-0.8012607656189784,0.09852593190450652
2022-07-25,0.3912784002873387,0.8051717417421606,-0.3082872441862157
2022-07-26,1.4488452875231626,-0.6885893811304101,-0.21800859594360905
2022-07-27,0.10941919342751254,0.8967961336567596,0.5603495679151614
2022-07-28,0.7895945563935045,0.43133385778018535,0.620272940952076
2022-07-29,0.261082807246165,-0.4455183060035628,-0.09494532039613347
2022-07-30,-0.4111533897421749,-0.008900227603070163,-0.34289360249193296
2022-07-31,-0.7591225363082432,0.2227936656702132,0.45536227707002486
2022-08-01,-0.8124685748973588,-0.14585805765499316,0.18127966416639202
2022-08-02,-0.45111066524355314,0.18773958069052557,-0.29056647036311106
2022-08-03,-0.6706308239842004,-0.355293160596346,-0.7454473086044231
2022-08-04,-0.6260494578382846,-0.7150267303643584,-0.44296725480188454
2022-08-05,0.25727377049802497,0.27999523439618523,2.304073222594239
2022-08-06,1.358385908366703,-0.9941954114329156,-0.10412620371854904
2022-08-07,0.7165235151830426,-0.5298354125500399,0.1073659597446583
2022-08-08,0.13519265193101618,-0.012114837903551187,-0.12540929083944882
2022-08-09,-0.13847442004513605,0.5714219515001153,-0.3416217877848861
2022-08-10,-0.4440095066485535,0.5835052628937302,-0.4425225454669763
2022-08-11,-0.007990669624981619,-0.36213265352363183,0.6312275061036176
2022-08-12,-0.24805016697982557,-0.6072809926194493,-0.5773789599778818
2022-08-13,0.29721750391420826,-0.7670271083639029,-0.39009001854215997
2022-08-14,0.49190247849893265,0.13931831840595307,-0.15804763273162417
2022-08-15,-0.6668387783202093,0.3232209632846803,-0.7352370823320836
2022-08-16,-1.0454970372372074,-0.5725528132575267,-0.201688160228084
2022-08-17,0.26794552592121773,0.7715561612928052,0.09683448854915817
2022-08-18,-0.850290639946245,-0.1699366418415471,-0.12292950587834464
2022-08-19,0.05978272379051056,1.4940522305971407,-0.5950029599443672
2022-08-20,2.8768373887278416,-0.819019979789398,0.01005522218067986
2022-08-21,0.1305798146667836,-0.7104498610105657,-0.2894607083252069
2022-08-22,0.3264592582894494,0.43023556117503803,-0.14722404783380388
2022-08-23,-0.7657504525954641,-0.30295558254100846,-0.12773114239191252
2022-08-24,-0.3216302493490771,-0.1113775065031834,0.22641126491876895
2022-08-25,-0.31505332354860927,-0.3750832493148494,0.0813423133958674
2022-08-26,-0.0341651314109117,1.5308517849978829,-0.9204337260184352
2022-08-27,1.541763816737461,-1.2180131167124602,-0.25083077282426874
2022-08-28,0.9510553522817929,-0.4512784435847054,-0.4843777958706707
2022-08-29,0.2427259846114068,0.4763899415290835,0.23052939974118433
2022-08-30,0.31567781701182995,-0.023407715411301527,-0.506759793605022
2022-08-31,-0.4734657992866054,-0.7022718178917159,0.1356590264061807
2022-09-01,0.05946799268900726,-0.20643476456686907,0.16754199591651173
2022-09-02,-0.1297618852750881,-0.3989735834745251,0.25690248044976566
2022-09-03,-0.26856435544218143,-0.90114891828095,-0.3590795953857798
2022-09-04,0.6368113491181836,-0.33478463763127864,0.3300576884399212
2022-09-05,0.36282556777336666,-0.09703183142173032,0.06755006154190882
2022-09-06,-0.1774070633992669,1.4357113419046652,0.07999411837907398
2022-09-07,0.34584661023015056,0.044837071488058544,-0.4496873112869255
2022-09-08,0.17368292986290715,-0.3747326379270436,1.3794456086179434
2022-09-09,0.2322527712244443,0.23024882949561323,-1.377502040605682
2022-09-10,0.8103643188625421,-0.8196835657257147,-0.2861436375079899
2022-09-11,0.37310622125898096,-0.21311267758745553,2.2818184029726942
2022-09-12,0.27969158175966924,0.2060868857610189,0.5301122607421263
2022-09-13,-0.8682976381398232,1.186312208765665,-1.949241858411459
2022-09-14,0.5538400182226734,-0.9175305732225002,-0.34267929746255726
2022-09-15,0.5243187333563258,-0.1559322347723655,-0.4046079727112933
2022-09-16,0.35785995959583566,-0.45589337359783627,0.8573150458813694
2022-09-17,0.19007667913306833,-0.7135867659732961,-0.6360200516941013
2022-09-18,0.5610354702209134,1.2003947733504416,1.1536954336016871
2022-09-19,1.1726596470246797,-0.54933499131776,-0.9369455678604725
2022-09-20,-0.028107844111487184,-0.6147317700653097,-0.4293176306087481
2022-09-21,0.3237057331130507,0.8835545793820837,0.09896276143434736
2022-09-22,-1.6549705521939455,-0.005568616394506382,0.07163525078863464
2022-09-23,0.5666247040073279,-0.27820002291167595,0.6233361853959203
2022-09-24,-0.4071872276521693,-0.9894355335133429,-1.18988020685256
2022-09-25,0.29319629548180176,-0.32771385634028954,-0.7401151237435379
2022-09-26,-0.0027343663140476566,-0.3196284332157208,-0.8270505868727915
2022-09-27,-0.18753710222759742,0.4212032989179548,0.10999312230225879
2022-09-28,-1.3011563016191234,-0.057142746133318226,-0.22609289261625498
2022-09-29,-0.8103946530959005,-0.4453901191302855,-0.20846991138192353
2022-09-30,0.08236776637862393,-0.4782206793022743,-0.5186976704239367
2022-10-01,0.06393545015325298,-0.5974110574583147,-0.2562240987798899
2022-10-02,0.27951644726517044,-0.1277916952903912,-0.7650122084322488
2022-10-03,0.16075816543992524,-0.11045478321394285,-0.3339923093093622
2022-10-04,0.22410339882777813,-0.30234684546236823,0.051958436833398784
2022-10-05,0.2117187910539065,-0.2369444490379385,-0.3690184111752634
2022-10-06,0.053906874117423335,-0.2652716540221594,-0.1620167787018695
2022-10-07,-0.07958042728274745,-0.31249939815876954,-0.6838104226217774
2022-10-08,0.038220323467423746,-0.35099809567031653,-0.193341443822637
2022-10-09,0.0876048626088048,-0.43894866867425186,-0.5327645406454483
2022-10-10,0.42107816332698517,0.405543790134119,-0.0750324255061411
2022-10-11,0.13480729171270636,-0.30022964609943725,-0.9579945219187469
2022-10-12,0.29364185546491445,-0.5074137073371359,0.2801235501646488
2022-10-13,0.389738555254427,1.568498585481667,-0.432599846157612
2022-10-14,-2.4373577430399624,0.022059116216219064,-0.7238147981792865
2022-10-15,-0.9128374061446501,-0.5472552254804082,2.894977961028173
2022-10-16,0.6862217553546861,-0.5171947530476001,-0.2808674501131238
2022-10-17,0.22304521799259133,-0.2782419315332063,-1.326109084459116
2022-10-18,-0.020358890863693375,0.09662652857505746,-1.591438368478307
2022-10-19,-0.4086666254902563,0.0871212660455312,-0.8490330187327553
2022-10-20,0.20713090563561645,-0.21205430728780608,-0.05390783720614895
2022-10-21,-0.15232064209426024,0.12031176354079995,10.25772087075582
2022-10-22,-1.2643718961330446,-0.8704855931515438,-5.1631547853146955
2022-10-23,0.40749535319642793,-0.20168857600935328,-1.1168444780294526
2022-10-24,0.030744296983494256,0.10621957159788487,5.342892616795558
2022-10-25,-0.5551295413246278,0.13080320847820487,-3.8714218044374307
2022-10-26,0.0501491325163674,-0.44238598239201077,-0.16828106472323504
2022-10-27,0.34575558276476914,0.17966354921348296,-2.0426711588910624
2022-10-28,-0.32621665743031025,-0.0296368591911626,-0.3411175633065159
2022-10-29,-0.24618428494164069,-0.03983514356808312,0.7507455264556167
2022-10-30,-0.04066447056770267,0.01854212703225904,-0.9408566780498945
2022-10-31,-0.4519364819594409,-0.3169531189992209,-0.45815306447098897
2022-11-01,-0.19565304398157907,-0.24296050239464784,-0.7333699042145828
2022-11-02,0.044334023415128626,0.5216721260354176,0.3710329994913709
2022-11-03,-0.5886289182117157,0.18567222136226116,-0.4244213520753803
2022-11-04,-0.2378709172652059,0.879880895603788,1.3379971907228245
2022-11-05,1.36378574982354,-0.8296429712388661,-1.1568596983246218
2022-11-06,0.43863724037600155,0.12322224366853096,0.08065925213896198
2022-11-07,0.2616892319870893,0.00845814425538809,-0.4262202650658998
2022-11-08,-0.3524174540776992,5.135848856839744,9.579114471911787
2022-11-09,3.1043842433955713,2.4768100699681788,0.8843404427264612
2022-11-10,7.311176948066564,-0.36148716527790764,2.2538936904080162
2022-11-11,3.7728191654490355,-1.5788628637673439,-0.7296605391910874
2022-11-12,0.9391387158922936,-1.0231905163374384,-0.7291315252101872
2022-11-13,1.1750967080286336,-0.7459489670524967,-0.775885430894112
2022-11-14,0.13862580998348287,-0.11519269343037304,-0.43631273647314134
2022-11-15,-1.5615681787051632,-1.0869623362987328,-0.48359373602554706
2022-11-16,0.1436254886519102,-0.9673773290876685,-0.45629700747818586
2022-11-17,0.23104972795498452,-1.355716044634021,-0.39821630267721636
2022-11-18,0.731223688891945,-1.0498861352951583,-0.11595058072645971
2022-11-19,0.7939176652158078,-0.6910938013319078,-0.23963210388570205
2022-11-20,0.3504215573506802,0.6403064018847314,-0.15530154400171997
2022-11-21,-0.5163969053790838,-0.3633911881772711,-0.16730863100462479
2022-11-22,-0.3739760377813522,-0.11688853034072486,-0.10192276712832589
2022-11-23,-0.0418544888776941,-0.24471174553272027,0.6398849009047886
2022-11-24,0.6475111154875943,-0.7460457256664516,-0.3144957762137194
2022-11-25,0.20199376034008462,-0.4857003684274129,-0.1320271079964911
2022-11-26,0.2553031150851313,-0.5343043596635861,-0.05738148662732237
2022-11-27,0.23605741580991174,-0.5256482652015486,-0.2169572482989895
2022-11-28,0.08349255821941984,0.20184886111964065,-0.2998505266291877
2022-11-29,-0.7046631892804837,-0.4509537364847223,0.00794244617516708
2022-11-30,0.07031394382460636,0.005486347987068857,0.15570226027217168
2022-12-01,0.7165580095562798,-0.6717612140217303,-0.42717090379340356
2022-12-02,0.39935927032786117,-0.48254495908992806,-0.2736485773104315
2022-12-03,0.22254796421539916,-0.30755034869361264,-0.2664039702618038
2022-12-04,0.23021503334542315,-0.6536158837659541,0.13180630015693628
2022-12-05,0.5132349051046703,0.11130281442572974,1.582194948894773
2022-12-06,0.041748190883027544,-0.5636757580274457,-0.34382984316393345
2022-12-07,0.13991321227204737,0.1674532337590154,-0.9133348147316012
2022-12-08,0.023189271760147626,-0.197938437487119,-0.2384009395364891
2022-12-09,0.1619310995131221,-0.4459130965910844,2.301901885359301
2022-12-10,0.40251265999464475,-0.2776532539424499,0.5507032423936323
2022-12-11,-0.06791412381437538,-0.4416363270736339,-1.5227128907213106
2022-12-12,0.07074997168472595,0.05086842713574076,-0.7079739963210844
2022-12-13,-0.3007600891356067,0.5256799321889296,-0.8646608725403769
2022-12-14,-0.8662464942902018,-0.3849059391187837,0.1565077417630794
2022-12-15,0.0031702896774112475,-0.2843029828409831,-0.5384958225272803
2022-12-16,0.2788271827615844,1.9466947896384583,-0.23247240234993344
2022-12-17,1.8684644472510814,-0.848623287289761,-0.10746519078987345
2022-12-18,0.34149166945116655,-0.9991322811381054,0.36756032488314805
2022-12-19,0.5100904836619546,0.7688602948292154,-0.9524895099624836
2022-12-20,-0.17799075575998854,-0.0486051089531469,1.207336888401312
2022-12-21,0.33338849884347943,-0.7325070470804126,-0.14402702399041634
2022-12-22,0.3506531779153673,-0.5046984388066658,0.33839858794449895
2022-12-23,-0.03439435332088041,-0.7236159732077216,-1.0625714491215426
2022-12-24,0.45791885557660794,-0.6940779135879512,-0.07913434307641753
2022-12-25,0.4739259169249509,-0.37881301863897154,-0.598045504924934
2022-12-26,0.11127139887570336,-0.3458807359875923,-0.0962703659840922
2022-12-27,0.5191151130156597,-0.1268290214291012,-0.6763603758538481
2022-12-28,-0.054087901416971874,0.39024555289483387,-0.09980382918657547
2022-12-29,-0.22879204315699622,-0.26454979201254303,-0.33718811636598234
2022-12-30,-0.12456696048841877,-0.3496291144970891,-0.3639606899027055
2022-12-31,0.07840455110101133,-0.21795851026452517,1.108518367099929
2023-01-01,-0.11404162165180909,-0.5107291194894455,-0.5709332831929481
2023-01-02,0.29975294354420584,-0.03296454638177167,-0.48888468744792896
2023-01-03,-0.20019016542158014,-0.4319159645047154,-0.744621194571239
2023-01-04,0.10409968503084185,0.09450375414016486,0.467877544568674
2023-01-05,0.21974361076830384,-0.42368549559519064,-0.4998743391686235
2023-01-06,0.17094111790240168,0.0162455143759865,-0.253291454375757
2023-01-07,-0.2432677420338235,-0.4654011606700087,-0.48376069474896555
2023-01-08,0.33262851397559584,0.22559354889811484,6.167404248565558
2023-01-09,-0.2457391588988535,0.3350760239906697,8.815671658276694
2023-01-10,-1.1338015916556217,-0.6707201376116132,0.8973493321640128
2023-01-11,-0.27323573451200067,-0.2064102147263174,-5.98414993085664
2023-01-12,-0.0707493044643294,0.19149952583415655,-2.3936126340984405
2023-01-13,-0.4617987262429492,0.46975906885807167,-1.5633961116200021
2023-01-14,0.26908990119074466,0.8788760361274494,0.06815435908463555
2023-01-15,-0.5037888133859472,-0.04796012010689251,0.7245342561942116
2023-01-16,-0.7555049646204629,0.099113690509559,-0.28649478326452826
2023-01-17,-0.8603137448362923,-0.39663366605212497,-0.026776765559033584
2023-01-18,-0.14156708104392543,1.1715836282970857,-0.45288929213727175
2023-01-19,-0.2744612129643752,-0.5359973675845029,0.18277383502265074
2023-01-20,0.46823942510903266,0.5414801970995513,-0.13807427925000404
2023-01-21,0.8676978981098868,-0.493871673731716,-0.24634443367441797
2023-01-22,-0.053202785603963486,-0.29104871579228603,-0.1829754729170643
2023-01-23,-0.41806193755849674,-0.2805977893854378,-0.08600822086926486
2023-01-24,0.24780578133156542,0.9919798006307919,-0.17812154907488933
2023-01-25,-1.1131288662199215,0.09342339923832242,-0.2553463641629873
2023-01-26,-0.7607685711930893,-0.7802539668989363,-0.031211481906227675
2023-01-27,0.386443856066556,0.005006882016835864,-0.020062488939398902
2023-01-28,-0.3159228274242895,-0.18487989771795663,-0.042280396650528095
2023-01-29,-0.36785621444162364,-0.32448954917122896,-0.15592930586681453
2023-01-30,0.46068779781867086,1.0003877536532293,-0.2617764264853939
2023-01-31,0.576110353142443,-0.8978696922605294,0.0010948272492135329
2023-02-01,0.566255910331375,0.6728242015003227,-0.4259449605814841
2023-02-02,-0.6804748329689437,-0.15128982410778144,-0.16149845487861947
2023-02-03,-0.32354818060513973,-0.2767453356674734,0.08693207252835192
2023-02-04,0.7326973715865684,-0.5735171362479846,0.14642011744802402
2023-02-05,0.2503956919886735,0.6920677689374678,0.7688284303277071
2023-02-06,-0.9138545305585072,-0.21220785234130754,-0.6327964480021687
2023-02-07,-0.5335500619765965,0.20759528856955684,-0.03783917439425019
2023-02-08,1.1902507541868392,0.09499670380624166,-0.07845623552409141
2023-02-09,-0.6999370300032277,1.8799459573380601,-0.47838485584301305
2023-02-10,0.3781976692679707,-1.0754749626321134,0.029847818837580496
2023-02-11,0.6836896247521784,-1.0728594655066026,0.179222676190353
2023-02-12,0.7880827891400805,-0.1432596654020998,-0.41194375946006495
2023-02-13,-0.25650178435203264,0.3096751720943462,-0.21006707421054163
2023-02-14,-0.8682896994049596,-0.23129954380697396,-0.2208993262752732
2023-02-15,0.22760421854203722,0.47374053734039595,-0.3181785383996772
2023-02-16,0.922591124869444,0.13106022270926942,-0.35152879711645635
2023-02-17,-0.210528135299822,0.030289788753576703,-0.08508562845023568
2023-02-18,0.8088003439071283,-0.9719755567974591,-0.09509075350112416
2023-02-19,0.7016976270850003,-0.05597348892691275,0.21273133032511882
2023-02-20,-0.4125736194506386,1.010635563885592,-0.32303713924090866
2023-02-21,-0.21060267023767748,-0.01857606378221482,-0.34912226768350924
2023-02-22,-0.3398048628856138,-0.2865397170305385,-0.049718955684204404
2023-02-23,-0.22289760627002222,-0.45927505919382133,-0.03795840999070021
2023-02-24,0.08727054925785026,0.2561769054453126,-0.05934728580437328
2023-02-25,-0.12238830737316304,-0.320829474147216,0.343011687442454
2023-02-26,-0.2777378317433137,-0.6594458186876417,-0.27103734372477795
2023-02-27,0.6968096132528274,-0.4000778608872454,-0.22749028756150952
2023-02-28,0.07495356014991729,-0.12055320469764828,-0.18846241873036151
2023-03-01,0.07852516740796568,-0.01191691141998557,0.11590323080983508
2023-03-02,0.5701670121025866,-0.16590980720042825,-0.19929212694517456
2023-03-03,-0.019762120653855447,1.0624733212681021,-0.33304398009436303
2023-03-04,-0.31056631423406156,-0.5298520319040535,-0.16865691182291448
2023-03-05,0.12055606065337339,-0.8931496924439744,-0.12551149559012822
2023-03-06,0.5709785219760221,-0.4726213026831324,0.015563960347723057
2023-03-07,0.13840526679889273,0.17092449109602495,-0.2279773480553984
2023-03-08,-0.5721539514481445,0.3860926038105027,-0.013997626088029758
2023-03-09,0.4670527488235015,1.1030114275228526,0.5495795557863125
2023-03-10,-0.0498873434795328,-0.21878465399061617,-0.6946590870010615
2023-03-11,-0.5169150871295085,0.3198412622220891,3.0894986934996567
2023-03-12,-0.7440851212836377,0.7388723898126602,0.18461155566880152
2023-03-13,1.1859807611119397,0.028655109499424705,0.47496380585481457
2023-03-14,0.19032605703367045,0.20588108038639322,-0.06950487068302955
2023-03-15,-1.0606857605627855,1.019516644985515,-0.28653850898266525
2023-03-16,-0.17694407495841552,-1.4264214021202715,-0.14329274902072378
2023-03-17,1.1392533790597221,0.19254634429373768,-0.20010469483524398
2023-03-18,1.2497096518505109,-0.466291519281906,0.13237721839738348
2023-03-19,0.10943804353970848,-0.12522971302023916,-0.1696375715316075
2023-03-20,1.0237599616562947,0.023833482416993262,-0.6599477745701331
2023-03-21,0.18494471520791836,-0.06100457829916495,0.0018624552106713376
2023-03-22,0.06749937674537701,0.4445338149172316,-0.6021870465640686
2023-03-23,-0.34122273086905897,-0.26592110353879606,0.31467907245857374
2023-03-24,0.1587726070052312,-0.4010779823166861,-0.22832207330200555
2023-03-25,0.12392557613178981,-0.8157804964110464,-0.08249227068042572
2023-03-26,0.273051156663002,-0.800191166101852,-0.18503083555779895
2023-03-27,0.4367264388506963,0.4988486909752363,0.10677938288358632
2023-03-28,-0.18233365895402817,-0.6277991572988605,-0.2567690486932052
2023-03-29,0.17776900011400637,-0.15302116270244606,0.13253914238798375
2023-03-30,0.5784259365719083,-0.20671143560165386,-0.43157266181901593
2023-03-31,-0.3009871768718781,-0.16899485965323902,0.07044321253197523
2023-04-01,0.0662123152513282,-0.233305143627933,-0.19516493288245074
2023-04-02,0.3015255286487953,-0.07171102081962895,0.25354643935777854
2023-04-03,-0.4188943139825429,-0.05454847175753177,0.03824352734402842
2023-04-04,-0.5251754536231441,-0.3500195252966351,-0.05391011140850755
2023-04-05,0.19665940728100417,-0.2868936292912103,-0.1480355542186311
2023-04-06,0.013524928561516056,0.16080926239423374,1.3737272159965743
2023-04-07,-0.22391551382109284,-0.48600097005074,-0.7983722501478505
2023-04-08,0.32886592313224955,-0.6872327326172791,-0.2972812917843674
2023-04-09,0.5125381558860479,-0.34310740820041286,-0.4390115242979109
2023-04-10,0.059899458216826476,-0.11008595056716072,-0.11065764089933257
2023-04-11,-0.08601247114872412,-0.5306418483950168,-0.030485484115472965
2023-04-12,0.23785379416636518,0.1358194233325873,1.469062933231925
2023-04-13,-0.3315851159801126,-0.3412586704041668,-0.11392467443062783
2023-04-14,0.14867254147341413,0.04648364313365413,-0.32960843226428366
2023-04-15,-0.024936864277754427,-0.6537484641482731,-0.4755162697323516
2023-04-16,0.3309501433857321,-0.007647221648087348,-0.1584520576063211
2023-04-17,-0.17004877340062108,-0.0029111164764284063,-0.5722962540225951
2023-04-18,-0.062396490340701743,0.026227335155304954,0.268838793520783
2023-04-19,0.34734145265918054,1.35616214361039,-0.5545521642184538
2023-04-20,1.8066072849366275,-0.5462018894206315,-0.22663370779083905
2023-04-21,0.16799620344775848,0.14992563471965797,-0.26522876551595864
2023-04-22,-0.15377441427974398,-0.36798093075895344,0.05078119293062619
2023-04-23,0.41844281395558763,-0.47958403700002245,-0.24234654476603026
2023-04-24,0.06273973694617575,-0.39695791530406693,-0.14595597954893835
2023-04-25,-0.20654319967987766,-0.05095941289764239,-0.19758086392375215
2023-04-26,-0.4568029509210629,1.0360583882861323,0.24724929160321044
2023-04-27,-2.20851769549132,-0.6677484855631316,-0.1788316899091569
2023-04-28,0.11507600416485385,-0.8272831698782439,-0.13694194865547948
2023-04-29,0.6864768917692938,-0.7053139450680015,0.024919007724032716
2023-04-30,0.45321244417518414,-0.27573599119675085,-0.006013152697599432
2023-05-01,0.14670350006333524,0.08874973497783925,-0.05086149192863095
2023-05-02,-0.0668571997377241,-0.3733929946554045,0.17135748597495623
2023-05-03,0.1813596632598104,0.029115929376202384,-0.23978918006655894
2023-05-04,-0.45607881618635665,-0.4611836112739485,0.00682079730476688
2023-05-05,0.2955131505105248,-0.29688853397179293,-0.15692843796417322
2023-05-06,0.3872437914035194,0.3547036711396487,-0.336570090923693
2023-05-07,-0.10261750896930104,-0.6662373289909923,-0.17848312363890534
2023-05-08,0.399054018114203,1.3125124629406908,-0.3146855291353934
2023-05-09,0.5202202219063864,-0.7039982676070661,0.6848677950486496
2023-05-10,0.8276768009923461,-0.01047526386144254,-0.016375505546519765
2023-05-11,-0.4376247530292644,0.38803789563604335,-0.2760233824811032
2023-05-12,-0.35559192365096043,-0.27425475623272494,-0.1998879039550385
2023-05-13,-0.2419165530419825,-1.057328360937729,-0.02933448569435005
2023-05-14,0.6936282599507063,-0.48384783784810753,-0.14591564600205742
2023-05-15,0.275598360157756,-0.1660433690690984,-0.08294021319541289
2023-05-16,-0.25339310092866696,-0.4295948555564399,-0.1268611023663201
2023-05-17,0.135178243753001,-0.04851667044304417,-0.0008682295354042708
2023-05-18,-0.12954623204783527,-0.15272075612328248,-0.27431879270812404
2023-05-19,-0.2276285087706134,-0.6092994119860167,0.017154436928374033
2023-05-20,0.42894709694664684,-0.4802110226458607,0.4576761663057777
2023-05-21,0.5603719116155387,-0.13937202684138697,-0.3768672474835774
2023-05-22,0.11886286809181429,-0.1750332396203439,0.1228237765424051
2023-05-23,-0.09269417922181697,-0.2326100899601219,-0.348385883303709
2023-05-24,0.0626746353997255,0.3222602662730334,-0.2189654858501078
2023-05-25,-0.06580102232485496,-0.39471156113039313,-0.3303335585997692
2023-05-26,0.10786303119498795,-0.4586428801774622,0.25111342399698533
2023-05-27,0.34115033992728866,-0.5129163345849362,-0.042101981600034984
2023-05-28,0.4121968569786557,-0.027627911197092028,-0.2858531728261134
2023-05-29,0.14400881060051324,-0.3573601761956103,-0.15741296023136914
2023-05-30,0.09628442132328532,-0.4306806038149379,-0.20912608490852294
2023-05-31,0.2904453558078344,0.2838897061698405,-0.17979955216668128
2023-06-01,-0.3208042288329343,-0.38804901461563623,-0.1274698581480439
2023-06-02,0.07479786389430232,-0.174631878998072,-0.10106900979433688
2023-06-03,0.37813774361331537,-0.5221329435026835,-0.11695746321806437
2023-06-04,0.28720210294192905,-0.3311608270550729,-0.18230266553698704
2023-06-05,0.13768910242480883,1.9538596624404354,-0.4452401816330747
2023-06-06,0.466169880797072,-0.3238666531205622,-0.26168110033066155
2023-06-07,-0.000954514991488832,0.0886462919674909,-0.2878765501884939
2023-06-08,0.4628151804311849,-0.6055057452804613,0.27336466797224096
2023-06-09,0.32767205944014527,-0.4214510007859123,-0.15700853118571298
2023-06-10,0.2412719359259175,4.295979427540825,0.18187539868727257
2023-06-11,1.050127906951559,-2.0855107468511065,-0.22135223437679535
2023-06-12,1.4715331121774926,-1.1149254885001159,-0.31858792089939286
2023-06-13,0.7867561715533256,-0.33344536199670494,-0.25058015459288574
2023-06-14,0.08141795855495547,0.42574945039402723,0.07155554002837058
2023-06-15,-0.5415629663564299,-0.46453990596714034,0.04419237766209939
2023-06-16,-0.2462924516285816,-0.5264790652678776,-0.21302481246903787
2023-06-17,0.09439041486665545,-0.6408403409506662,-0.042244701738543035
2023-06-18,0.22259803868662809,-0.6069209359690065,-0.003431342661229951
2023-06-19,0.32895075504946975,-0.5702140449250376,-0.05875384397686885
2023-06-20,0.28372548546133486,0.26697158550228633,-0.04172857346399731
2023-06-21,-0.4684436081115831,0.3908795169411796,0.3923023087349231
2023-06-22,0.4891846133489066,-0.2505045734454511,-0.1908284620303669
2023-06-23,-0.023029624752559884,0.4721356256025534,1.120861363603709
2023-06-24,0.4228942325986918,0.04710818574387541,0.6101463971221674
2023-06-25,0.3552237841435574,-0.10305381709032775,0.3864557999768315
2023-06-26,-0.3326456433285684,-0.11448630805043838,-0.06054936868845108
2023-06-27,-0.07752602232911648,-0.4592649794479859,0.10629229914564015
2023-06-28,0.3839350676615741,0.6342052851269337,-0.2064569755309501
2023-06-29,0.6405623143354738,-0.585706960256069,0.2807845250673261
2023-06-30,0.11223924093195416,1.1060716942615096,0.9165257966186108
2023-07-01,0.25455272199124707,-0.3230458562640892,0.11782604921028926
2023-07-02,-0.0009812472613081563,-0.655050235218586,0.08301579328057249
2023-07-03,0.39847673261342637,-0.07050162749978874,1.5875850733657906
2023-07-04,0.8645620643815837,-0.2969736688316113,-0.19265957429503944
2023-07-05,0.07337836546783373,0.30231833316755696,-0.24283087841883605
2023-07-06,-1.0520615643411504,0.11764314850713986,-0.3107448437549862
2023-07-07,-0.49278439018335807,-0.9588429801666399,-0.02421963460293207
2023-07-08,0.5386710596851294,-0.7456943931779146,0.21661825350478914
2023-07-09,0.19471849314458553,-0.682633616918078,-0.12723475053816224
2023-07-10,0.25279314421037663,0.05137413079496919,-0.09168294147890015
2023-07-11,-0.7090370342077597,0.09516784056479936,2.098307376585912
2023-07-12,-0.4106724296563223,-0.4217266174325196,-0.07816772636456328
2023-07-13,0.32028101127343733,1.6136434445054908,2.3923053072609575
2023-07-14,2.219266139072353,0.37795697494927893,0.36530256301894926
2023-07-15,-0.45416986154549416,-1.0974834877691912,0.4146676274972889
2023-07-16,0.17423269811800934,-0.44999921864571696,-0.9980172756892512
2023-07-17,0.4630661600951343,-0.3161913470905265,2.860454030216811
2023-07-18,-0.5342433658771418,-0.4641918828642572,-2.0008793809125027
2023-07-19,-0.04154732269952564,-0.5655508212260749,0.888987327818044
2023-07-20,0.22072824709671882,-0.09921066860654301,1.127983574664058
2023-07-21,-0.06923586243216144,-0.7066385472903851,-0.2831254334172523
2023-07-22,0.4446867699948043,-0.23931069737999652,0.08980549512619812
2023-07-23,0.10620289415105716,-0.1331245211406008,-0.23235784350861663
2023-07-24,-0.13422839401392964,0.4080455816956846,-0.8277112124203649
2023-07-25,0.2902439411852362,-0.744860095119484,0.37266308610983157
2023-07-26,0.6125984936852532,-0.3830153868157885,0.02529857262470677
2023-07-27,-0.06413352812189631,-0.4945920107474525,-0.3338067182632268
2023-07-28,0.08313818210547833,-0.42439013030378814,0.2762201595358267
2023-07-29,0.37492207758010493,-0.5671403141351803,-0.20472529020375474
2023-07-30,0.5869167103614288,0.13345076087352628,-0.03588161470355788
2023-07-31,-0.241029259510979,-0.19277667319580302,-0.10788173758728783
2023-08-01,-0.0712673579111698,-0.12845946759788898,3.0578057952374905e-05
2023-08-02,-0.1854618489366422,-0.051241540634040086,0.08363314043163148
2023-08-03,-0.037703080045192315,-0.4450795555945114,-0.046618580495453706
2023-08-04,0.24139787744177943,-0.2037142838829654,0.8633489153108526
2023-08-05,0.7187420501893036,-0.5603500990580729,0.31272092950208513
2023-08-06,0.2030387355534974,-0.40033625201998185,0.06797472209594844
2023-08-07,0.044333641645833616,0.19581106892490274,-0.35346450229733645
2023-08-08,-0.4672696014168572,-0.10381932150338252,0.08509526467285213
2023-08-09,-0.17362089084281263,-0.47851416579508366,0.22904108553847938
2023-08-10,0.08424006384388415,-0.5079629907491088,-0.3601888005002051
2023-08-11,0.3831444664727041,-0.43693578515336784,-0.13274910709965726
2023-08-12,0.3267753030960095,-0.40877035287344093,0.49837085625157906
2023-08-13,0.32341391720738144,-0.23474678207470775,-0.40872304508484214
2023-08-14,0.6171177879283735,-0.40305840835646317,-0.3155974543402934
2023-08-15,0.1341524432361551,0.882681674262465,-0.34654342643742186
2023-08-16,-0.06409352552793623,0.6318859968965309,-0.10184267209373779
2023-08-17,0.6161134238116337,2.650834970429243,-0.21356099199730127
2023-08-18,-0.420983302995114,-1.321969454706724,0.35904163046675364
2023-08-19,0.7192651080223847,-1.0745970190510539,-0.25010187749291285
2023-08-20,0.9121660526297909,-0.6553872245382335,0.07669117022904529
2023-08-21,0.2654001303398504,-0.1562960593579094,-0.19133106895024216
2023-08-22,-0.1550864911668789,-0.07542164571022911,-0.3682277126308744
2023-08-23,-0.5311619851540343,-0.26542172237657397,0.004482925382401457
2023-08-24,-0.014820166742389682,-0.18879786644249588,0.21174781483368593
2023-08-25,0.2969104705986685,-0.4624900839045299,-0.10472270316955144
2023-08-26,0.11328839366285343,-0.7261396672968075,-0.19651124500178407
2023-08-27,0.46269554902853,-0.4821968814820457,-0.009395326697282491
2023-08-28,0.3581575893488782,-0.10561592159233375,-0.12346814614244282
2023-08-29,-0.1357509069378918,0.8945977101292482,0.05247220747031781
2023-08-30,-0.8210798482439868,-0.6152778697690733,-0.10665288515605117
2023-08-31,0.3438221011119332,0.16612649855748443,-0.26816019266286584
2023-09-01,0.18253669601233596,-0.47011625830541315,-0.08893463699324718
2023-09-02,0.09434963333624125,-0.3506382640857169,1.8642656042062098
2023-09-03,0.9418407918648488,-0.5367827179663996,-0.17245922276552728
2023-09-04,0.22663166864394999,-0.1536142531839795,-0.15153107695629725
2023-09-05,-0.34567958074249344,-0.15907532204017877,-0.44326085298356765
2023-09-06,-0.17045206810571162,-0.26460026071052145,-0.3856039124983776
2023-09-07,-0.12542644807141606,-0.4309045765022506,-0.3695804110775633
2023-09-08,0.07747450809004588,-0.2783053342441285,-0.29445457947407866
2023-09-09,-0.07667203162985613,-0.3497750813155271,-0.30548676092915816
2023-09-10,0.23349197790095458,0.22670805453156065,-0.32784036825744733
2023-09-11,-0.10323332008566828,0.4926885075901777,0.0772367045964676
2023-09-12,-0.3026396431522728,-0.08995329280690091,-0.08040204564095907
2023-09-13,-0.18315642650536512,-0.39578278753244844,-0.24252243952898253
2023-09-14,0.2339928270893821,-0.22542732673401256,0.11311183714881161
2023-09-15,0.38847688424351023,-0.032544290840885295,-0.08415210932600535
2023-09-16,0.5280307916217218,-0.3649278681585842,0.11154977195845289
2023-09-17,0.13227761599161852,-0.007206402771299807,-0.07173649638537243
2023-09-18,0.25941622153272603,0.10333596054597945,-0.3938593683081529
2023-09-19,-0.2635961304564942,-0.37949493126533007,-0.15217629068562372
2023-09-20,0.24920350898894547,-0.2349255395596868,0.9173935894770259
2023-09-21,0.33901564858556027,0.04813551224941127,1.105823646841555
2023-09-22,-0.09668654471065546,-0.4788591371531582,1.722748463302036
2023-09-23,0.46318681757418345,-0.6018577190984273,-0.492866709433923
2023-09-24,0.4080799243633982,-0.2235398167654363,0.352558237820808
2023-09-25,0.020992353470235085,-0.2585662253017096,-0.12997216603101705
2023-09-26,0.005605068831181562,-0.40921876646577166,-0.00012148558840341924
2023-09-27,0.2313283906769524,-0.24793050710441497,0.005056585647090219
2023-09-28,-0.10419503736682664,-0.06962910687980517,0.06992153376724443
2023-09-29,-0.009206795291648088,-0.3168612982156247,0.007272966469393915
2023-09-30,0.06807660188806246,-0.46513585443089855,-0.5046965943826066
2023-10-01,0.18357267283566872,0.2053421335111308,-0.61287381307069
2023-10-02,0.2179410280597083,0.2567227739058729,-0.2639997529453336
2023-10-03,0.07915950637681418,-0.1767984986210723,0.2717964119214644
2023-10-04,-0.05317709069904895,-0.37007302486317056,-0.4002709375426244
2023-10-05,-0.07923640675444932,-0.39943372587828807,0.3556375901419555
2023-10-06,0.3165377569047817,-0.3434782631947835,0.12107650022877323
2023-10-07,0.22857737232705982,-0.5501743604823939,0.003290317012802158
2023-10-08,0.23649939464678624,0.034494954917917466,1.3678561624605416
2023-10-09,0.3764182075395347,0.5727080523053476,0.5411890381668877
2023-10-10,-0.448976809804201,-0.5134359112263763,0.2554899312288028
2023-10-11,0.30950384764173794,-0.29501669160383076,-0.02978117432080354
2023-10-12,-0.14782234159309768,-0.38135741378127286,-0.08624376849759878
2023-10-13,-0.03505716501697841,-0.37391886138729785,-0.3973338448255786
2023-10-14,0.14502368625516862,-0.5769249672131058,0.4397102883399981
2023-10-15,0.29551623062727217,-0.13022797948419243,0.5475986420400366
2023-10-16,-0.059780770983134196,0.2762238277288258,-0.21175842079569282
2023-10-17,-0.4986886414531421,-0.045352743903460765,0.36858805210860657
2023-10-18,0.09010506275393511,-0.04314274971336591,1.5169309196191287
2023-10-19,-0.0164355549633557,-0.08219228281206158,1.8233415848440617
2023-10-20,0.19289338443558282,0.28221200226925164,0.45053402476823556
2023-10-21,0.06874030932617635,-0.14813742059396146,0.30443518629810024
2023-10-22,0.03337530027914881,-0.32007070184398595,-0.848234856094312
2023-10-23,0.05832158680933834,0.3776475835877375,-0.5758416992076906
2023-10-24,0.39646529013203824,0.3668678442710323,0.07906044510529887
2023-10-25,-0.8071663820910715,-0.09809049263677737,0.6629753120748978
2023-10-26,-0.541243169042695,0.2694732689041241,0.03700507667774946
2023-10-27,-0.9074248952623417,-0.5073018713772192,0.008648264363892585
2023-10-28,-0.09241162156369305,-0.36082818594657295,-0.13869339094126878
2023-10-29,0.3739865147698865,-0.07810569749399482,0.1267429962939866
2023-10-30,0.13535406961357613,-0.2801688626653616,-0.4082495488230444
2023-10-31,-0.027386729383618944,0.7700982141913115,0.7531226338000602
2023-11-01,-0.7872625215393668,0.3382558736155012,-0.7083460753829359
2023-11-02,-0.6850127837212882,-0.07165072617611165,0.7674339519533704
2023-11-03,-0.34713015943588926,-0.13068668721267124,-0.4134517861661901
2023-11-04,0.2507728495057643,-0.40257162609494185,-0.08790904920620371
2023-11-05,0.33756960085945936,-0.003372678386233638,-0.05825559074403359
2023-11-06,-0.1882750662478606,0.20585702180563473,0.13635352902495956
2023-11-07,0.2418495321006528,0.08772169490062826,-0.4757222158022817
2023-11-08,-0.3071102307291204,-0.03679411395035934,0.7471416958304103
2023-11-09,0.795613962463746,1.3301224243282492,1.8967483741391347
2023-11-10,-2.094759251606595,-0.04927853065244248,3.044167422836381
2023-11-11,0.03706032028746846,-0.0539744792051182,1.4927721720068703
2023-11-12,0.30826153565240877,-0.16753281731273667,0.5898886630633172
2023-11-13,-0.8728833805738833,0.648309319892119,2.5459317741939986
2023-11-14,-0.2886700516275906,-0.07006899817328706,-1.3364044887940203
2023-11-15,-0.6636056201646405,-0.3849737775850192,-0.5446803793153897
2023-11-16,0.6608543418215516,0.25232389217494583,-0.8655192551815012
2023-11-17,-0.5101321798984284,0.08879549983530721,-0.22639269487191455
2023-11-18,-0.7510226409214703,-0.23314085757483283,0.13502754949739346
2023-11-19,-0.46071137773484455,-0.29870197350561345,0.6633925443801968
2023-11-20,-0.20273438727964813,-0.6619822261674613,-0.8806723941591017
2023-11-21,0.008208066612806786,1.4349336925656246,-0.42226866609834773
2023-11-22,1.3204170443532117,-0.12568448877537142,0.2935442999295321
2023-11-23,0.9138741085020095,-1.0930622226562208,0.8115293262983132
2023-11-24,0.721335467177392,-0.46927386511280766,0.0707381902041151
2023-11-25,0.22772930998411656,-0.6055407840941709,-1.0186927547688376
2023-11-26,0.3314099831884404,-0.2315926429708235,-0.6049165785671813
2023-11-27,-0.22910229605838184,0.4997333753121445,1.131132382110012
2023-11-28,-0.8516215646610119,-0.2923012277449617,-0.8201307149862328
2023-11-29,-0.43991256419049285,-0.6012745374939915,0.2983644642973368
2023-11-30,0.37211924497984883,-0.5540062757978104,-0.5963839535189691
2023-12-01,0.18167841068511542,-0.5099030359333198,-0.4495749846714638
2023-12-02,0.45489938108370165,-0.2260852639118695,0.597550568263312
2023-12-03,0.3341681487379372,-0.23656413824834321,5.605089003116343
2023-12-04,-0.5312895199241962,0.20464867176876284,-3.4261641087660757
2023-12-05,-0.15486649859967486,0.09250582347217827,-0.8866871868730366
2023-12-06,-0.5458898883298168,0.26023075426220427,-1.3531316896157903
2023-12-07,-0.5896275880210097,0.05987411239925998,0.2375935366665852
2023-12-08,-0.01088967158766697,-0.10369088389274833,-0.3161945188000304
2023-12-09,0.7126487710152263,-0.1723250991405332,-0.23277441530421214
2023-12-10,-0.1571052456713499,0.09989008192402979,0.1561632783007424
2023-12-11,-0.5696455864220049,1.7902223974879903,-0.46274057933587404
2023-12-12,-0.25848660390811456,-0.5491173268067971,0.11941191982786972
2023-12-13,0.1069056448623744,0.20665282353059725,1.558341783568313
2023-12-14,-0.2687018329529845,-0.2426569344132391,-0.20775003974284847
2023-12-15,0.13709873639722986,-0.0742176395807674,-0.25485623849193373
2023-12-16,0.7973120711982375,-0.3364664761024655,-0.2058181835196431
2023-12-17,-0.026345435086339616,-0.2556570217480372,-0.1988526039683162
2023-12-18,0.02471667669002635,0.7558898052069827,-0.08684142346956732
2023-12-19,-1.5354496504374138,-0.40916572601599394,-0.24708301890554443
2023-12-20,-0.46405940989803274,0.012268083345325208,-0.17718560657596152
2023-12-21,-0.14987281696554944,-0.29599820985495007,0.10212578840266028
2023-12-22,0.39044867775186226,-0.2932320348871043,-0.23230257217637376
2023-12-23,0.2051105541727348,-0.1236275437136228,6.976493709422607
2023-12-24,-0.5167985187611172,0.1612852140738836,-2.4951586696012424
2023-12-25,-0.43145930323754267,-0.20228349674408355,-1.4715334635576902
2023-12-26,0.25375191533984465,0.4238088687865224,-1.3904505840922337
2023-12-27,-1.052554349118234,0.7018315802362135,1.2055453455838823
2023-12-28,0.08901624011046036,-0.13542096356805458,-0.8228626107271304
2023-12-29,-0.16257066253327154,-0.10842936165757035,0.18276157759746559
2023-12-30,-0.4244641323525547,-0.4951332279596397,-0.5217198407534
2023-12-31,0.056017989570296495,-0.03659630139585052,-0.11679893338085727
2024-01-01,0.042559931924375086,-0.006660512719096085,-0.3370163562576134
2024-01-02,0.0015935645250634977,-0.08381428302206166,0.015679955023604343
2024-01-03,-0.3020984560040819,3.407754806503173,-0.18964144049821433
2024-01-04,-0.8069340898207356,-1.3697106723158332,-0.012742389373007501
2024-01-05,0.6003374047078017,-0.266614760558151,-0.11450752470639475
2024-01-06,-0.056807437375546235,-0.12519886296757593,-0.4046440935998178
2024-01-07,-0.5247864436736909,0.3850725412249445,1.5762731045750935
2024-01-08,0.2681483571052362,1.0815409222188397,-0.739709398569942
2024-01-09,-1.5540797170239544,-0.10330166531308539,-0.34102185206649466
2024-01-10,-0.5356237641918152,0.9217672534212439,-0.5215173638914289
2024-01-11,-0.14986577257007308,-0.571293499478418,-0.0887987159650928
2024-01-12,-0.0849921120396485,0.5580249433809937,-0.3678808569860387
2024-01-13,-0.8593569515015625,-0.905657029303985,-0.5470303810289596
2024-01-14,0.21005824110974675,-0.5639108098525102,-0.40660277454240357
2024-01-15,0.45257866246859313,-0.5002436102584346,0.6094114513473571
2024-01-16,-0.04883139922584814,-0.45350843162861926,-0.5070318487160613
2024-01-17,-0.028142774194405452,-0.5218854021686563,-0.006833106062558183
2024-01-18,0.03866646239840699,0.7357488422471734,0.6381826199311887
2024-01-19,-0.7331609804883344,0.2996042276673706,-0.5939997177819707
2024-01-20,-1.1232928008979814,-0.711082813512243,0.5550439781605053
2024-01-21,0.2764881631718831,-0.5608443128428966,-0.43680957062869447
2024-01-22,0.3299987994202922,0.5852412580223157,-0.5421522799588073
2024-01-23,0.1043808795157069,0.7347794804045208,-0.5045973119897871
2024-01-24,-1.7868644905211573,-0.5175470660119604,1.1044808826602477
2024-01-25,0.6026680868202645,-0.3764851464919303,0.9419326022021918
2024-01-26,0.33423120832037967,-0.1812191599207773,0.1700749130066884
2024-01-27,-0.12190011179159078,-0.4779105488396283,-0.4603422412514645
2024-01-28,0.28710889222573616,-0.18757932861495166,-0.4762180861504566
2024-01-29,-0.09945517933393308,-0.16096027579671027,-0.2630250952688688
2024-01-30,0.049782098284757687,-0.2882732955153003,-0.31499180712017827
2024-01-31,-0.00915764104751528,0.08860808053371594,0.27278389790713964
2024-02-01,-0.3195869540368457,-0.30964125477007914,0.13047041078055022
2024-02-02,-0.07708237316409024,-0.5278385500956,0.06020356592099361
2024-02-03,0.22464775409666685,-0.5447600089378398,-0.6817259573324053
2024-02-04,0.26641061476847394,-0.1818192739751273,0.25691217253406595
2024-02-05,0.1856309262567301,-0.14585764868817286,-0.4999521481649951
2024-02-06,-0.3074495094796453,0.05578722066786515,0.8633765160423569
2024-02-07,0.4453930511834657,-0.0556162096399038,-0.48722393880726106
2024-02-08,0.06072621483420654,-0.5818666965048147,-0.145539528561787
2024-02-09,0.26347061039165937,0.0327380225535298,0.01292549013354799
2024-02-10,0.286177027183417,-0.27233877467227224,0.14476421510478307
2024-02-11,-0.11369965528309063,-0.11465900272409378,-0.7628945897579011
2024-02-12,0.047121351073326025,0.32258399670933896,-0.4930187864359651
2024-02-13,-0.5004904688498704,-0.06464184570588684,-0.2888066450681652
2024-02-14,-0.42978990114692783,-0.11470772529045202,-0.37081238539259154
2024-02-15,0.0737190639144932,0.11437068998345792,0.2913541498642028
2024-02-16,0.14959821735120976,-0.0265792159197523,0.40655808765294277
2024-02-17,-0.44323648896744094,0.33462744073156814,-0.0016534920669794048
2024-02-18,-0.23052121663855213,0.012102095120598925,0.3816716002744556
2024-02-19,-0.054285912432322704,-0.29810024932179197,-0.8557485381653083
2024-02-20,0.037349186036745294,0.7805817581798008,-0.01123423533610447
2024-02-21,-1.4002068954799451,0.39172848064244437,-0.2769773866576575
2024-02-22,-0.8589158204448643,-0.02747372389633501,0.032668575585609975
2024-02-23,-0.5587324151417901,-0.27997784053265656,-0.2508668018380104
2024-02-24,-0.2248237121089823,0.41787570170842264,0.19139258245118054
2024-02-25,0.05661783324835942,-0.2789674264463049,0.5861648976346583
2024-02-26,0.4256578714438386,0.08606286066607545,-0.5669193127326839
2024-02-27,-0.06210787307851401,0.11938952924792261,0.03376987053522521
2024-02-28,-0.3920559012776765,1.4803300859758601,1.3753450274742707
2024-02-29,-2.534400122642302,0.560647732614313,1.2003617390650365
2024-03-01,-1.5758515888319422,-0.23565895561036476,0.9774189631522163
2024-03-02,1.6690376164945209,0.6044304277067005,0.972591846481935
2024-03-03,1.9554039930528537,0.23016366749327483,0.25897675698147965
2024-03-04,-1.4619762764331552,0.5250752432867305,0.43576910139319847
2024-03-05,-1.0132183507077583,4.642862840121492,-0.9159025449933054
2024-03-06,-3.627329690619657,-0.2143254061078912,0.35245598587276034
2024-03-07,0.3344629492779836,-1.4835003038333008,-0.7024235111390065
2024-03-08,1.3136798061792527,-0.5837059117340355,-0.27770215335963955
2024-03-09,-0.612713751228514,-0.5468843340962274,1.1908540522387294
2024-03-10,0.4884427125568218,0.11647196693568547,-0.6509429548654698
2024-03-11,-0.19408473142513283,1.2058611081749289,-0.603424371588944
2024-03-12,-1.0271614553366053,0.23712785012816676,-0.5814925072370027
2024-03-13,-1.3693359686884135,-0.5323363899520066,-0.16145092613481227
2024-03-14,-0.1451021326044627,0.7770055821297412,-0.4595753748989007
2024-03-15,-1.5187984827784353,1.6298787533878891,-0.6620582201282619
2024-03-16,-2.092192847950686,0.9331808802867937,-0.7360518684339373
2024-03-17,0.628826500772604,-0.2912779682582501,0.8066743142451896
2024-03-18,-0.39115712827339794,-0.3387909624223509,-1.0168872931607693
2024-03-19,-0.13658294308444927,1.5372098641277774,-0.6172945863929646
2024-03-20,1.0121544496637924,0.8583100190374509,-0.4242177669645372
2024-03-21,0.770462467810163,-1.5668290312676099,0.36071701711331283
2024-03-22,0.9991816727748662,-0.07551278198529672,-0.5233196305335446
2024-03-23,-0.6426365673991323,-0.5455081399473899,1.2350624966867165
2024-03-24,-0.38861184097083823,-0.5181985148761127,0.9973561809987784
2024-03-25,0.3461921918825277,-0.235010493667194,-0.345074059844675
2024-03-26,0.312878280255069,-0.16282130042616452,0.15681963146330705
2024-03-27,0.3625475344151736,0.0766567449924778,0.7076916914200602
2024-03-28,-0.7140421570792491,-0.27187432682200197,0.22307942418079527
2024-03-29,-0.487721782428243,-0.08052383694912658,0.08005479098088877
2024-03-30,9.865766137267314e-05,-0.4636916466879167,-0.19122205242396692
2024-03-31,0.13570449796668707,-0.6554439246253413,-0.07349065669783218
2024-04-01,0.4296083279306662,1.210404643800605,0.06385350956963116
2024-04-02,-0.6538478877962861,0.8528904869087262,-0.21457305174835944
2024-04-03,0.4811407543759188,-0.03581078622528779,0.9587610450238362
2024-04-04,-0.8868383837171097,-0.19216951677476599,-1.1042284190674951
2024-04-05,-0.3717949330360942,-0.35311711238694854,-0.34332537611911235
2024-04-06,-0.12814403350444148,-0.9811207551111514,-0.08403951811588788
2024-04-07,0.7256446932761884,-0.6141336199233562,0.4759660571514736
2024-04-08,0.22066832258074617,0.6554096571187495,0.3509078261063859
2024-04-09,-0.2033587316590123,0.15565360940807682,1.0346372995360407
2024-04-10,-0.11688343311110642,-0.09620537637458129,0.507300953687606
2024-04-11,-0.6886678485695719,-0.41920426607079114,-0.9720599299631946
2024-04-12,-0.15156366670268326,5.082566635061852,-1.5719449627496715
2024-04-13,1.1293825335277972,3.787038179493468,-0.4652687438867795
2024-04-14,-0.8214018280715791,-1.3232018608180836,-0.009503727539657827
2024-04-15,0.7052070928027332,0.009525343501085347,-0.46856682649168946
2024-04-16,-0.7113356495042822,-1.0953558062432889,-0.1721087388630725
2024-04-17,-0.28936305052530376,-0.6859785931923145,-0.594736272154886
2024-04-18,-0.03443757468874488,-0.45474488677414915,2.5866292208249266
2024-04-19,-0.1628499182890467,0.5032429269901796,-1.9125887592386415
2024-04-20,-2.276398715264259,-0.09871682855056112,0.0703664452890394
2024-04-21,0.32461180370433657,-1.0751208087934607,-0.2666479796409766
2024-04-22,0.7991175161223878,-0.863612127482646,0.0407646469375545
2024-04-23,0.5908103139938368,-0.5590784160777394,0.32858956740208267
2024-04-24,0.2594966189457623,0.7581794985975968,-0.2987613009541908
2024-04-25,-0.8462633517384184,-0.3332427714565426,0.1504162402227121
2024-04-26,-0.45422706148632,-0.6072055509045526,-0.3360287395843973
2024-04-27,0.47881253780426447,-0.2855153748342374,-0.1046687201051051
2024-04-28,-0.386609606751117,-0.44977654129134975,-0.4196311779677842
2024-04-29,-0.17722202487885982,-0.033706116456521065,-0.1229643240341907
2024-04-30,-0.6062871927492508,1.3970195276333188,-0.4470256244684402
2024-05-01,-0.9552675768564818,0.5297847321004503,2.058836497666643
2024-05-02,-1.9781151158818153,-0.5434651164733104,-0.9244032607704273
2024-05-03,-0.28109092057844093,-0.2194892287532262,-0.6188743622422391
2024-05-04,0.23865961072337058,-1.0449355399864495,-0.3005231768176256
2024-05-05,0.4905679124658657,-0.3543338940062219,0.5955091431548285
2024-05-06,-0.07479437915980446,0.2691280423886751,-0.20372719143417198
2024-05-07,-0.7291904710950649,-0.2532521655977458,-0.5874530217314748
2024-05-08,-0.18603251080833763,-0.06514829527878845,0.1014508510644707
2024-05-09,-0.2373596382541103,0.011906742498541486,-0.7530195367771673
2024-05-10,-0.2581787848223872,0.41324159390094095,-0.6684891115122157
2024-05-11,-0.276979412034147,-0.7625087768299822,-0.3518271810443796
2024-05-12,0.35729379346545653,-0.5145848565998652,0.008989292310591188
2024-05-13,0.310621963773342,0.560931199099194,-0.3816924348714642
2024-05-14,-1.3431273824899284,-0.10590275506166226,-0.31945069812211047
2024-05-15,-0.11839736506052312,0.6584352251275147,-0.3137984042217258
2024-05-16,0.9151103943454839,-0.5753936651501779,-0.4289798004264619
2024-05-17,0.11036203878701831,-0.07485560724563897,-0.06465165040798554
2024-05-18,0.10201043435627423,-0.6015150305327697,-0.27892461719189776
2024-05-19,0.40591770083264606,0.10712627308012104,-0.6932153752071153
2024-05-20,0.17217456545230173,1.2876426386770232,0.09691635548172367
2024-05-21,1.3700115638257322,-0.931771374178222,-0.473393402643092
2024-05-22,0.5613694718212935,-0.4788732983120174,-0.3197513727766112
2024-05-23,0.10294574220138066,1.0622814361213762,-0.046678789402897755
2024-05-24,-1.7690341187405474,-0.3337315173539235,0.4166322030728105
2024-05-25,-0.3656994213970765,-0.9756157288306581,-0.5907863681381487
2024-05-26,0.7398343273710427,-0.4816426940436768,-0.39819646173889306
2024-05-27,0.16789354895570857,0.18754048170611434,-0.4068976000160133
2024-05-28,-0.3236835255179724,-0.1452912206106754,-0.27699306215677905
2024-05-29,-0.2786926097497257,-0.23281711452620202,-0.33664830286941155
2024-05-30,0.034135508175898395,-0.014254195014800655,-0.7473887907102686
2024-05-31,-0.40012315904352985,-0.34423012309695183,-0.3386922464508337
2024-06-01,-0.09575176076744715,-0.7219771393610617,-0.09263202011359666
2024-06-02,0.6160365201336664,-0.1930075167237979,-0.24219036282348336
2024-06-03,-0.05806056835119698,0.2911362966262262,0.3647261828949289
2024-06-04,0.12798478329059637,-0.22281285653000316,-0.16082043178488967
2024-06-05,0.13300345700435975,-0.39641783018026977,-0.04509687811788813
2024-06-06,0.3704048313437159,-0.210769662980953,-0.47103942144640376
2024-06-07,0.07322955457732581,2.7360883134341023,-0.27060450272761766
2024-06-08,-1.7109756084438663,-0.27274976096688786,-0.09144502226883533
2024-06-09,0.30007536025471876,-1.1434346670732223,-0.20257746767172474
2024-06-10,1.0890043801489029,-0.40597948606272205,-0.29717907377945924
2024-06-11,0.21692400371410905,0.606780171717563,-0.9004165057021472
2024-06-12,-0.4084165055065643,0.5328240985839814,-0.20943104345864166
2024-06-13,-1.0284762442374655,-0.1938765533066899,-0.435485403663371
2024-06-14,0.4745225527497209,0.25961774725372067,-0.33937978743368963
2024-06-15,-0.8327047499153053,-0.8491900908311928,-0.032015863359141125
2024-06-16,0.3065270897224009,-0.5260725654236889,-0.15848276473462294
2024-06-17,0.4470380529656482,1.4659181977240252,0.8639986347000954
2024-06-18,0.6881661524206886,1.3183506073703877,-0.2681317668322854
2024-06-19,-0.9075080752901193,-0.9900870062813791,-0.17580774785231737
2024-06-20,0.2971328353570673,-0.24369887282095315,-0.36352672325304025
2024-06-21,-0.34914868383405256,-0.4790743237321828,-0.7213035649128515
2024-06-22,-0.31888975878892073,-0.7135595139407767,-0.2822788332281351
2024-06-23,0.37741864031920525,-0.10193457479163606,-0.7972828872130544
2024-06-24,-0.19282380266606244,0.28281512729103936,-0.14320874663605232
2024-06-25,-0.8100050575789137,-0.18894722508065084,-0.33504674388053746
2024-06-26,0.20039817778169153,-0.3939037886051987,-0.3016337288128222
2024-06-27,0.07840394264835567,-0.06258407177337963,-0.4160444129313854
2024-06-28,-0.30164144117499053,-0.180343885504456,0.07324762388874731
2024-06-29,-0.0711621301303146,-0.21618174973303098,0.6295756865761503
2024-06-30,-0.14190510044555044,0.07162385209727304,-0.9211925604016166
2024-07-01,0.08559068959868806,-0.29981331094077374,-0.246804497379757
2024-07-02,0.07985397162576839,-0.4355850551089457,-0.3554177939796053
2024-07-03,0.22570542716805525,0.4636088309864787,-0.5667708894337319
2024-07-04,0.02652624637946095,1.6141502974533135,0.3731872061375874
2024-07-05,2.493624784089031,1.4515172950103976,-0.6860636145086264
2024-07-06,-2.7568855233241987,-0.24445955741280206,-0.1583690813783491
2024-07-07,0.6568643643445224,0.11542324736137197,-0.3972442694125023
2024-07-08,1.5034009088984535,0.36405773040643047,-0.3810885524220964
2024-07-09,-1.388824510203264,-0.8323598898817556,-0.11891663975664872
2024-07-10,0.46977313141568416,-0.5942312495604576,0.46467336391161973
2024-07-11,0.43701129310217074,-0.5011163741907257,-0.7427249493739625
2024-07-12,-0.29763949804339507,-0.28138396759971646,-0.08710079736093211
2024-07-13,0.0864066199932372,-0.2314268116962182,0.10986123818342375
2024-07-14,0.4072174059349941,-0.3262243124778276,-0.3227259256065487
2024-07-15,0.1908859584846654,0.044444588653345364,-0.33561500009186174
2024-07-16,0.5202460308790711,0.1241460428755081,-0.1919670361244798
2024-07-17,-0.7441946266495771,-0.2890022072041622,0.9006994715167875
2024-07-18,-0.25944023447823916,0.11666578214369201,-0.24536168643897888
2024-07-19,-0.5110039448279293,0.03859282405478391,-0.49476522734211054
2024-07-20,-0.46341225454158375,-0.7559532975986414,-0.6442620784055308
2024-07-21,0.31569183583455357,0.11316714092635986,-0.38321054741738936
2024-07-22,-0.7221959656749039,0.20821874779476973,1.5627614927115392
2024-07-23,0.18390377094829272,-0.04866112473611921,-1.595524120496363
2024-07-24,-0.05352327735053383,-0.18351244021112612,2.342242239546144
2024-07-25,-0.5077599147418635,0.4613312812650979,-1.9341652954777635
2024-07-26,-0.864075091831675,0.029165177931655385,2.042108686094158
2024-07-27,0.5942418367840068,-0.6366904613749653,-1.1070543657122698
2024-07-28,0.39296784297998477,-0.1394336625773587,2.316246970697292
2024-07-29,0.17649939765612974,0.06705143843261634,-0.3620776437238693
2024-07-30,-0.2903737361885657,0.0027138373026129457,-0.39899995696316193
2024-07-31,-0.5225476458911911,-0.1183877572394148,-0.6048000781613455
2024-08-01,-0.2609504641515297,0.8226625888700688,-0.25945874337237934
2024-08-02,-1.8513569848850804,0.7472286706279714,-0.31534739271746387
2024-08-03,0.6325191576563818,0.14951434370461653,-0.16984155141965804
2024-08-04,-0.32290771622995423,0.5737542879493214,-0.3432094922387847
2024-08-05,-0.7177616458398722,3.6905801408348036,-0.142886871992447
2024-08-06,-3.9848185911029477,-1.1731677220803753,0.8038588139614617
2024-08-07,0.32976090168209604,-0.3354712957518242,0.6143526520915039
2024-08-08,0.18301089770276704,0.9343675932654835,-0.4879418415679428
2024-08-09,1.8554203797712594,-1.1911575797629796,0.7091818237176379
2024-08-10,0.787035221117985,-1.1795829807192144,0.2551264368285212
2024-08-11,0.46516535747869475,0.681850410976241,-0.49995739134721834
2024-08-12,-0.2977346570919521,-0.129781523299258,0.022299132008534353
2024-08-13,-0.27584229771297236,-0.6608717052585834,-0.32469045915169115
2024-08-14,-0.13002251645332916,-0.3984959509483852,-0.27641610924308135
2024-08-15,0.10564964581570553,0.00560032028112894,-0.9080216398611021
2024-08-16,-0.38998819299145837,-0.5072979843495128,-0.4562380616692761
2024-08-17,-0.2776230589138802,-0.3046025968995298,4.406185610154591
2024-08-18,-0.3145069422515607,-0.10271958074200017,1.48697720508734
2024-08-19,-0.7208343393653877,-0.1991336125577688,0.728874140563876
2024-08-20,0.22684569474469854,-0.3296372031240788,-1.3545139412781608
2024-08-21,-0.05830256149891357,0.10629299195610324,-1.825354363932236
2024-08-22,0.02484501804689134,-0.48190263759948126,-0.9627088325734138
2024-08-23,0.1679784129380618,0.5215922110348736,-0.559023891179007
2024-08-24,0.48876401513264484,-0.4624507824476028,-0.33468096438513384
2024-08-25,-0.12875595452392652,-0.26593036983680496,-0.2648087220804252
2024-08-26,-0.011104016198705664,0.4150494531433275,-0.24286928787756232
2024-08-27,0.07746778425177166,0.858933817631941,-0.6040429460940802
2024-08-28,-0.48419720981810516,-0.18852188017119278,-0.49275312699598073
2024-08-29,-0.7293925432831234,-0.29430070400781555,1.0226352297171932
2024-08-30,-0.33977273342839187,-0.09351860210876345,0.2643685121969242
2024-08-31,-0.6163161922190913,-0.7022246516991345,-0.7581680686834803
2024-09-01,0.2655380113298741,0.18057212185457736,-0.13666571651175105
2024-09-02,0.3350530267202582,0.013077011659270912,-0.8383233632263932
2024-09-03,0.2315706275157305,0.10741874924547519,0.4770116324890575
2024-09-04,0.034294239976952814,0.4908037969681987,-0.005916514935081934
2024-09-05,-1.274392781562941,-0.38185290983070663,-0.8105236295555706
2024-09-06,0.05276476993489789,0.6659486812920418,-0.6515459267206033
2024-09-07,-1.065972125553788,-0.5814253810564594,0.7973161410087034
2024-09-08,-0.0729492641136298,-0.42497829975318074,0.5705962704175173
2024-09-09,0.47691193504950435,-0.1733165591412564,-0.5341820673411293
2024-09-10,0.26983450249501373,-0.5395595465288235,-0.04449060589869732
2024-09-11,0.19345958050288423,-0.027208877674269327,-0.614177287159864
2024-09-12,-0.3670550639191482,-0.3898135404358117,0.9667333111316566
2024-09-13,0.17149587012228534,-0.22700409328781726,-1.028893074207587
2024-09-14,0.10716963703886538,-0.51034668974778,-0.3313576260100888
2024-09-15,0.20668260824973,0.3766939123872266,-0.22818811908700212
2024-09-16,0.4541047466280009,-0.2544379732205631,-0.16770451325195337
2024-09-17,-0.05727131220325292,0.03807759637416612,0.20305645574338868
2024-09-18,-0.3095339999360029,0.247022821402464,-0.8621772262674203
2024-09-19,-0.6594287148365934,0.04084584803236192,0.7068225144099978
2024-09-20,0.29179056422476163,-0.18011363013488416,1.3888581541880474
2024-09-21,-0.031760613167795784,-0.08942217170313645,2.3631236734928454
2024-09-22,0.631711053923595,0.06557409900785259,0.3565690189285786
2024-09-23,-0.3260991730857682,-0.3355661981006303,-0.26733944125109665
2024-09-24,-0.3296521590068869,-0.2001130587286036,-1.360602005352093
2024-09-25,-0.06763120445397998,-0.36323373350668203,-0.18037798384166936
2024-09-26,-0.07633454171166043,0.16285834013794367,-0.7783122711878449
2024-09-27,-0.23146099472971543,-0.47634484276750294,-0.3050859056457056
2024-09-28,0.1899881114121558,0.051218296167645186,-0.5334659088068547
2024-09-29,-0.453402855839097,-0.11794216311215133,2.848546634819836
2024-09-30,-0.3849952889315033,0.4967305732232341,-0.6307845227656461
2024-10-01,0.24555642321775578,1.588688497081509,0.6984296025325276
2024-10-02,-0.6527238618300997,-0.197059007558223,-0.32517804871258665
2024-10-03,-0.5727234662314841,-0.432251058902806,-1.2821472664596718
2024-10-04,-0.3172980570842416,-0.10880607943161877,1.8238587492234766
2024-10-05,0.35529205602699104,-0.7332729151414895,0.12219854484997726
2024-10-06,0.1031322104419129,-0.42527686260229813,1.19607362688756
2024-10-07,0.11509675308669513,-0.10585850491506762,1.0840022863466003
2024-10-08,-0.5532437633582243,-0.3042572921359301,-1.1364860014694778
2024-10-09,-0.28038435825711716,0.07227571348031404,-1.717651946458335
2024-10-10,-0.27743285781359334,-0.14620032340432013,-1.0647679107890493
2024-10-11,-0.3087703383059323,-0.07145442681288257,-0.7838526685144268
2024-10-12,0.353033089445726,-0.6112125593842537,-0.3300968040942962
2024-10-13,0.34189800785768176,-0.0877845493151347,2.02478628965635
2024-10-14,-0.30902704447862833,0.43333250866812684,0.7335853895349281
2024-10-15,0.07275195589724982,0.06195241878765365,1.1199552944388191
2024-10-16,-0.573521435111848,-0.5701612749092527,-0.30425647516568827
2024-10-17,0.16089082886424166,-0.0006812925400056346,0.576445982146758
2024-10-18,-0.2817973374331167,-0.40327920105455506,0.29058987250852414
2024-10-19,0.14016581665342054,-0.47347011066002787,1.6434882801943125
2024-10-20,0.26010432690047913,0.15778800300476567,1.6324115437956437
2024-10-21,-0.2193675013083786,0.07007417083805711,0.3811410450104002
2024-10-22,-0.3095065475763452,-0.49472910056801794,-0.05165900596475133
2024-10-23,-0.029659181435195976,0.34227248113563546,-0.7096967247794425
2024-10-24,-0.35865681103267005,-0.23789743838140226,-0.2594606323797128
2024-10-25,0.12351352916351527,1.3536374269266802,-0.16240808114275487
2024-10-26,0.5462615838276815,-1.0022145703446574,-0.3135269984760391
2024-10-27,0.424615565948034,-0.6650016021321862,-0.1801462051167133
2024-10-28,0.3912955488282898,0.15786673476569676,0.1658769276203282
2024-10-29,-0.6193915539738473,-0.19168911674192496,-0.5692802995187208
2024-10-30,0.14725522475077904,-0.5486539557510645,0.8851534726149659
2024-10-31,0.23064284990237013,0.45282802904744984,2.3191444510700987
2024-11-01,0.02320231455703113,-0.4107516355231005,-1.3893324286625082
2024-11-02,-0.34383193762831854,-0.36179624114446274,-0.11780320487179434
2024-11-03,0.012374280185710202,0.5714024694309179,0.8476923137048447
2024-11-04,-0.7440136596398873,-0.04941692292405542,0.6776323400591381
2024-11-05,-0.4194664286027967,-0.13521870745863024,1.4109113404880949
2024-11-06,0.2637076416935254,1.1908515310492254,3.9013363904887477
2024-11-07,2.6518374672864757,-1.1330510513435998,1.3582074551608547
2024-11-08,0.5240341896038752,-0.5967373636994798,0.18050086976407118
2024-11-09,0.04185670735072856,0.15116513998198902,1.0146943842514964
2024-11-10,-0.121382486106478,1.5533297069622718,0.6595250563275015
2024-11-11,-0.9170547545550568,0.3906232728361843,2.0682665539693907
2024-11-12,0.13540989869749284,1.0670920657325242,1.5613437964534451
2024-11-13,-1.3531575405357856,0.5202931752631176,0.9640077837372025
2024-11-14,-1.8474640778249234,-0.2055547108377955,-0.46394273982572753
2024-11-15,-0.4267396469719405,0.4179897138593258,1.9421717037684008
2024-11-16,0.5711958832114861,0.6961694486845565,1.465649985170551
2024-11-17,1.351982309075483,-0.14536064985894764,-0.40901279518556544
2024-11-18,-0.224135052432576,0.7523023978402502,0.6509106086361538
2024-11-19,0.6723466465683076,-0.47156321305539467,1.900611975927579
2024-11-20,-0.15912160638867356,-0.2606723462761011,-0.025847766566440566
2024-11-21,-0.24397466532640402,0.414768637671422,0.9782827657497245
2024-11-22,-0.3338509623463234,-0.2963163079894129,0.7652926375414995
2024-11-23,0.5825863925843255,1.0856677516146582,1.6206781316605288
2024-11-24,-0.013621593065565143,1.194018870549059,0.8828111208096038
2024-11-25,-1.8297785722186988,-0.09524098993568016,1.1235895347738065
2024-11-26,0.3431468045614523,0.18213888847109905,0.49578057014888993
2024-11-27,-0.33050061997813607,-0.43964352962596087,0.4863231306185396
2024-11-28,0.7793974065819859,-1.1891239248579375,0.3503401412025356
2024-11-29,0.6271584715637951,0.09883816720780672,1.1242055687092731
2024-11-30,0.198298551821214,-0.026721043554340133,0.26102771148360787
2024-12-01,-0.10828084103771755,-0.30808791122174634,1.073514424089254
2024-12-02,0.0313011593992931,1.4134723195383574,0.682178870745896
2024-12-03,-0.8984109213534769,1.9587659728705193,1.017180979453586
2024-12-04,1.5175997219525148,-0.5429244739402912,0.19515211633365856
2024-12-05,-0.18853453925752695,-0.4888396144978492,1.2515675599646865
2024-12-06,-0.6655223351186668,-0.13053500183732777,-0.5103607417250794
2024-12-07,-0.22577333806351274,-1.1485611436958145,0.5570777307253134
2024-12-08,0.17200803195869974,-0.9468979135010397,0.16351997037398444
2024-12-09,0.21776303816057307,5.833657190397542,-1.3758001218458429
2024-12-10,2.4798348982539613,-0.45643902495068606,-0.1660839561479201
2024-12-11,-1.376183884560109,-0.20926290244814988,0.8487039477054031
2024-12-12,0.024735664129361828,-0.4595731518561047,1.6619763545917385
2024-12-13,0.30112116865053107,-1.8008276225035649,0.9469416222876338
2024-12-14,0.6651269552941697,-0.3555552216339551,-0.30789965926686186
2024-12-15,-0.19350579348747296,-0.5268315380009678,1.2798997032771773
2024-12-16,-0.04215668528552189,-0.10391403094344669,0.02677978024536712
2024-12-17,-0.8475040738895276,-0.274654946152584,0.6735663148553339
2024-12-18,-0.12924686968220467,1.11019436592605,-0.3018643219511943
2024-12-19,2.1193432309981106,0.833678892058481,-0.6837577373629473
2024-12-20,-0.29041782099956215,2.2016113970936155,0.6092072819540415
2024-12-21,-3.738741005660053,0.0036491730986368495,0.031162810995061692
2024-12-22,-0.9870185740599453,-0.8916609346905633,1.1127232309210724
2024-12-23,0.04538493290846574,0.14688420663172677,-0.08983265479923502
2024-12-24,-0.32050814308973236,-0.3511260870649914,0.8233436225204713
2024-12-25,-0.12934140990762816,-1.0679083165591978,0.4425384137331155
2024-12-26,0.2709552888259491,0.31477416461445695,0.7415418325538757
2024-12-27,0.5200315781658711,-0.5596564304448571,0.15791651100057594
2024-12-28,-0.283204387963663,-0.13802179834189401,0.5252480281161374
2024-12-29,0.9994385322829608,-0.1474253634586001,0.06750794397673729
2024-12-30,0.2558606866515176,-0.04936484321610124,0.17289797815142446
2024-12-31,-1.079960615795422,-0.3245790982146326,1.0443963224913468


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/var_main_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0      -39.79      -39.77   5.249e-18      -39.78
1      -45.33      -45.22   2.051e-20      -45.29
2      -45.43     -45.22*   1.854e-20      -45.36
3      -45.51      -45.20   1.721e-20     -45.39*
4      -45.53      -45.13   1.680e-20      -45.38
5     -45.53*      -45.03  1.680e-20*      -45.35
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/var_main_residual_ljungbox.csv <==
,col,LB(10),p
0,ETH_Amihud,l,l
1,ETH_Turnover,l,l
2,GarchVol_PC1,l,l
3,ParkVol_PC1,l,l
4,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/var_volonly_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0       6.794       6.805       892.3       6.798
1       2.269       2.315       9.670       2.286
2       2.197       2.277       8.995       2.227
3       2.132      2.248*       8.436      2.176*
4       2.131       2.281       8.425       2.187
5      2.124*       2.308      8.365*       2.193
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/var_volonly_residual_ljungbox.csv <==
,col,LB(10),p
0,GarchVol_PC1,l,l
1,ParkVol_PC1,l,l
2,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/vol_pc_all.txt <==
GarchVol_PC1
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC1
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/vol_pc_leaveout.txt <==
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS252_lag2/run_20251001_013858_RS252_lag2/vol_pc_predictors.txt <==
GarchVol_PC1
ParkVol_PC1

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerA_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,ETH_Return,1,1.3062926709741265,0.1285958279658992,LV(liq)→RET,0.14240754666175182,False
1,BTC_Return,1,1.3038616950579107,0.13020118551931595,LV(liq)→RET,0.14240754666175182,False
2,YFI_Return,1,2.4514641123300405,2.902243788269229e-05,LV(liq)→RET,7.255609470673073e-05,True
3,DOT_Return,1,1.401034538287099,0.07739047307171835,LV(liq)→RET,0.09340229508655663,False
4,XEM_Return,1,2.527686080879961,1.4641392312996799e-05,LV(liq)→RET,4.270406091290733e-05,True
5,BNB_Return,1,3.1058580030665337,5.979413796163389e-08,LV(liq)→RET,3.4879913810953104e-07,True
6,ARK_Return,1,2.2706313725238094,0.00014045681253214276,LV(liq)→RET,0.0003277325625749998,True
7,ETH_Amihud,1,2.011969628092108,0.04973325924200992,RET→LV(purified),0.0621665740525124,False
8,ETH_GarchVol,1,3.030423608210046,0.003472124671152854,RET→LV(purified),0.007148491970020581,True
9,ETH_Turnover,1,2.188776253521042,0.032111146196801235,RET→LV(purified),0.04495560467552173,True
10,ETH_ParkVol,1,2.882976806592662,0.005198249462888107,RET→LV(purified),0.009607846842233059,True
11,BTC_Amihud,1,1.0375540957207143,0.40204841939176783,RET→LV(purified),0.4138733729032904,False
12,BTC_GarchVol,1,5.319093210685806,4.258332176566565e-06,RET→LV(purified),1.4904162617982978e-05,True
13,BTC_Turnover,1,2.8817453658356764,0.00521568828578366,RET→LV(purified),0.009607846842233059,True
14,BTC_ParkVol,1,2.0267134894412036,0.04797560008314668,RET→LV(purified),0.0621665740525124,False
15,YFI_Amihud,1,2.381106714909838,0.01968306267589462,RET→LV(purified),0.029952486680709205,True
16,YFI_GarchVol,1,2.22450063142715,0.029350321282791587,RET→LV(purified),0.04280255187073773,True
17,YFI_Turnover,1,8.151717204498729,5.890152051499603e-10,RET→LV(purified),1.0307766090124306e-08,True
18,YFI_ParkVol,1,3.135153753977871,0.002599207141430479,RET→LV(purified),0.005685765621879173,True
19,DOT_Amihud,1,1.1083746695105778,0.3543786646376746,RET→LV(purified),0.3758561594642003,False
20,DOT_GarchVol,1,7.350946259629979,7.552007502181531e-09,RET→LV(purified),8.810675419211786e-08,True
21,DOT_Turnover,1,4.874980586011671,1.6392484684153454e-05,RET→LV(purified),4.413361261118237e-05,True
22,DOT_ParkVol,1,2.158167158464968,0.034668877136838305,RET→LV(purified),0.04666964229959003,True
23,XEM_Amihud,1,2.59989368846201,0.011112750116452486,RET→LV(purified),0.017679375185265318,True
24,XEM_GarchVol,1,6.852623749876578,3.6454389073084304e-08,RET→LV(purified),2.650072150293362e-07,True
25,XEM_Turnover,1,5.488785867545613,2.5335576418047717e-06,RET→LV(purified),9.852724162574112e-06,True
26,XEM_ParkVol,1,2.660992518833227,0.00944902874338194,RET→LV(purified),0.01595179141202178,True
27,BNB_Amihud,1,5.004139514395416,1.1095623036453807e-05,RET→LV(purified),3.530425511598938e-05,True
28,BNB_GarchVol,1,6.840618311040754,3.7858173575619457e-08,RET→LV(purified),2.650072150293362e-07,True
29,BNB_Turnover,1,1.7997637423940354,0.08254715402343452,RET→LV(purified),0.09630501302734026,False
30,BNB_ParkVol,1,2.656171959150611,0.009571074847213068,RET→LV(purified),0.01595179141202178,True
31,ARK_Amihud,1,0.9268449827289827,0.48407735127681395,RET→LV(purified),0.48407735127681395,False
32,ARK_GarchVol,1,18.622633370974945,5.72345804881637e-25,RET→LV(purified),2.0032103170857295e-23,True
33,ARK_Turnover,1,6.21894279409942,2.651649083702684e-07,RET→LV(purified),1.1600964741199244e-06,True
34,ARK_ParkVol,1,6.571427455953449,8.816430814523923e-08,RET→LV(purified),4.408215407261962e-07,True


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerB_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,returns_PC1,1,1.4687321131867013,0.12766966141263633,pcLV→pcRET,0.27357784588422074,False
1,returns_PC2,1,0.9411028150335413,0.5039981936929991,pcLV→pcRET,0.6527930877618411,False
2,returns_PC3,1,2.220390058238466,0.00871938791260318,pcLV→pcRET,0.028832103497340465,True
3,Amihud_PC1,1,3.811171469531913,0.009610701165780156,pcRET→pcLV,0.028832103497340465,True
4,Amihud_PC2,1,0.8896888717035756,0.4455273777032168,pcRET→pcLV,0.6527930877618411,False
5,Amihud_PC3,1,0.22896696712596276,0.8762794139554144,pcRET→pcLV,0.8878863917075442,False
6,Turnover_PC1,1,6.89033771320434,0.00012375921447577203,pcRET→pcLV,0.0009281941085682902,True
7,Turnover_PC2,1,0.7499062148560783,0.5222344702094729,pcRET→pcLV,0.6527930877618411,False
8,Turnover_PC3,1,0.2123687718816386,0.8878863917075442,pcRET→pcLV,0.8878863917075442,False
9,GarchVol_PC1,1,0.6224120447122757,0.6004220300167398,pcRET→pcLV,0.6927946500193152,False
10,GarchVol_PC2,1,0.8975673340863969,0.44148687038302514,pcRET→pcLV,0.6527930877618411,False
11,GarchVol_PC3,1,12.639875311410018,2.98606391335571e-08,pcRET→pcLV,4.4790958700335645e-07,True
12,ParkVol_PC1,1,6.306217531876434,0.0002852546546760449,pcRET→pcLV,0.0014262732733802245,True
13,ParkVol_PC2,1,0.9147572726183371,0.43277464322227377,pcRET→pcLV,0.6527930877618411,False
14,ParkVol_PC3,1,2.8755334454831036,0.03471417281995761,pcRET→pcLV,0.08678543204989403,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,1.1324048414630774,0.34050382171802196,volPC→MktXsecVol_rs,0.34050382171802196,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_fixed_MktXsecVol_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol,3,2.545855147313429,0.018360953081537,volPC→MktXsecVol,0.018360953081537,True


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_fixed_MktXsecVol_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVol_rs,3,1.1324048414630774,0.34050382171802196,volPC→MktXsecVol_rs,0.34050382171802196,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_fixed_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_fixed_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.9434735136995086,0.4623710083986403,volPC→MktXsecVolEx_rs,0.4623710083986403,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx,3,1.944364578281989,0.07010019226426352,volPC→MktXsecVolEx,0.07010019226426352,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/LayerC_volonly_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,MktXsecVolEx_rs,3,0.9434735136995086,0.4623710083986403,volPC→MktXsecVolEx_rs,0.4623710083986403,False


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/baseline_cls_summary_RS252_lag3.csv <==
win,model,auc_te,pr_auc_te,thr,acc,prec,rec,f1
0:1441,XGB,0.7473169191919191,0.5215869371464,0.48000000000000004,0.8645833333333334,0.3170731707317073,0.5416666666666666,0.4
0:1441,Logit,0.8978851010101011,0.4315036245603058,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
0:1441,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
0:1441,Zscore(fixed=-0.126),0.6483585858585859,0.1277324917975188,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
1:1442,XGB,0.7410037878787878,0.36896171870141814,0.32,0.8333333333333334,0.25,0.5,0.3333333333333333
1:1442,Logit,0.8977272727272728,0.4313082565580324,0.44,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
1:1442,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
1:1442,Zscore(fixed=-0.126),0.6493055555555556,0.1281199755664086,-0.12640029191970825,0.5798611111111112,0.112,0.5833333333333334,0.18791946308724833
2:1443,XGB,0.7190656565656566,0.362741786014179,0.44,0.8854166666666666,0.30434782608695654,0.2916666666666667,0.2978723404255319
2:1443,Logit,0.896780303030303,0.4305885012767634,0.46,0.9027777777777778,0.4411764705882353,0.625,0.5172413793103449
2:1443,Stump,0.5,0.08333333333333333,0.5,0.9166666666666666,0.0,0.0,0.0
2:1443,Zscore(fixed=-0.126),0.649621212121212,0.12900542666029463,-0.12640029191970825,0.5694444444444444,0.109375,0.5833333333333334,0.18421052631578946


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/baseline_reg_summary_RS252_lag3.csv <==
win,model,mse_te,r2_te
0:1441,MEAN,1666.2774658203125,-1.4378483295440674
0:1441,AR(H),1.409510850906372,0.997937798500061
0:1441,HARX[Ridge a=100.0],3.3509259946960985,0.9950974262918981
0:1441,Ridge a=0.1,446.4085693359375,0.3468816876411438
0:1441,LASSO a=100.0,330.38751220703125,0.5166263580322266
1:1442,MEAN,1644.94140625,-1.4127564430236816
1:1442,AR(H),1.4094966650009155,0.9979326128959656
1:1442,HARX[Ridge a=100.0],3.487616565193036,0.9948844561496618
1:1442,Ridge a=0.1,492.7077331542969,0.2773092985153198
1:1442,LASSO a=100.0,331.55859375,0.5136786699295044
2:1443,MEAN,1625.9158935546875,-1.3886058330535889
2:1443,AR(H),1.4105772972106934,0.997927725315094
2:1443,HARX[Ridge a=100.0],3.5859438156283403,0.9947319503529858
2:1443,Ridge a=0.1,480.8251953125,0.2936277389526367
2:1443,LASSO a=100.0,330.3722839355469,0.514655590057373


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/cls_bootstrap_ci_RS252_lag3.csv <==
win,baseline,AUC_diff_mean,AUC_diff_lo,AUC_diff_hi,AP_diff_mean,AP_diff_lo,AP_diff_hi
0:1441,Logit,,,,0.045743243969356535,-0.2429372977733738,0.316662203414744
0:1441,Stump,,,,0.42778491594312623,0.0005856799156587286,0.8472327898550724
0:1441,Zscore,,,,0.37368453920492906,-0.019264640133729416,0.788508077391674
1:1442,Logit,,,,-0.06556909246282365,-0.2846878246692897,0.1794100384311201
1:1442,Stump,,,,0.31370999145717954,0.001612231757996913,0.7243557385794858
1:1442,Zscore,,,,0.25941247134999385,-0.02003206312244902,0.6445751237067021
2:1443,Logit,,,,-0.08147774139649888,-0.3298970413699802,0.1876611766043953
2:1443,Stump,,,,0.2975546623500118,-0.0010954781817535742,0.7030518066084314
2:1443,Zscore,,,,0.24186864197243763,-0.028848759736575143,0.6330744906399869


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/cls_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,0.2846602
32,GarchVol_PC1,0.17630583
30,Turnover_PC1,0.12048248
9,YFI_GarchVol,0.08736493
13,DOT_GarchVol,0.05475427
14,DOT_Turnover,0.053997353
17,XEM_GarchVol,0.050373096
1,ETH_GarchVol,0.042050537
35,ParkVol_PC2,0.039449327
11,YFI_ParkVol,0.034597903
18,XEM_Turnover,0.02538867
6,BTC_Turnover,0.021687914
33,GarchVol_PC2,0.019595878
2,ETH_Turnover,0.013696193
31,Turnover_PC2,0.011438107
21,BNB_GarchVol,0.0056939614
23,BNB_ParkVol,0.004405478
15,DOT_ParkVol,0.0030987395
36,returns_PC1,0.002892464
5,BTC_GarchVol,0.0026728492
38,returns_PC3,0.0023575465
8,YFI_Amihud,0.0023002466
3,ETH_ParkVol,0.0016234034
29,Amihud_PC2,0.0014578042
28,Amihud_PC1,0.0011891306
24,ARK_Amihud,0.00071295135
34,ParkVol_PC1,0.0
37,returns_PC2,0.0
0,ETH_Amihud,0.0
27,ARK_ParkVol,0.0
26,ARK_Turnover,0.0
25,ARK_GarchVol,0.0
22,BNB_Turnover,0.0
20,BNB_Amihud,0.0
16,XEM_Amihud,0.0
12,DOT_Amihud,0.0
7,BTC_ParkVol,0.0
4,BTC_Amihud,0.0
19,XEM_ParkVol,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/cls_test_confusion_matrix.txt <==
pred    0   1
true         
0.0   172  21
1.0    10  14

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/cls_test_predictions.csv <==
,y,proba,pred
2024-05-20,0.0,0.021398194,0
2024-05-21,0.0,0.054072447,0
2024-05-22,0.0,0.036546104,0
2024-05-23,0.0,0.021940308,0
2024-05-24,0.0,0.014903465,0
2024-05-25,0.0,0.014441302,0
2024-05-26,0.0,0.014903465,0
2024-05-27,0.0,0.014819752,0
2024-05-28,0.0,0.014819752,0
2024-05-29,0.0,0.014434951,0
2024-05-30,0.0,0.014819752,0
2024-05-31,0.0,0.015638597,0
2024-06-01,0.0,0.014903465,0
2024-06-02,0.0,0.014434951,0
2024-06-03,0.0,0.02201021,0
2024-06-04,0.0,0.021274395,0
2024-06-05,0.0,0.024547208,0
2024-06-06,0.0,0.022475572,0
2024-06-07,0.0,0.025043828,0
2024-06-08,0.0,0.021556048,0
2024-06-09,0.0,0.021822678,0
2024-06-10,0.0,0.024037138,0
2024-06-11,0.0,0.025158396,0
2024-06-12,0.0,0.022777844,0
2024-06-13,0.0,0.026642038,0
2024-06-14,0.0,0.030326005,0
2024-06-15,0.0,0.03149018,0
2024-06-16,0.0,0.030529603,0
2024-06-17,0.0,0.024627952,0
2024-06-18,0.0,0.030716881,0
2024-06-19,0.0,0.029689709,0
2024-06-20,0.0,0.03317715,0
2024-06-21,0.0,0.031275615,0
2024-06-22,0.0,0.023524364,0
2024-06-23,0.0,0.025430504,0
2024-06-24,0.0,0.03356301,0
2024-06-25,0.0,0.025664764,0
2024-06-26,0.0,0.025664764,0
2024-06-27,0.0,0.027687564,0
2024-06-28,0.0,0.059258956,0
2024-06-29,0.0,0.025664764,0
2024-06-30,0.0,0.027086644,0
2024-07-01,0.0,0.023833625,0
2024-07-02,0.0,0.024588864,0
2024-07-03,0.0,0.02743916,0
2024-07-04,0.0,0.027443556,0
2024-07-05,0.0,0.31575015,1
2024-07-06,0.0,0.037038587,0
2024-07-07,0.0,0.083791055,0
2024-07-08,0.0,0.07814655,0
2024-07-09,0.0,0.05696974,0
2024-07-10,0.0,0.054134056,0
2024-07-11,0.0,0.045440942,0
2024-07-12,0.0,0.02855512,0
2024-07-13,0.0,0.022536121,0
2024-07-14,0.0,0.024588864,0
2024-07-15,0.0,0.022999126,0
2024-07-16,0.0,0.019916032,0
2024-07-17,0.0,0.023851065,0
2024-07-18,0.0,0.033490144,0
2024-07-19,0.0,0.033966098,0
2024-07-20,0.0,0.023833625,0
2024-07-21,0.0,0.022999126,0
2024-07-22,0.0,0.026008429,0
2024-07-23,0.0,0.025175536,0
2024-07-24,0.0,0.035686392,0
2024-07-25,0.0,0.023569603,0
2024-07-26,0.0,0.024175406,0
2024-07-27,0.0,0.02301395,0
2024-07-28,0.0,0.021033585,0
2024-07-29,0.0,0.026165774,0
2024-07-30,0.0,0.03030553,0
2024-07-31,0.0,0.034837347,0
2024-08-01,0.0,0.032376144,0
2024-08-02,0.0,0.035541087,0
2024-08-03,0.0,0.031087931,0
2024-08-04,0.0,0.029440347,0
2024-08-05,0.0,0.19112241,0
2024-08-06,0.0,0.036743853,0
2024-08-07,0.0,0.037885323,0
2024-08-08,0.0,0.037453365,0
2024-08-09,0.0,0.1509789,0
2024-08-10,0.0,0.091293655,0
2024-08-11,0.0,0.064518936,0
2024-08-12,0.0,0.045395378,0
2024-08-13,0.0,0.04427224,0
2024-08-14,0.0,0.02960652,0
2024-08-15,0.0,0.038665086,0
2024-08-16,0.0,0.027291449,0
2024-08-17,0.0,0.02727127,0
2024-08-18,0.0,0.027876168,0
2024-08-19,0.0,0.026986478,0
2024-08-20,0.0,0.025190027,0
2024-08-21,0.0,0.027397066,0
2024-08-22,0.0,0.028912073,0
2024-08-23,0.0,0.027154945,0
2024-08-24,0.0,0.025952728,0
2024-08-25,0.0,0.022497611,0
2024-08-26,0.0,0.021558892,0
2024-08-27,0.0,0.026564553,0
2024-08-28,0.0,0.029838888,0
2024-08-29,0.0,0.024040878,0
2024-08-30,0.0,0.025215086,0
2024-08-31,0.0,0.022403285,0
2024-09-01,0.0,0.024274416,0
2024-09-02,0.0,0.02263179,0
2024-09-03,0.0,0.021558892,0
2024-09-04,0.0,0.026449833,0
2024-09-05,0.0,0.02263179,0
2024-09-06,0.0,0.025286403,0
2024-09-07,0.0,0.023142865,0
2024-09-08,0.0,0.023142865,0
2024-09-09,0.0,0.023142865,0
2024-09-10,0.0,0.021923343,0
2024-09-11,0.0,0.01947755,0
2024-09-12,0.0,0.014819752,0
2024-09-13,0.0,0.014819752,0
2024-09-14,0.0,0.014903465,0
2024-09-15,0.0,0.014434951,0
2024-09-16,0.0,0.014903465,0
2024-09-17,0.0,0.014903465,0
2024-09-18,0.0,0.014903465,0
2024-09-19,0.0,0.017281055,0
2024-09-20,0.0,0.016899806,0
2024-09-21,0.0,0.015537724,0
2024-09-22,0.0,0.014434951,0
2024-09-23,0.0,0.0146756135,0
2024-09-24,0.0,0.014434951,0
2024-09-25,0.0,0.014819752,0
2024-09-26,0.0,0.01475853,0
2024-09-27,0.0,0.015213147,0
2024-09-28,0.0,0.014434951,0
2024-09-29,0.0,0.01549139,0
2024-09-30,0.0,0.014903465,0
2024-10-01,0.0,0.016709568,0
2024-10-02,0.0,0.025756724,0
2024-10-03,0.0,0.021061627,0
2024-10-04,0.0,0.017938627,0
2024-10-05,0.0,0.014903465,0
2024-10-06,0.0,0.015471992,0
2024-10-07,0.0,0.014819752,0
2024-10-08,0.0,0.015213147,0
2024-10-09,0.0,0.014903465,0
2024-10-10,0.0,0.014903465,0
2024-10-11,0.0,0.014903465,0
2024-10-12,0.0,0.014903465,0
2024-10-13,0.0,0.015449207,0
2024-10-14,0.0,0.016484944,0
2024-10-15,0.0,0.0146433655,0
2024-10-16,0.0,0.015385129,0
2024-10-17,0.0,0.014903465,0
2024-10-18,0.0,0.015362478,0
2024-10-19,0.0,0.014819752,0
2024-10-20,0.0,0.014434951,0
2024-10-21,0.0,0.014819752,0
2024-10-22,0.0,0.014819752,0
2024-10-23,0.0,0.014903465,0
2024-10-24,0.0,0.017882517,0
2024-10-25,0.0,0.028732637,0
2024-10-26,0.0,0.01795552,0
2024-10-27,0.0,0.014819752,0
2024-10-28,0.0,0.014903465,0
2024-10-29,0.0,0.014403224,0
2024-10-30,0.0,0.017882517,0
2024-10-31,1.0,0.017882517,0
2024-11-01,1.0,0.023359971,0
2024-11-02,1.0,0.014434951,0
2024-11-03,1.0,0.014434951,0
2024-11-04,1.0,0.014434951,0
2024-11-05,1.0,0.01630999,0
2024-11-06,1.0,0.034081858,0
2024-11-07,1.0,0.05713209,0
2024-11-08,1.0,0.0472816,0
2024-11-09,1.0,0.021825569,0
2024-11-10,0.0,0.4232106,1
2024-11-11,0.0,0.36133993,1
2024-11-12,0.0,0.32820833,1
2024-11-13,0.0,0.36123633,1
2024-11-14,0.0,0.08760452,0
2024-11-15,0.0,0.046956167,0
2024-11-16,0.0,0.1925549,0
2024-11-17,0.0,0.43244493,1
2024-11-18,0.0,0.31135878,1
2024-11-19,0.0,0.18566084,0
2024-11-20,0.0,0.35226193,1
2024-11-21,0.0,0.16343139,0
2024-11-22,0.0,0.37631816,1
2024-11-23,0.0,0.36204642,1
2024-11-24,0.0,0.4392441,1
2024-11-25,1.0,0.5112051,1
2024-11-26,1.0,0.5255424,1
2024-11-27,1.0,0.52671987,1
2024-11-28,1.0,0.379863,1
2024-11-29,1.0,0.33850306,1
2024-11-30,1.0,0.5232455,1
2024-12-01,1.0,0.3889944,1
2024-12-02,1.0,0.35426414,1
2024-12-03,1.0,0.572833,1
2024-12-04,1.0,0.6167035,1
2024-12-05,1.0,0.9231273,1
2024-12-06,1.0,0.83718526,1
2024-12-07,1.0,0.79644287,1
2024-12-08,1.0,0.7610958,1
2024-12-09,0.0,0.67371666,1
2024-12-10,0.0,0.4924566,1
2024-12-11,0.0,0.5700451,1
2024-12-12,0.0,0.47601226,1
2024-12-13,0.0,0.38813162,1
2024-12-14,0.0,0.09758732,0
2024-12-15,0.0,0.44486728,1
2024-12-16,0.0,0.57751936,1
2024-12-17,0.0,0.18066762,0
2024-12-18,0.0,0.5803775,1
2024-12-19,0.0,0.57877016,1
2024-12-20,0.0,0.59093565,1
2024-12-21,0.0,0.14419767,0
2024-12-22,0.0,0.16963594,0


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/cls_val_threshold_grid.csv <==
,thr,precision,recall,f1
0,0.02,0.06329113924010575,0.7142857142346939,0.11627906961654949
1,0.04,0.09859154929438603,0.49999999996428574,0.16470588207391004
2,0.06,0.06382978723268448,0.21428571427040816,0.09836065538081162
3,0.08,0.08823529411505192,0.21428571427040816,0.12499999958159722
4,0.1,0.1199999999952,0.21428571427040816,0.15384615337804075
5,0.12000000000000001,0.1249999999921875,0.14285714284693876,0.13333333282666665
6,0.13999999999999999,0.16666666665277777,0.14285714284693876,0.15384615333727808
7,0.16,0.18181818180165288,0.14285714284693876,0.1599999994944
8,0.18,0.19999999998,0.14285714284693876,0.16666666616666664
9,0.19999999999999998,0.22222222219753085,0.14285714284693876,0.17391304298676746
10,0.22,0.16666666663888888,0.07142857142346938,0.09999999956999998
11,0.24,0.19999999996,0.07142857142346938,0.10526315749584486
12,0.26,0.19999999996,0.07142857142346938,0.10526315749584486
13,0.28,0.0,0.0,0.0
14,0.30000000000000004,0.0,0.0,0.0
15,0.32,0.0,0.0,0.0
16,0.34,0.0,0.0,0.0
17,0.36000000000000004,0.0,0.0,0.0
18,0.38,0.0,0.0,0.0
19,0.4,0.0,0.0,0.0
20,0.42000000000000004,0.0,0.0,0.0
21,0.44,0.0,0.0,0.0
22,0.46,0.0,0.0,0.0
23,0.48000000000000004,0.0,0.0,0.0
24,0.5,0.0,0.0,0.0
25,0.52,0.0,0.0,0.0
26,0.54,0.0,0.0,0.0
27,0.56,0.0,0.0,0.0
28,0.5800000000000001,0.0,0.0,0.0
29,0.6,0.0,0.0,0.0
30,0.62,0.0,0.0,0.0
31,0.64,0.0,0.0,0.0
32,0.66,0.0,0.0,0.0
33,0.68,0.0,0.0,0.0
34,0.7000000000000001,0.0,0.0,0.0
35,0.7200000000000001,0.0,0.0,0.0
36,0.74,0.0,0.0,0.0
37,0.76,0.0,0.0,0.0
38,0.78,0.0,0.0,0.0
39,0.8,0.0,0.0,0.0
40,0.8200000000000001,0.0,0.0,0.0
41,0.8400000000000001,0.0,0.0,0.0
42,0.86,0.0,0.0,0.0
43,0.88,0.0,0.0,0.0
44,0.9,0.0,0.0,0.0
45,0.92,0.0,0.0,0.0
46,0.9400000000000001,0.0,0.0,0.0
47,0.9600000000000001,0.0,0.0,0.0
48,0.98,0.0,0.0,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/config.json <==
{
  "DATA_FILE": "crypto_liq_vol_factors.csv",
  "MAX_LAG_VAR": 8,
  "FIXED_LAG_C": 3,
  "GRANGER_MINOBS": 60,
  "RV_WINDOW": 14,
  "RISK_HORIZON": 10,
  "TRAIN_FRAC": 0.7,
  "VALID_FRAC": 0.15,
  "CORR_KILL": 0.95,
  "EARLY_STOP_ROUNDS": 100,
  "CORE_TICKERS": [
    "ETH",
    "BTC",
    "YFI",
    "DOT",
    "XEM",
    "BNB",
    "ARK"
  ],
  "PC_GROUPS_VOL": [
    "GarchVol",
    "ParkVol"
  ],
  "PC_GROUPS_ALL": [
    "Amihud",
    "Turnover",
    "GarchVol",
    "ParkVol"
  ],
  "DPI": 180,
  "FIG_W": 9.6,
  "FIG_H": 5.6,
  "FONT_SIZE": 12,
  "TITLE_SIZE": 14,
  "LABEL_SIZE": 12,
  "TICK_SIZE": 10,
  "SAVE_ROOT": "output/robust_output/compare_20251001_013842/RS252_lag3",
  "RUN_TAG": "run_20251001_013842_RS252_lag3",
  "SAVE_DIR": "output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3",
  "LOG_FILE": "output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/pipeline.log",
  "_versions": {
    "python": "3.12.2",
    "pandas": "2.2.3",
    "numpy": "2.1.3",
    "statsmodels": "0.14.4",
    "sklearn": "1.6.1",
    "xgboost": "3.0.1"
  }
}

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/dm_tests_RS252_lag3.csv <==
win,baseline,H,t,p
0:1441,MEAN,10,-6.52743673324585,6.690470399917103e-11
0:1441,AR(H),10,2.6559622287750244,0.007908247342963692
0:1441,HARX[Ridge],10,2.6487587495737754,0.008078797922230985
0:1441,Ridge a=0.1,10,-1.137691855430603,0.2552491641915542
0:1441,LASSO a=100.0,10,0.2372351437807083,0.8124743700874346
1:1442,MEAN,10,-6.500572681427002,8.001466156315473e-11
1:1442,AR(H),10,2.6537442207336426,0.007960412730079414
1:1442,HARX[Ridge],10,2.645174309832475,0.008164884492451119
1:1442,Ridge a=0.1,10,-1.5302902460098267,0.1259449134806936
1:1442,LASSO a=100.0,10,0.15323814749717712,0.8782104699929616
2:1443,MEAN,10,-6.0308051109313965,1.6314458672894716e-09
2:1443,AR(H),10,2.7900240421295166,0.005270411887253301
2:1443,HARX[Ridge],10,2.783247902080991,0.005381766789904319
2:1443,Ridge a=0.1,10,-1.0303305387496948,0.3028548669699318
2:1443,LASSO a=100.0,10,0.8192010521888733,0.41267171865822294


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_curr.csv <==
,coef,t,p
const,-0.04759328515177234,-0.8439572773153619,0.39869327957340583
GarchVol_PC1_D,0.050090337152398884,1.3515577459180899,0.1765168351568317
GarchVol_PC1_W,-0.004531982048162673,-0.1533558178902915,0.8781176848883059
GarchVol_PC1_M,-0.13335242872369601,-3.9701401847751363,7.183035675712433e-05
ParkVol_PC1_D,0.03542271039840032,3.05519634438762,0.002249132272404169
ParkVol_PC1_W,-0.015933829635913072,-0.5785024616654816,0.5629249359062052
ParkVol_PC1_M,0.07982284287111827,1.4645546144828157,0.14304247224140473


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.095
Model:                            OLS   Adj. R-squared:                  0.091
Method:                 Least Squares   F-statistic:                     5.086
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           3.57e-05
Time:                        01:38:47   Log-Likelihood:                -2039.7
No. Observations:                1363   AIC:                             4093.
Df Residuals:                    1356   BIC:                             4130.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0476      0.056     -0.844      0.399      -0.158       0.063
x1             0.0501      0.037      1.352      0.177      -0.023       0.123
x2            -0.0045      0.030     -0.153      0.878      -0.062       0.053
x3            -0.1334      0.034     -3.970      0.000      -0.199      -0.068
x4             0.0354      0.012      3.055      0.002       0.013       0.058
x5            -0.0159      0.028     -0.579      0.563      -0.070       0.038
x6             0.0798      0.055      1.465      0.143      -0.027       0.187
==============================================================================
Omnibus:                      897.040   Durbin-Watson:                   0.701
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            14887.309
Skew:                           2.816   Prob(JB):                         0.00
Kurtosis:                      18.179   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_curr_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_lag.csv <==
,coef,t,p
const,-0.05100756611269809,-0.9032900895625868,0.36637195494282127
GarchVol_PC1_D,0.025643393437458757,0.8576725940291984,0.39107327726654106
GarchVol_PC1_W,0.006750226283104068,0.24860203900886196,0.8036686311074407
GarchVol_PC1_M,-0.130888492686137,-4.0832295455731495,4.4414112542076534e-05
ParkVol_PC1_D,0.0272889573076856,2.514084559386606,0.011934181567392151
ParkVol_PC1_W,-0.004514265772486475,-0.17393937847624594,0.8619131047643267
ParkVol_PC1_M,0.08456161287397561,1.6356923337692606,0.10190399475157287


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.079
Model:                            OLS   Adj. R-squared:                  0.075
Method:                 Least Squares   F-statistic:                     4.988
Date:                Wed, 01 Oct 2025   Prob (F-statistic):           4.58e-05
Time:                        01:38:47   Log-Likelihood:                -2052.2
No. Observations:                1363   AIC:                             4118.
Df Residuals:                    1356   BIC:                             4155.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0510      0.056     -0.903      0.366      -0.162       0.060
x1             0.0256      0.030      0.858      0.391      -0.033       0.084
x2             0.0068      0.027      0.249      0.804      -0.046       0.060
x3            -0.1309      0.032     -4.083      0.000      -0.194      -0.068
x4             0.0273      0.011      2.514      0.012       0.006       0.049
x5            -0.0045      0.026     -0.174      0.862      -0.055       0.046
x6             0.0846      0.052      1.636      0.102      -0.017       0.186
==============================================================================
Omnibus:                      901.195   Durbin-Watson:                   0.662
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            14811.408
Skew:                           2.839   Prob(JB):                         0.00
Kurtosis:                      18.118   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/har_volpc_xsec_rs_excl_lag_columns.txt <==
y
GarchVol_PC1_D
GarchVol_PC1_W
GarchVol_PC1_M
ParkVol_PC1_D
ParkVol_PC1_W
ParkVol_PC1_M

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/ml_feature_kept.txt <==
ETH_Amihud
ETH_GarchVol
ETH_Turnover
ETH_ParkVol
BTC_Amihud
BTC_GarchVol
BTC_Turnover
BTC_ParkVol
YFI_Amihud
YFI_GarchVol
YFI_Turnover
YFI_ParkVol
DOT_Amihud
DOT_GarchVol
DOT_Turnover
DOT_ParkVol
XEM_Amihud
XEM_GarchVol
XEM_Turnover
XEM_ParkVol
BNB_Amihud
BNB_GarchVol
BNB_Turnover
BNB_ParkVol
ARK_Amihud
ARK_GarchVol
ARK_Turnover
ARK_ParkVol
Amihud_PC1
Amihud_PC2
Turnover_PC1
Turnover_PC2
GarchVol_PC1
GarchVol_PC2
ParkVol_PC1
ParkVol_PC2
returns_PC1
returns_PC2
returns_PC3

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/reg_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI_Turnover,15.2976675
31,Turnover_PC2,8.045834
13,DOT_GarchVol,4.073353
30,Turnover_PC1,3.5561445
2,ETH_Turnover,2.7327988
14,DOT_Turnover,2.682182
9,YFI_GarchVol,2.4573524
33,GarchVol_PC2,1.7693515
18,XEM_Turnover,1.2807039
1,ETH_GarchVol,1.1013498
35,ParkVol_PC2,1.0999798
17,XEM_GarchVol,0.6650063
21,BNB_GarchVol,0.40334874
5,BTC_GarchVol,0.21641968
28,Amihud_PC1,0.18884361
23,BNB_ParkVol,0.1345127
32,GarchVol_PC1,0.13080786
29,Amihud_PC2,0.12516078
22,BNB_Turnover,0.11239399
6,BTC_Turnover,0.10523596
16,XEM_Amihud,0.09556949
25,ARK_GarchVol,0.07646763
15,DOT_ParkVol,0.07258194
0,ETH_Amihud,0.062137682
37,returns_PC2,0.036127165
27,ARK_ParkVol,0.027492162
26,ARK_Turnover,0.026122617
12,DOT_Amihud,0.015068879
3,ETH_ParkVol,0.0049406854
34,ParkVol_PC1,0.0
36,returns_PC1,0.0
19,XEM_ParkVol,0.0
24,ARK_Amihud,0.0
20,BNB_Amihud,0.0
11,YFI_ParkVol,0.0
8,YFI_Amihud,0.0
7,BTC_ParkVol,0.0
4,BTC_Amihud,0.0
38,returns_PC3,0.0


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/reg_test_pred.csv <==
,y,yhat
2024-05-20,22.599834901525277,22.895552
2024-05-21,22.048207541058638,28.184181
2024-05-22,21.928760964916073,20.066082
2024-05-23,21.196879988313512,40.439686
2024-05-24,20.47965979135973,15.953525
2024-05-25,19.518481724131043,15.289566
2024-05-26,18.36696289876856,15.650858
2024-05-27,17.20616535528027,16.95585
2024-05-28,16.622774841941187,18.361895
2024-05-29,16.285850344106017,17.167088
2024-05-30,16.21181669575779,16.95585
2024-05-31,16.55340054294954,17.336996
2024-06-01,16.653665323812547,15.289566
2024-06-02,17.17167043598378,15.289566
2024-06-03,17.654802289120898,19.941713
2024-06-04,18.203119089546075,17.135881
2024-06-05,18.934927270130466,18.900543
2024-06-06,19.79655627858313,16.356024
2024-06-07,19.795752696485966,21.76363
2024-06-08,20.238488268107698,15.396489
2024-06-09,20.452029965536703,15.396489
2024-06-10,20.611724723356833,19.084078
2024-06-11,20.716612295147417,18.787931
2024-06-12,21.03218408205627,18.457876
2024-06-13,21.439496708968015,15.725923
2024-06-14,22.181695566692298,16.50159
2024-06-15,22.71623134866119,15.1897745
2024-06-16,23.004632935200007,15.1897745
2024-06-17,23.668564668942444,15.853732
2024-06-18,23.724598017876147,22.167187
2024-06-19,24.010186514847806,15.1897745
2024-06-20,24.36422789628795,15.364632
2024-06-21,24.785618906816733,15.364632
2024-06-22,24.87892199629455,15.1897745
2024-06-23,25.621450465446213,15.1897745
2024-06-24,25.99565134740696,19.078896
2024-06-25,27.2558162158602,15.364632
2024-06-26,28.57155269980518,15.364632
2024-06-27,29.87443476002968,18.560625
2024-06-28,31.262059411474535,19.482733
2024-06-29,32.41093015023073,15.1897745
2024-06-30,33.48152321205127,15.289566
2024-07-01,34.6426931353186,15.825717
2024-07-02,35.8979276975016,17.70681
2024-07-03,35.838330308308336,26.682072
2024-07-04,35.8033867285076,23.404575
2024-07-05,33.743989463770944,35.089615
2024-07-06,31.779048916551204,25.4933
2024-07-07,29.7499403957434,31.321396
2024-07-08,27.412160064652102,36.856903
2024-07-09,25.185870906477177,30.451273
2024-07-10,23.154770894544697,23.362669
2024-07-11,21.06054749212283,16.839102
2024-07-12,19.227127254861546,15.699023
2024-07-13,17.833657132870616,15.289566
2024-07-14,16.423271926357142,15.464425
2024-07-15,16.272535469203945,17.667408
2024-07-16,16.03225234467254,17.567616
2024-07-17,15.911199229159191,15.953525
2024-07-18,16.186056712679807,15.953525
2024-07-19,16.520307786494328,15.649624
2024-07-20,16.545861193172847,15.1897745
2024-07-21,16.546387475120987,15.364632
2024-07-22,16.16826330566108,24.043642
2024-07-23,16.04125967566136,15.364632
2024-07-24,15.906159817816677,18.453846
2024-07-25,15.678106720600663,15.9647455
2024-07-26,18.52760640797965,15.464425
2024-07-27,21.37695906211878,15.364632
2024-07-28,23.83164976796507,15.1897745
2024-07-29,26.257259516777378,15.532882
2024-07-30,28.885307835879566,15.736807
2024-07-31,31.791236129870924,15.464425
2024-08-01,35.037429384674134,16.272938
2024-08-02,38.15361086145828,15.783838
2024-08-03,41.34912452213247,15.364632
2024-08-04,44.60820506218323,16.024448
2024-08-05,42.03153634189471,57.429367
2024-08-06,39.16482800865178,25.175018
2024-08-07,36.70743764411891,26.122856
2024-08-08,34.03188364119393,23.417467
2024-08-09,31.26482249083823,30.234053
2024-08-10,28.126297796568544,25.42097
2024-08-11,24.831033218119508,18.640745
2024-08-12,21.43752651851358,18.633612
2024-08-13,18.240105702583985,15.364632
2024-08-14,15.10454410394361,15.364632
2024-08-15,14.778668206973862,15.464425
2024-08-16,14.712796533413023,15.464425
2024-08-17,14.392788935868044,15.289566
2024-08-18,14.295409174125979,15.289566
2024-08-19,14.245232468604877,15.473807
2024-08-20,14.299574814001721,15.464425
2024-08-21,14.688518544001955,15.464425
2024-08-22,15.19929267920187,15.464425
2024-08-23,15.352323085630337,17.476025
2024-08-24,15.374529542203877,15.364632
2024-08-25,15.328577334920467,15.289566
2024-08-26,15.323280350480672,15.464425
2024-08-27,15.654752839219896,15.864953
2024-08-28,15.937472598847043,15.864953
2024-08-29,16.282121929508953,15.364632
2024-08-30,16.674604175583895,16.975704
2024-08-31,16.519977276970234,15.289566
2024-09-01,16.371100939964638,16.975704
2024-09-02,16.351949607872022,15.364632
2024-09-03,16.361289535138795,15.364632
2024-09-04,16.591656591202934,15.473794
2024-09-05,16.870584801608253,15.364632
2024-09-06,16.505679269116104,15.864953
2024-09-07,16.157638890450617,15.289566
2024-09-08,15.759804714797195,15.289566
2024-09-09,15.465034977487267,15.464425
2024-09-10,15.425921121020199,15.464425
2024-09-11,15.604213834901667,15.749415
2024-09-12,15.83997186142002,15.464425
2024-09-13,16.09855878858296,15.464425
2024-09-14,16.066766769439557,15.289566
2024-09-15,15.837949235187358,15.289566
2024-09-16,16.05571374510862,15.364632
2024-09-17,16.24775499706114,15.9647455
2024-09-18,16.51048936651774,15.9647455
2024-09-19,16.594351637164525,18.459948
2024-09-20,16.68492808659833,15.670873
2024-09-21,16.827841437356064,15.1897745
2024-09-22,16.89672014162792,15.1897745
2024-09-23,16.99060262923548,15.364632
2024-09-24,17.241585647808414,15.364632
2024-09-25,17.85679735323527,15.364632
2024-09-26,18.554078089215682,15.649624
2024-09-27,19.303923049736614,15.364632
2024-09-28,19.89912426396159,15.1897745
2024-09-29,20.352917193173646,15.1897745
2024-09-30,20.746407981868096,15.649624
2024-10-01,20.44959522314373,19.025946
2024-10-02,20.10837469495116,16.460846
2024-10-03,19.689485463731526,15.9628935
2024-10-04,19.617239127404222,17.859835
2024-10-05,19.5882049825534,15.1897745
2024-10-06,19.267903090832633,15.1897745
2024-10-07,18.914003529741244,15.364632
2024-10-08,18.611326252726133,15.364632
2024-10-09,18.655907215062815,15.364632
2024-10-10,18.807130464906496,15.364632
2024-10-11,19.385830227570345,15.364632
2024-10-12,19.85663465814794,15.1897745
2024-10-13,20.203100179573628,15.1897745
2024-10-14,20.082911622593773,17.376232
2024-10-15,19.496559588281023,16.354053
2024-10-16,19.12946608676937,15.864953
2024-10-17,18.938769288307846,15.364632
2024-10-18,18.808123625125923,15.649624
2024-10-19,18.833618069945416,15.1897745
2024-10-20,18.678070005402454,15.1897745
2024-10-21,18.549847581198183,15.864953
2024-10-22,18.708225693374047,15.364632
2024-10-23,19.231902861662597,15.364632
2024-10-24,19.862536117918456,17.859835
2024-10-25,20.656233957729615,20.269264
2024-10-26,21.253834647388118,16.701054
2024-10-27,23.78637276472535,15.1897745
2024-10-28,26.49696383129453,15.864953
2024-10-29,28.916965985419985,15.864953
2024-10-30,31.521248253190976,18.459948
2024-10-31,40.882895936753904,18.459948
2024-11-01,51.02674875796648,19.20399
2024-11-02,61.35202606783366,15.289566
2024-11-03,71.65147918986361,15.464425
2024-11-04,81.55710929413341,15.864953
2024-11-05,91.18265387309768,16.171194
2024-11-06,98.85391555687144,35.67115
2024-11-07,106.51804649484218,35.163727
2024-11-08,114.03137392610888,32.965103
2024-11-09,120.8403178986191,21.242435
2024-11-10,116.14623671942108,127.2991
2024-11-11,109.82096513610813,113.11078
2024-11-12,101.31545648364835,108.202866
2024-11-13,93.16477142412819,98.05916
2024-11-14,85.63531097350571,54.97994
2024-11-15,78.57402201247373,42.36573
2024-11-16,71.26026348679298,46.655624
2024-11-17,63.42868192843101,56.5639
2024-11-18,55.94788818725367,46.860123
2024-11-19,49.14291700031522,44.529064
2024-11-20,47.50657733152747,43.02998
2024-11-21,46.206586820895716,85.88843
2024-11-22,46.70077089532118,46.306362
2024-11-23,47.190773179279226,50.14284
2024-11-24,47.979723181136315,45.01032
2024-11-25,55.512842612953094,71.68314
2024-11-26,64.72059933628086,42.00747
2024-11-27,74.41536136762178,55.871582
2024-11-28,83.50677307433133,43.589375
2024-11-29,92.44999160633293,41.420826
2024-11-30,100.31718119719264,47.19923
2024-12-01,107.38180663153813,40.45533
2024-12-02,114.35916652295275,84.38977
2024-12-03,121.6256833413186,55.778316
2024-12-04,129.2523908602231,113.26129
2024-12-05,127.73282357432966,183.99255
2024-12-06,123.06310434787136,176.96275
2024-12-07,117.49035109386645,90.90571
2024-12-08,112.1242159079045,85.23426
2024-12-09,105.34256905446975,105.977295
2024-12-10,97.62867810610238,117.17716
2024-12-11,90.48012591180392,96.88375
2024-12-12,83.67571599580751,100.77573
2024-12-13,76.25149724793921,47.27427
2024-12-14,67.94093427676391,45.250175
2024-12-15,62.45978246803006,49.814495
2024-12-16,58.668968296545906,87.20409
2024-12-17,55.75771714690192,51.944447
2024-12-18,53.09863372806787,84.19076
2024-12-19,51.25229752726335,84.92221
2024-12-20,48.72883602116666,108.45268
2024-12-21,46.52258222303945,46.838284
2024-12-22,46.30196953463854,40.525177


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/reg_val_pred.csv <==
,y,yhat
2023-10-17,21.290044621183473,15.1897745
2023-10-18,22.731848265623764,15.1897745
2023-10-19,24.13863342472512,15.1897745
2023-10-20,25.43471491774617,15.364632
2023-10-21,26.650602703573135,15.1897745
2023-10-22,27.711404864843352,15.289566
2023-10-23,27.653487211498174,23.841494
2023-10-24,26.461765569014744,24.985952
2023-10-25,25.497025818581797,16.318153
2023-10-26,24.548296107740345,18.584507
2023-10-27,23.62431862615061,15.650858
2023-10-28,22.404198176278594,15.1897745
2023-10-29,21.176662377372754,15.496016
2023-10-30,21.583411939212795,17.554031
2023-10-31,22.795221226371897,18.461351
2023-11-01,25.9775360335155,19.520294
2023-11-02,29.9492605497282,18.63621
2023-11-03,35.84227310858739,15.678872
2023-11-04,41.38774382520815,15.496016
2023-11-05,46.691078714122305,16.892437
2023-11-06,54.218313287976244,17.190153
2023-11-07,61.93711912308497,21.29675
2023-11-08,70.99764046365412,18.905392
2023-11-09,77.8848698634284,34.731133
2023-11-10,84.09988296683309,35.356865
2023-11-11,89.08456135676988,47.14874
2023-11-12,94.00410226279618,47.108665
2023-11-13,98.40902969668255,60.461838
2023-11-14,103.64414124070076,46.815735
2023-11-15,109.75092002799488,43.44217
2023-11-16,112.32585823699974,111.36557
2023-11-17,113.62988811607576,101.48079
2023-11-18,105.82380506713935,109.87963
2023-11-19,97.95510407083974,66.11567
2023-11-20,89.74853878773807,62.714436
2023-11-21,81.44973689970126,58.133175
2023-11-22,72.79605319752315,61.906574
2023-11-23,63.478594627663554,32.52293
2023-11-24,55.75129146431813,35.5503
2023-11-25,47.535674237436616,24.474216
2023-11-26,40.3793472102863,23.353048
2023-11-27,34.51311167957226,32.599045
2023-11-28,36.310329061961916,33.84677
2023-11-29,38.732011790843835,32.236897
2023-11-30,41.66843997878428,35.845108
2023-12-01,44.2564506478569,33.52571
2023-12-02,46.796901773435714,31.451357
2023-12-03,49.15496691722048,19.476965
2023-12-04,47.91302483814367,35.979794
2023-12-05,45.82774438519079,34.071148
2023-12-06,43.798891965024396,30.66463
2023-12-07,41.80455601158838,26.744576
2023-12-08,39.565028441281925,31.650393
2023-12-09,37.14936380139125,35.14349
2023-12-10,34.33095215751369,22.237165
2023-12-11,30.509481256965444,35.41904
2023-12-12,26.632670642658656,35.419975
2023-12-13,22.79425287454891,48.417194
2023-12-14,20.44071056426125,44.197998
2023-12-15,18.875421107216873,32.32665
2023-12-16,17.548894274277593,39.37016
2023-12-17,16.14128678333416,30.960384
2023-12-18,14.89980951334527,29.89275
2023-12-19,13.930782519166987,26.523275
2023-12-20,13.413322337737,24.808184
2023-12-21,13.884299963993758,28.781862
2023-12-22,14.37015195745163,41.074642
2023-12-23,15.195170400311213,38.588085
2023-12-24,16.47687250929387,41.104942
2023-12-25,17.750460003685607,41.270416
2023-12-26,19.093357396525665,42.119125
2023-12-27,21.064927418224272,40.136078
2023-12-28,23.222514580763868,38.061733
2023-12-29,25.371469855734233,38.56717
2023-12-30,26.99660936927687,30.472075
2023-12-31,28.488942239634337,28.280878
2024-01-01,29.67599649660743,24.100746
2024-01-02,30.497809298906446,27.287556
2024-01-03,31.02040050701023,34.457947
2024-01-04,31.772193465686588,38.319588
2024-01-05,32.56254814370333,34.144444
2024-01-06,32.15293182570209,37.728237
2024-01-07,31.65356860570684,34.184822
2024-01-08,30.947658843203033,31.411821
2024-01-09,30.370350251472694,34.43365
2024-01-10,29.439819342733934,36.370377
2024-01-11,28.41868553197305,43.686405
2024-01-12,26.930342456393085,37.964417
2024-01-13,25.34333672733949,32.20765
2024-01-14,23.630974971129035,31.58856
2024-01-15,21.916623305536355,37.897823
2024-01-16,20.83995102427129,36.20973
2024-01-17,19.989111431017452,30.163553
2024-01-18,19.161189354096013,27.702337
2024-01-19,18.251725036025828,24.175072
2024-01-20,17.583098154516918,17.045124
2024-01-21,17.09442724933848,15.561946
2024-01-22,16.94481648791889,22.906961
2024-01-23,16.392307028285337,22.666409
2024-01-24,15.824148851886292,16.549536
2024-01-25,15.156275342445749,19.472641
2024-01-26,14.343395624382277,19.586597
2024-01-27,13.786528842621147,14.807596
2024-01-28,13.25155233597063,15.1897745
2024-01-29,12.917126805636006,22.359482
2024-01-30,13.097127973043438,20.317854
2024-01-31,13.48154018676872,18.367338
2024-02-01,14.16691321002221,15.725923
2024-02-02,15.360826915735615,15.551066
2024-02-03,16.454172086470276,15.1897745
2024-02-04,17.564232958409722,15.289566
2024-02-05,18.774412281992984,19.61246
2024-02-06,18.891715308088525,19.353682
2024-02-07,19.032554581636486,17.464804
2024-02-08,19.206449689685567,19.703064
2024-02-09,18.907517362181387,25.880299
2024-02-10,18.533625732317166,15.289566
2024-02-11,18.005033300431837,17.289946
2024-02-12,17.293315064321124,20.857096
2024-02-13,16.65784573034493,22.605352
2024-02-14,18.774709510802147,22.209347
2024-02-15,20.68233432086705,26.541534
2024-02-16,23.3224520264312,17.276249
2024-02-17,26.3970640275262,15.678872
2024-02-18,30.682705374940998,21.235693
2024-02-19,35.279517105614026,20.60851
2024-02-20,39.911834644063354,22.923862
2024-02-21,44.69486674965235,19.848625
2024-02-22,49.38046669893543,18.262102
2024-02-23,54.08438812906722,18.262102
2024-02-24,58.17024840344131,31.314959
2024-02-25,62.201585466425584,16.013268
2024-02-26,65.9208996388991,22.69295
2024-02-27,68.99765788132208,26.663422
2024-02-28,70.84000793088383,34.695824
2024-02-29,72.35920235673719,34.730824
2024-03-01,73.7328862393185,21.873558
2024-03-02,74.78743834037559,29.41358
2024-03-03,75.6115295893484,28.889622
2024-03-04,76.11176227968035,29.58973
2024-03-05,71.79521846014624,85.25783
2024-03-06,67.44861796514894,41.9096
2024-03-07,63.34340064308632,46.244713
2024-03-08,59.442636618487235,59.546467
2024-03-09,55.28321377707755,32.89144
2024-03-10,50.89842719931675,32.80337
2024-03-11,46.74841632858467,40.243263
2024-03-12,43.12918715389485,43.305954
2024-03-13,40.60667397370101,40.042545
2024-03-14,38.70765361456267,50.230938
2024-03-15,38.8488683747792,48.650215
2024-03-16,39.28916154123367,41.315483
2024-03-17,39.758961548347585,39.827793
2024-03-18,40.30719116220996,39.415916
2024-03-19,39.96963627218621,51.558784
2024-03-20,38.98559015818879,61.646008
2024-03-21,37.72296037178995,51.48508
2024-03-22,36.30815313230643,44.298557
2024-03-23,34.74646585801304,34.21571
2024-03-24,32.744529182135445,43.18596
2024-03-25,31.28894926428107,44.60253
2024-03-26,29.808576333894013,33.269978
2024-03-27,28.422593126365733,35.593323
2024-03-28,27.06570923562639,24.175812
2024-03-29,26.81583762760827,21.401953
2024-03-30,27.364215809316924,15.650858
2024-03-31,27.95244878591752,15.289566
2024-04-01,28.35810321372744,22.152002
2024-04-02,28.135269067181802,28.91846
2024-04-03,28.94658654856766,20.065613
2024-04-04,30.001914005398437,17.067295
2024-04-05,31.109955118188964,17.067295
2024-04-06,31.751347729796798,15.289566
2024-04-07,31.897332670761728,15.953525
2024-04-08,32.09009681834074,18.646887
2024-04-09,32.502774078224505,19.848625
2024-04-10,33.558908665097476,20.348946
2024-04-11,35.01466081236809,16.95585
2024-04-12,36.354707937354014,35.403
2024-04-13,35.9300244064281,58.500904
2024-04-14,34.83568224331413,45.585495
2024-04-15,32.94838047545091,41.585934
2024-04-16,31.208985918839137,37.6488
2024-04-17,29.84282992355844,36.153904
2024-04-18,28.43039725797376,33.354713
2024-04-19,26.231168903203546,32.76477
2024-04-20,23.813313537685126,26.609278
2024-04-21,21.592953350149266,29.362442
2024-04-22,19.546894144477484,33.778522
2024-04-23,18.249050386155297,26.614107
2024-04-24,17.47884946605753,25.238243
2024-04-25,17.518544805711873,22.357378
2024-04-26,17.71352057338143,17.96395
2024-04-27,17.85486613663217,15.1897745
2024-04-28,17.817398475400175,15.289566
2024-04-29,18.508211985862097,15.464425
2024-04-30,18.830126899606988,18.862215
2024-05-01,18.152159750650775,26.818153
2024-05-02,17.50990366337384,19.969154
2024-05-03,16.793835731048194,18.361895
2024-05-04,16.028228108957478,15.1897745
2024-05-05,15.400706490373732,15.650858
2024-05-06,14.836146463544432,16.95585
2024-05-07,14.318045039350082,15.825717
2024-05-08,14.01035555527383,15.953525
2024-05-09,13.744296111947857,15.464425
2024-05-10,13.992558470407133,17.365011
2024-05-11,15.053342578141477,15.289566
2024-05-12,15.817200194464357,15.289566
2024-05-13,16.81573258247048,15.725923
2024-05-14,17.818407394652475,15.464425
2024-05-15,18.75968269818187,17.667408
2024-05-16,19.802152446282445,15.953525
2024-05-17,20.867301630158458,19.703064
2024-05-18,21.732212105909888,15.289566
2024-05-19,22.439527422733793,15.289566


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/rolling_fevd_main.csv <==
,end_date,share
0,2021-12-15,0.9340969907552189
1,2022-02-03,0.9428859441390169
2,2022-03-25,0.9275421681621396
3,2022-05-14,0.9419543372621065
4,2022-07-03,0.9523485845573646
5,2022-08-22,0.9526749775699418
6,2022-10-11,0.9537091695432557
7,2022-11-30,0.9635875126467206
8,2023-01-19,0.9466131328700432
9,2023-03-10,0.9360466852616369
10,2023-04-29,0.947283009968828
11,2023-06-18,0.9746511592625052
12,2023-08-07,0.9824895726070099
13,2023-09-26,0.9759889009561576
14,2023-11-15,0.9781195094333323
15,2024-01-04,0.9727373883153786
16,2024-02-23,0.9577813149560718
17,2024-04-13,0.9237213053169562
18,2024-06-02,0.9241510032980701
19,2024-07-22,0.925737352628578
20,2024-09-10,0.9316940325649884
21,2024-10-30,0.9303467545655855
22,2024-12-19,0.9319138514480565


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/rolling_fevd_volonly.csv <==
,end_date,share
0,2021-12-15,0.1320708977398986
1,2022-02-03,0.3782505394806725
2,2022-03-25,0.34204040943683267
3,2022-05-14,0.4347600137046563
4,2022-07-03,0.4146942590695925
5,2022-08-22,0.36995292090298143
6,2022-10-11,0.31567191407800355
7,2022-11-30,0.2415192502868191
8,2023-01-19,0.15524582138160725
9,2023-03-10,0.1464688365051474
10,2023-04-29,0.1371571625249868
11,2023-06-18,0.1087872230731538
12,2023-08-07,0.12065221049996476
13,2023-09-26,0.15662616210486568
14,2023-11-15,0.22104932322438
15,2024-01-04,0.12494861713306883
16,2024-02-23,0.18036850464845117
17,2024-04-13,0.14779180886070006
18,2024-06-02,0.20836749978659053
19,2024-07-22,0.22358480194963712
20,2024-09-10,0.24612946049741535
21,2024-10-30,0.22766937159399056
22,2024-12-19,0.2247286939184649


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/structural_shocks_main.csv <==
,chol_shock1,chol_shock2,chol_shock3,chol_shock4,chol_shock5
2021-04-12,-0.9420193946474724,0.30808075829271997,-0.10083579482828002,-0.5445735936349206,-0.6206923181176554
2021-04-13,0.5858102301660688,1.2342281941087387,0.1354359083501159,-0.9292390603655143,0.19473402585102664
2021-04-14,0.120316413437624,1.3863791176924383,-0.4548293198794901,0.12845268558767384,0.5315545090934912
2021-04-15,-0.11882895130819025,0.08052167657799487,-0.9139167698999523,-0.11002218926111519,0.033442930848682995
2021-04-16,-0.16278040984673658,1.1154843790215683,0.5023471971723281,1.6799615441181972,1.745050920225056
2021-04-17,0.006725059945095863,-0.1322468847785114,-0.5271320357431,0.10775863859556513,-0.21053491181432857
2021-04-18,-0.2897915191584981,3.841326009401903,-0.4596443281288638,3.7692048000513387,0.2840987909685086
2021-04-19,-0.054272821694805934,-1.5701697795044696,-3.5139530885599544,0.6695991484482073,1.0383358082759846
2021-04-20,0.507894854006302,1.404573816611426,-0.8988434756102959,-0.6620336352147265,-0.22476088649461157
2021-04-21,-0.6260975414757368,0.6486381794400728,-3.1728937644148805,-1.3448679744130345,-0.024524749795751803
2021-04-22,-0.45998248838718436,3.3106794672994786,-0.5563324883028403,-0.6569796730206309,-0.6282041421963505
2021-04-23,-0.22825784600707155,1.49724617763919,-0.18929154530403713,2.9317308238897297,-0.35404346575500073
2021-04-24,1.0411119751752507,-3.3114699870500157,-5.905461926608105,0.07835089395695868,-0.11700749080585657
2021-04-25,0.2798429974762212,-0.003676662313439649,0.6084048081032198,0.8466517332563813,2.8592743155130544
2021-04-26,0.933576443417536,0.7465629189720069,-3.6264419559602517,0.8024534215774608,-2.8370152648886484
2021-04-27,-0.012386874954271206,0.11398461086032244,4.078008292320923,-1.2916433690426432,-1.2142834919307985
2021-04-28,-0.5316922272178094,0.8869941822739722,1.3177126909845047,-0.8055482140926062,-0.3445222173142232
2021-04-29,-0.91557477492147,0.06203448843245739,-1.1673629286295941,-0.9454442551327678,-0.3450578147450548
2021-04-30,-0.7375123667672602,-0.28306841302552355,0.3176358073564439,0.29968829115909784,0.1365973445153206
2021-05-01,0.5785549353357577,-0.35167012604914616,1.2018411729627854,-1.540433879590587,-0.5284193139611038
2021-05-02,-1.031035055093398,0.04422643270163809,0.5397241179485607,-0.4181966332697008,-0.6064421030541257
2021-05-03,1.1857395890695122,3.7284324448759296,-0.40818028731687617,-4.01037730179954,-0.10033414180118665
2021-05-04,0.04660765381339511,3.452474456673315,0.28496503799274686,-1.3278095272087147,-0.464878076916202
2021-05-05,1.000851669711825,-1.226916126901832,1.7033730508236307,1.602061833499698,0.8295719668131496
2021-05-06,-0.297480782865785,-0.15018393105537287,3.1242220008031985,0.25206674920165195,0.32355221603126244
2021-05-07,-0.6797408205975046,-0.1084085095015312,0.13575915083503617,1.2944724296605588,-0.6074705959310033
2021-05-08,0.8147020776848385,2.1452889233919077,-2.840157548378853,-4.0037344639762615,-0.3899418135172802
2021-05-09,-0.40811829304173175,1.068767272800299,-0.09602315142544882,-1.112509237879259,0.031734464912687624
2021-05-10,-0.2990406782188264,2.9465634459501713,-0.6880833003839393,1.0299055786229707,-0.7021940552913167
2021-05-11,0.503583869188426,-0.5383908546024346,-1.0170527188233718,-0.9259676711068078,-0.6508664528210525
2021-05-12,0.6485782533694542,3.6965671995823857,0.4675812731724558,-0.32426551135964343,-0.6586088089290092
2021-05-13,-0.039417220451082216,3.4499028350433907,3.3568563256684674,-3.6537795010566914,-0.19075526089904077
2021-05-14,1.4764427256383812,-3.8715213290431065,0.07861495321236364,-0.4678108044774439,-0.592963314623473
2021-05-15,1.560030954732805,-1.5861842512545505,-0.07562414453472519,-0.08820091003494558,-0.8129083475063319
2021-05-16,-0.6031813884831806,1.1914395701575249,0.09797388287156202,0.3266142602707463,-0.500423989449732
2021-05-17,0.4701412514954168,1.9279082015919715,-2.563277054958673,-1.3720858623895973,0.03348119420300807
2021-05-18,0.09637825546206857,-1.552054634405846,-0.1222606983792002,-0.3670488136965982,-0.6300185130700098
2021-05-19,2.0127729213903907,7.923634564391803,-1.0455602979055132,15.784601648173753,-1.3722629389431142
2021-05-20,0.5448704569987108,0.2141035782204112,10.898362053042653,-0.5202346892031765,-0.5947117777336003
2021-05-21,0.5449157214057578,0.13526772240292226,1.6313445722227753,1.1652269463063183,-0.41035781714386543
2021-05-22,-0.22789152214349798,-1.687587319636586,-4.547872232324699,-2.2642766532765437,0.9028532188754639
2021-05-23,-0.051303140821906255,2.5655249245498557,0.5726524625808749,6.306842567126858,-1.1008057486514458
2021-05-24,1.7157120750075905,0.04157298099647196,-7.031372397148217,-0.5236114374869479,0.7571691670938587
2021-05-25,-0.6996411511957077,0.3677236483533911,4.2447602323689635,-2.8883448688842988,0.231373880589136
2021-05-26,-0.00691753796391979,-0.9914670028598057,0.8707797432305008,-1.078461515030704,0.6383493334458259
2021-05-27,0.1250879369258093,-2.23435285515409,2.598789430636319,-0.2088623488227522,-0.14653860743502461
2021-05-28,0.8493366099791925,0.3705798916978036,0.9222128344947305,0.32330712596747974,-0.15195885249918367
2021-05-29,-0.05118720321119566,-1.1759456217211814,0.27441491540814417,1.1105204859150268,0.33505838945224137
2021-05-30,-0.03670589208813987,-1.5825237389032372,-0.5348632061525894,0.29550459816661173,0.3254092305096529
2021-05-31,1.5088748262284464,0.1804789694758427,-0.553038069401969,-1.1624551394608775,0.5287321561388694
2021-06-01,-0.6048486682383917,-0.6600916687590882,0.5975535935025732,-1.2154521595965502,0.2763171051875582
2021-06-02,-0.6101021583415928,-0.07202763323356148,1.3051928465640512,-0.5591390091479816,0.09754368677802662
2021-06-03,0.04286872408357892,0.008618026954022282,0.8936197707554457,-1.2748393976408774,0.2755898692028382
2021-06-04,0.10263945051055255,0.5447520465988284,0.8485184842511111,0.6758970429543749,-0.1899974786038636
2021-06-05,-0.628151654527829,-0.43519594470871,-0.1772921214211038,-0.024787908835198925,-0.24265956653470583
2021-06-06,-0.21291597839300963,-0.8569906224706987,-0.1829786253833782,-1.7520346910203104,0.2807871265784896
2021-06-07,0.00822932820971792,0.6219131629610404,1.501861275581061,0.869214214527937,-0.5431889924154316
2021-06-08,-0.6941625582182032,2.2647777703732057,0.23202176394477236,-0.614093439590368,-0.6866594352111287
2021-06-09,-0.1958659122666565,-0.19295099764492935,-1.7944333614934678,-0.28131218009602077,0.05427109625460666
2021-06-10,0.5546173269280895,-1.2088784276466582,-0.12495071391725368,-0.37340193988889553,-0.08845433133282024
2021-06-11,0.37556786265212405,-0.8397819041715268,0.2069979508346756,0.5834817206115146,-0.17074496416062285
2021-06-12,-0.9898190679745958,0.27695968150778344,-0.08420929290348009,-0.09335831489769615,-0.31677554495918053
2021-06-13,0.3329748006533542,0.34904171894822505,0.05176509488924258,-0.3740270394501923,-0.9053237734807772
2021-06-14,-0.856290437924733,0.21479118457441124,-0.11286928505202976,-1.0502527824236139,-0.2344894223782677
2021-06-15,-0.3400468547799454,0.6033096585321486,0.15630163801859767,-1.5310087289400522,0.37707081535413256
2021-06-16,2.0137162702308014,-1.1753930833893915,0.8111952973289224,-0.38685018272367205,-0.7182643000681597
2021-06-17,-1.1555151108232118,-0.3643864350969109,1.0238563886978225,0.11856104956230659,-0.745410623773504
2021-06-18,0.7169330030644114,0.0867983129174379,0.4064261233746503,0.6200923172973907,-0.6567876172735034
2021-06-19,-0.3418172548003469,-0.6267939051024862,-0.14708463362352256,-0.689443826078512,-0.30071091552830226
2021-06-20,-0.29558728933475154,0.7730446858882786,0.6806151478885242,0.37035595423529105,-0.6017713798672941
2021-06-21,2.461489609982066,1.7461050095112245,-1.9592947905051579,4.316692675380692,-0.4745482236061132
2021-06-22,-1.1539443584464937,1.5151822754184272,11.427201754821771,2.692591000847772,-1.7349123609096062
2021-06-23,-0.20201578950238278,0.08621363038013455,-3.4933741362871458,-0.3737620345098139,-0.18777883264978174
2021-06-24,-1.2340170930729588,-1.127882006850417,-0.6944799375033904,0.004497684605636348,0.07005893739214925
2021-06-25,1.523192529462913,-0.050352205811517,0.3956225280090849,0.1087057653103888,-0.8431969199013937
2021-06-26,-1.2713045772481044,-0.3660458239947843,-0.3357588923717823,-0.24786978780384955,0.11702736923449122
2021-06-27,1.4307104469296035,-0.3959602257938415,0.519700767181441,-1.2426012427496707,0.44896288337238993
2021-06-28,-0.04571482983118093,0.6221760837215972,0.32103510682732656,-0.880876893273666,-0.30426359054127394
2021-06-29,-0.2222078484078961,0.06817131806337051,0.7724688220603182,0.7468364501883666,0.2431211026257196
2021-06-30,0.17947773389878216,0.1066573695315961,0.8879502789060862,-0.09204285712216517,0.20045026125162127
2021-07-01,0.5533991874801885,0.5823093257276473,-0.6629111382960279,-0.9762991880847318,0.19847746995568658
2021-07-02,-0.7497616140130176,0.8502118856937754,-0.023897215840497178,-1.2564721455791688,-0.5460400812067876
2021-07-03,0.4466844003305166,-2.3844106218982,0.7041430021147649,0.4471275939826382,-0.9824696241466329
2021-07-04,0.308955464253535,-0.42889421386034926,0.02993965225301164,-0.26573337335871583,-0.2860911316962876
2021-07-05,0.5901836320079508,0.023416929350007498,-0.41945163956576,-0.20043188409511087,-0.3047598201689634
2021-07-06,0.5840683668454261,0.0615624956292197,-0.03650901512588985,-0.8260832056517244,-0.016070557265126958
2021-07-07,-1.1541861777811717,0.5553006893685047,0.0893594967440779,-0.28372495023251654,-0.13232550668344242
2021-07-08,1.600466506309727,-0.005538133418443177,0.22767132626541195,0.5273800282263289,-0.16410719526061435
2021-07-09,-0.8633991485338766,0.16316891604718345,0.022578272025155288,0.31275296215012366,-0.9346938175722636
2021-07-10,-0.5687694948237201,-0.5076805263521091,-0.4281471338533063,-0.37245593293331997,-0.408495244256165
2021-07-11,-0.5633236629740417,-0.6328376858530574,0.025300276969818243,-0.1658624374984956,-0.1970448462683241
2021-07-12,0.707244803093228,0.16854105042793402,0.29438886210497056,-0.5154281779574641,-0.3893686678352036
2021-07-13,0.7686469795149639,-0.3713776542186779,-0.5845930049117662,-0.19491367922474676,-0.25468051154669663
2021-07-14,-0.20217175981041696,0.1912115503207446,-0.3852330743179477,0.8444730445825867,-0.2638726818476459
2021-07-15,0.633298941011746,-0.26086088451238865,-1.5113595067514454,0.4107676950277361,-0.6361889865698663
2021-07-16,-0.5821798071928472,0.016063302885138013,-0.7563624528788905,0.8872287900698089,-0.3373205367427968
2021-07-17,-0.8326441529158076,0.007837434365899256,0.025707066199948222,-0.43804437033914306,-0.036527798900936555
2021-07-18,-1.2259509367458719,0.21291661070225706,0.11847300140027894,-0.11436646799510058,-0.778194244889948
2021-07-19,0.8495933767129192,-0.213070416751067,-0.0023532558610133156,0.9156274072317147,-0.4172962379819396
2021-07-20,-0.7260593064497075,0.6177461716991038,0.07474832675679224,1.4421482754168002,-0.47395234001253334
2021-07-21,2.2589116687974085,0.7254254327090884,-0.8811513332496483,0.2836520192933382,-0.7459240637391096
2021-07-22,-0.7384195200002218,-0.1286174590999436,-0.5367985605582226,-0.482468447008966,-0.1902773871620357
2021-07-23,0.8001480643685797,-0.02363638747860098,0.6786282802588369,-0.8337362575825795,-0.5612461654285897
2021-07-24,-0.046965522242143565,-0.17353575483851608,-0.5027720108324841,-0.22711526770291002,-0.013696166704726998
2021-07-25,-1.276363201816236,-0.055249607684603144,0.07232253455888762,0.39398117674768623,-0.6689351929473493
2021-07-26,-0.8472380628594085,2.7673818638827585,-0.416717059949382,-0.15851635499196925,-0.24671035897918284
2021-07-27,-0.09790968620535719,-0.5311446720085959,-1.9468641919972867,0.17871362633638763,-0.27304727741581813
2021-07-28,-0.9793528013084676,-0.4163847183928801,-0.5391056643883031,0.0023507461174274644,-0.5379624266340556
2021-07-29,0.48684544551217557,-0.5347693303578678,-0.04138377785600607,0.11366008360984269,1.1796884437773814
2021-07-30,0.09430750715711882,0.5330642776869924,-0.2898835279345991,0.3636133851928045,-0.20849543223722464
2021-07-31,-0.1274066626370703,-0.08289804631946068,-0.6194516569864714,-0.15914559712302495,-0.09914660037428913
2021-08-01,-0.8737745899295613,1.1012708228464831,0.16444828561259853,0.31355515737787737,-0.8627731419929278
2021-08-02,-0.5348824986146073,0.32480495942710974,-1.093644023008312,-0.6456683067183439,-0.3560687196241152
2021-08-03,0.3088875804010942,0.21921952282939142,-0.4780165873298354,-0.610209154157002,-0.6732778507860937
2021-08-04,1.3676724324083214,0.35703280075965665,-0.7366438068587977,-0.954492758330646,-0.6738320288255265
2021-08-05,-0.2415631785822523,1.4937526377958155,-0.7737681995144945,-0.9095700925845739,-0.3633658611376214
2021-08-06,-0.27492874475682244,-0.05669705784109497,-0.40399550513223764,-0.14318490005168294,-0.48753891340583927
2021-08-07,1.0329887606638117,1.2454208698517668,-0.21221137955251165,-1.3228944229365338,-0.030972155226395907
2021-08-08,0.3487395162343557,-0.29245858621855436,0.022617324218429626,0.34635148936394045,-1.2869943989450037
2021-08-09,0.1431014012914998,1.0322643773093823,-0.3418333283833017,-0.2794965691445292,-0.5416810808190535
2021-08-10,-0.6741432307471583,-0.04044604191763159,-0.5629020979996858,-0.16277519335264726,1.8903490017200457
2021-08-11,-0.5660092843960416,0.21554509246316805,0.43234462657586953,0.8912291574817945,0.7272749860719453
2021-08-12,0.20137775366997424,-0.07743582911845096,-0.24159001759404572,0.7257264261270431,-1.4371381375544838
2021-08-13,1.5290685543874432,-0.2568077693203387,-2.10000517212164,0.31840056746550194,-0.03961750271655106
2021-08-14,-0.5212825828802328,-0.32327607150306564,1.3454048299605514,0.022468332951564814,-1.131084129985049
2021-08-15,-0.8750337219828804,0.8011997069627388,-0.05537378976170215,-0.5072684769465268,-0.9044033928093667
2021-08-16,0.33058528106301704,0.2258486991374766,-0.6966772106946134,-0.3229165448377406,-0.4254513450549631
2021-08-17,0.15960031431155924,0.5335750504179703,-1.2505155883612749,0.9225387263078966,-0.5431196352422548
2021-08-18,-1.0754411010106704,-0.12637045807449018,-0.8516419441353584,0.4557179819802716,0.06364062388560358
2021-08-19,0.8375975559907513,-0.2814037630279399,-0.7803926293728835,0.3724847766806527,0.6103227642745077
2021-08-20,-0.08453015681700472,0.24731451408425748,-0.036828117854515875,-0.8018785983734603,-0.7967965156013422
2021-08-21,-0.512450324857543,-0.13521021684047124,0.3286483053144192,-0.07407180486314785,-0.4718628182898087
2021-08-22,-0.9940526710454443,-0.29406342954792525,-0.29506724887359914,0.7590093181187445,0.3188330810856848
2021-08-23,-0.3803934938627837,0.7569406881774519,0.07798620560410802,-0.4215555344718797,-0.17517656815098298
2021-08-24,0.43744178647507836,-0.0009478015200480453,0.2883314449677335,1.4050810084452576,-1.0168107404767996
2021-08-25,-0.6975959354383751,0.0453192746579717,-0.13749670943604236,0.35635017560346866,-0.0727838419372482
2021-08-26,0.3595344235603138,-0.08863259446162576,0.09040520047197911,0.7173147573673324,-0.7294394011050885
2021-08-27,0.6916586474827283,0.09012737791582492,0.3727647142177911,0.14441697141777962,-0.3217410501345719
2021-08-28,-1.012994761468472,-0.48638813080248966,-0.13160024939480788,-0.5992792557786643,-0.12897290918612814
2021-08-29,-1.0695411853156167,-0.026921853229326175,0.610727340785921,0.540791691263794,-0.013100661501033816
2021-08-30,-1.3203373959376494,0.9947084765235531,-0.8087718194261947,-0.08879549569270319,-0.09915319614623809
2021-08-31,0.47721019856384955,1.469068102402373,-0.12451117062989144,-1.211664106186095,-0.6002132526449342
2021-09-01,1.5651135473359594,0.6206509239024904,-0.3300033792710653,-0.9640135461800593,-0.141803552818196
2021-09-02,-0.6933501662797428,-0.4161514289774841,-0.4508437508297878,-0.3779353420130331,-0.4660221031961684
2021-09-03,0.04638247271491662,0.5414856721507639,-0.03634093135805698,-0.12506669668990622,-0.32108805577238686
2021-09-04,-0.5362028879569684,-0.7120377182394781,-0.04278684775901691,1.094897945328349,2.421608854196609
2021-09-05,-0.33503888062144593,-0.38690936933088516,2.3006438111051746,0.8938318924680302,0.4639983332819492
2021-09-06,-1.0356304443862796,0.15836999036106367,0.36823967230602367,0.12432460787619871,-1.3720451146987946
2021-09-07,1.2246659987026076,3.515662618511604,-0.558762303598958,6.675373128596897,-2.0032310205556687
2021-09-08,-0.8641126803748771,0.1438261126060517,2.6356816435841384,-0.758441568390464,0.32033551823434814
2021-09-09,-0.6822067456310287,-0.16895834587068762,0.33968366044793197,-1.2699071971903988,0.39493132379352
2021-09-10,0.9043347428163712,-0.7340692250207727,-0.040063098760476354,0.9245903840232358,-0.6938489662106953
2021-09-11,-0.7510971931795076,-0.7348981120291346,-1.6845003315142544,-0.7051348009074948,-0.13976061201982193
2021-09-12,0.43946609227784866,-0.5421251008217493,0.5229031271802387,-0.02893530252454644,-0.22848661331062575
2021-09-13,-0.2773420844583144,0.7054044052391596,-0.4359939641415672,1.3080934985584036,-0.3906352789285791
2021-09-14,0.22065257577684824,-0.4764664592573213,-1.672799847763028,-0.9149877657571429,0.12325845267133179
2021-09-15,0.8650022081182723,-0.48872627826729126,0.8558144349295383,-0.67656226535274,-0.35753692410068516
2021-09-16,-0.9969190698230385,0.4254362274556598,0.05983525985913428,0.05265294915082119,0.15668619914804116
2021-09-17,0.749962511222201,-0.5056264770147859,0.1130260527086676,0.03420143584611749,-0.009585952574040036
2021-09-18,-0.9051080381324591,-0.38397014762501036,-0.14884244168365937,0.23434676284025135,0.6896220387868209
2021-09-19,0.24321704108431827,-0.4540246896660644,0.2569021275932572,-0.2968148877001543,-1.1884097245117518
2021-09-20,1.6633249160283612,1.800387555235354,-0.042175759719105206,2.0601971620771637,-0.8016708716853564
2021-09-21,0.2088674002774995,1.182749998705695,3.160513449906418,0.17525101140107735,-0.3549968192327179
2021-09-22,1.8987319020469782,-0.6224320967242197,-0.452844512253484,0.6719433155304918,-0.40400134652486425
2021-09-23,-0.4573562499936733,-0.7594562763820627,1.2461610383996469,-1.1883042111401452,0.06663424455563295
2021-09-24,0.6176630104733501,1.1837766970921926,0.947930795617123,1.0521589707696508,-0.8350405567517873
2021-09-25,-1.3443824570718748,-0.870135356955963,-1.521720625109921,-0.41418841004105184,0.2400502613504609
2021-09-26,0.2860034977601156,0.2904639558162785,0.7777455929611929,0.11925107635742954,-0.008326648524886817
2021-09-27,0.2728879421046514,-0.6078356908683874,-1.840368990274655,-0.3658618780343017,-0.20279322833997476
2021-09-28,0.5649656736577521,-0.5616554422257792,-0.03475114809628972,-0.05432862455100571,-0.37568532709812946
2021-09-29,-0.6729639404162159,-0.2596677116484265,0.11278771183056356,0.3312937657041384,-0.42192144545178145
2021-09-30,0.6694391135074146,0.1273528351882454,-0.329124565803323,-0.49925021473852366,1.2759040169409386
2021-10-01,1.8453696043947758,0.4251511825235569,0.5005639771080024,-0.16256318027732775,-1.3815320302786502
2021-10-02,-0.5258571760307078,-0.19042979047069847,0.7372837374288059,-0.04243678063829881,-0.31545637798106296
2021-10-03,-0.9752165521878697,-0.3438895566475318,0.27823960754466376,0.1757799636185673,-0.4276437805145953
2021-10-04,-0.867268188785105,0.28545234032704797,-0.0016490600874616158,-0.2245915994799077,-0.284701114206447
2021-10-05,0.474142025908914,-0.3791072192920661,-0.2455261309222804,-0.1052084504757793,0.021582190471077643
2021-10-06,-0.7360562732740737,0.901354358147477,-0.19131473528921786,0.8340273614177256,-0.3182006887312013
2021-10-07,-1.1628678288260796,0.01865985545045454,-1.7655523047345842,-0.4810207956193576,-0.29552429349395665
2021-10-08,-0.8069308777765356,-0.34716086887668196,0.2667603006837316,0.11596529414105851,1.7722359646434005
2021-10-09,-0.8938791911395073,-0.7387182721481187,1.1534376042732088,0.6097948124571432,-0.22211660448175086
2021-10-10,0.5820626578652294,0.2173225481389509,0.44875156138962385,-0.3043769311223942,-1.2042544429175015
2021-10-11,-0.07026417130132256,0.41050067152192515,-0.028098904314172165,-0.3471802639864538,-0.5027391097181414
2021-10-12,-0.6975483429746904,0.2231090809159246,-0.8529582002782116,0.4968251088667398,-0.06038229979488494
2021-10-13,0.22701452953396128,-0.3125642741383572,-0.7226310406950508,-0.2799839007902307,-0.4856622133004918
2021-10-14,0.5307795314475487,0.4472806262395195,-0.28775762459179943,-1.5344989310986825,-0.38488267135543147
2021-10-15,-0.524550368450794,0.5176620531054286,-0.1393714754571744,0.5207046865850808,0.3013372801684
2021-10-16,-0.7334278465076064,-0.4790610035465911,-0.5405545402148849,-0.08385934229346706,-0.12524569929715354
2021-10-17,-0.9375072204242789,-0.030289944122536223,-0.08356930867736431,1.2228748036493484,2.451663546659407
2021-10-18,0.026410817412262137,0.14982698599699773,-0.8864689257544158,-0.9771124768127275,-1.5715671599027927
2021-10-19,0.28114661628053655,-0.22048120748647818,-0.10998554501347112,-0.8193220845886633,-0.9383011150406932
2021-10-20,1.2337168589430336,0.522698100071721,-0.05452206491153753,-0.6421428536952738,-0.6532359610270567
2021-10-21,-0.5982320992006676,1.7616733165414185,-0.5401238206813866,-0.9008840147419085,-0.5274042888315129
2021-10-22,-0.1769026631819973,-0.8507323488897512,-0.16139493763639146,0.18311845007512564,-0.6641909100019296
2021-10-23,1.3648115246414283,-1.1391947369546929,-0.1191184267140076,-0.628816869094659,-0.18112062844834495
2021-10-24,-0.28570690001388593,-0.06596343326268696,-0.2579390902018122,0.4550806953439162,-0.314503839247715
2021-10-25,0.13045291472742981,0.27638975251996234,-0.5571639804076643,-0.8060552021394669,-0.23567130841931686
2021-10-26,-0.3388252525956691,0.342664258683241,0.3217609030681806,-0.13161781231428807,-0.5804700087241582
2021-10-27,0.16778686196325157,1.719650926017271,-0.47226264955229086,2.741800288474943,-0.5427112821898914
2021-10-28,1.2597267764732907,0.43262621773942034,1.3226728166532107,-1.3692503959153095,0.22794439899109217
2021-10-29,-0.2670500818480319,0.17052985277950045,0.5252100188513454,-1.1454697036896637,0.5951091218635328
2021-10-30,-0.06150137639910325,-1.3144891067742956,0.875775487891715,1.9336759423033631,3.2194131280702987
2021-10-31,-0.7880173375554971,0.2569290812129503,-0.5758007991556908,1.9302203990756808,0.1619952182679871
2021-11-01,-0.9787888785796811,0.3762569827466883,-1.4476418066076382,-0.1425731769250978,0.05497462368298337
2021-11-02,0.8378546314598007,0.4371903335875483,-0.3059216906998137,-0.7715055002227198,1.192771949323842
2021-11-03,-0.9791830995579154,0.2607240175630654,-0.1843740454317315,0.35428128029976846,0.6164124650222726
2021-11-04,-0.5018030507204297,-0.28640080243698307,0.14719125437932332,0.3025770055361028,0.37655737992710764
2021-11-05,-0.5978304825225352,-0.6822313532995208,-0.18367579635039413,0.10914806674113178,0.3939491019666429
2021-11-06,-0.8142225700244043,-0.25054907808448806,0.11353412059513551,0.2014583841472445,-0.11617921623283003
2021-11-07,-0.10572512343560406,-0.3882440300179183,-0.32931547044632936,-0.8671627751597205,0.33387585714088597
2021-11-08,0.2764487815700744,0.6893180872155796,0.6128447447458146,-0.13619492003618458,0.7769626926479141
2021-11-09,-0.6291035677053126,0.4311885605762008,0.4352901390733867,0.34030433701517426,-0.03396357238525013
2021-11-10,-0.48027059320929294,0.5923783358803812,0.42940282878546043,3.4485036126903634,1.1560171511900128
2021-11-11,-0.34125138902926055,-0.55006608645711,-2.2242542491790664,-0.7365670169762584,0.5049092090924979
2021-11-12,-0.6413737019236854,0.29768803862996973,0.43089715349950564,0.10249564168408726,0.5634366502365886
2021-11-13,-1.0086171220080324,-0.6071989069894885,-0.3554369946431787,-0.12600874708070664,0.5009652366821782
2021-11-14,-0.8706698036858846,-0.5515794371070364,0.48092309322127336,0.1630963250106578,0.03719387004940741
2021-11-15,-0.6171181829386345,0.41617741142020204,0.09114145318648209,-0.06962787419469155,0.23302491780207302
2021-11-16,0.8211399543720342,1.7477380602647052,-0.008632448459498102,2.3386974768453825,12.092072124645709
2021-11-17,0.011987683541427166,-0.6214008641170412,-2.5373204238360483,-0.9225405234844695,-3.989020317047672
2021-11-18,1.0567766609148979,-0.06286194074525867,0.29032025101828157,1.8589314589737722,-4.265277677650504
2021-11-19,1.1012672713791785,-0.25673680031332696,-0.45351585351246876,-0.2007018754178294,-0.39208996396402895
2021-11-20,-0.17142208994173103,-0.5542582660954322,0.1283417436221389,-0.091417342421691,0.5206698678473011
2021-11-21,0.3043170187856816,-0.4081049425335854,0.3267498147897896,-0.03818182842893205,0.23862151592374756
2021-11-22,0.17295158586688247,0.7273917844166032,0.22305547298443384,-0.36948601499423506,0.14916768122078852
2021-11-23,0.6353941060038063,0.43654723783516697,-0.29216531289684794,-0.9710422978894995,0.19706197851762913
2021-11-24,-0.42738435697396204,0.13986274025842102,-0.018380704415613316,0.34617683044928316,0.06739195199695196
2021-11-25,-0.839885075744674,-0.3331365010055096,-1.1811554001519977,1.1644334094257505,1.6285313638276455
2021-11-26,0.5417349464794157,1.1709358018508387,-0.871910925226112,1.8418977796689537,-0.9231135788973468
2021-11-27,-0.5225729418383833,-1.1839247851628172,0.5404324935682703,0.07682319427480597,1.0214221167123778
2021-11-28,0.8707475319545934,-0.24882898313338997,0.10940230233118459,0.12393171891766816,-0.23924556648676623
2021-11-29,-0.12278958905769563,0.3864756503026253,-2.318913617609269,-0.7837070463669694,-0.10541403987265854
2021-11-30,-0.21041667592835356,1.91808783506548,-0.19030980024255048,-1.4740442210087679,-0.1355765317045151
2021-12-01,-0.7494284878381392,0.3757141119158702,-0.4246815524220913,-0.4698188950448034,0.4635040097644785
2021-12-02,-0.2915782150614982,-0.8796354694311608,-0.0002670082919458115,0.597894394774419,0.8819917426052969
2021-12-03,0.8779979310790599,0.46274859614979696,-0.42417757968409303,1.3729623338878674,1.1548399561913918
2021-12-04,-0.6094759370069326,2.6705955101685412,-1.3317561389646921,8.773401275468727,-3.454001456100756
2021-12-05,-0.8055116995481626,-0.6289238830817286,-5.543225006259114,-1.078522752285126,0.2946374820481346
2021-12-06,-0.10540775074896279,1.3158329914437532,0.20296475264161576,-0.003319124355838458,0.3428432973810954
2021-12-07,-0.8199934177274796,-0.5813901549804595,-2.849366511607552,-0.5726368853608039,0.2659274398777701
2021-12-08,0.00454899541034002,-0.6050735891578274,0.33835685417479155,0.3855058723893753,-0.05994869858561163
2021-12-09,1.1356542748308918,0.19191210575167295,-0.790601590008108,0.4181183193791261,-0.21601873505532326
2021-12-10,0.013387484167145757,1.1940830912870364,0.7099231718863406,-1.1579364875343823,0.024939661078590906
2021-12-11,0.4796443585954541,-1.1620798035784656,0.40103291028507304,0.11137212178002899,-0.21017410947610501
2021-12-12,-0.6597903751561978,-1.0709213740058283,0.22101328483187577,-0.10523870231916577,-0.15031061638032303
2021-12-13,1.2927396417992332,1.228667332957699,0.13573807163541313,0.9691398566295673,-0.5104422798087908
2021-12-14,-1.0616326232035407,0.3936916994877985,1.4599262237774422,-0.9357194054843656,0.035436151530659626
2021-12-15,0.6905782698518759,0.7058351958293116,0.32064235005665204,-0.5309338583231085,-0.345260240211086
2021-12-16,-0.6531525826862832,-1.0244782910449912,-0.23468547102282175,-0.018131005108582784,0.31248836693481674
2021-12-17,-0.5244621002490013,0.5779840162329879,0.23357470571473388,-0.4231829911026429,0.16685383086558292
2021-12-18,-0.35990623718549586,-0.5973325364263719,-0.44253102346930745,-0.29227440943044486,-0.46291669171282135
2021-12-19,-0.7443049895636235,-0.6457186275560041,0.0742892431603074,-0.12679883334005568,0.06367138785670952
2021-12-20,-1.1098540621395399,0.879345173470381,0.19458027580186213,-0.1777647056167124,-0.4430082752540114
2021-12-21,-0.1733340895297911,-0.8227002707932091,-0.3051628065178801,0.3155553522826463,-0.08560373324099009
2021-12-22,-0.7065699907958589,-0.5591241199456457,1.087022537725238,0.283072964540466,-0.18862948428750625
2021-12-23,-0.08384525231166742,0.5647470985576413,0.23699582447188752,0.37038205208385383,-0.36198679919923227
2021-12-24,-0.47789530837230604,-0.7963005665724037,0.5114602912216547,0.40473935272609646,0.13706658290731713
2021-12-25,-0.6321744718421912,-0.39431906325640415,0.06255903158735811,-0.47735566326794404,-0.022559200238321232
2021-12-26,-0.9667815007320423,-0.08262169071230815,0.46310471029743105,0.21982817025408075,0.09175584717252656
2021-12-27,-0.8921202113722374,-0.09168598186122431,-0.11109302040838523,0.40455568401932923,-0.33832988331590236
2021-12-28,1.1560121168715065,0.6282710777567871,-0.48826195320694527,0.5686205052821776,-0.2440949961852389
2021-12-29,0.7444188981865006,-0.25012872607294667,1.2034700273720498,-0.09964004891094314,0.021240120922139543
2021-12-30,-0.16001337265121432,-0.27374422454979475,-0.04142461524686039,0.04131303336656195,0.1635131414298233
2021-12-31,-0.9696814837316321,0.2842310070591261,-0.3364656307616554,0.08949512833946179,-0.2530479461295811
2022-01-01,0.3952858645385224,-0.9131952842339333,-0.12163003949032745,-0.4376402607037848,-0.13865244800754822
2022-01-02,-0.26686222515711994,-0.33567579193194835,0.7979441822484417,0.4531264120529213,1.860195516280623
2022-01-03,-0.29867100506747907,0.19092543833719788,0.8403830149268086,-0.09344721888538617,-0.9214606666658776
2022-01-04,-1.0262430753977145,0.40257449499087183,-0.19955574994040676,-0.2954767325072438,-0.6857854497402708
2022-01-05,1.3467303712248393,0.42500511865529705,0.17052209149266262,2.307606969480252,-0.534666948026856
2022-01-06,-0.31775060079935197,1.3210168380249396,-2.399052346534651,-1.8741304481234935,0.24975808076823147
2022-01-07,0.894961530539208,0.6176802702855531,-0.18958932686817978,-0.3806130672307934,-0.3801704966695309
2022-01-08,0.3396707996292151,-1.3667775827463486,-0.3691790471006155,1.60243889945452,-0.3075947528933471
2022-01-09,-0.09217310969659272,-0.66106540949228,-1.7321279216602672,-0.1859227980767238,0.3650847242914417
2022-01-10,-0.43336040111441654,1.258708828434078,-0.27595337071900283,0.6022260404204206,-0.4871153878638721
2022-01-11,1.0539161022027292,-0.6654468763605471,-1.0511511055694367,-0.48022694888554207,-0.2051957533439537
2022-01-12,0.43403895573120105,0.1617084746840902,-0.24942312731856914,-0.592643340758182,-0.29311156785305603
2022-01-13,0.44404398469524325,-0.18400366925370193,0.38378422201621065,-0.02378444351289778,-0.3332339675075634
2022-01-14,-0.35039522905682274,-0.26296640682759237,0.15000285017706805,0.18090604079608685,0.03656086390041861
2022-01-15,-0.867549347016601,-0.62255568382162,-0.004293715048334882,-0.014028902388493374,-0.2244347123173688
2022-01-16,-0.8950273134503756,-0.18085292034011535,0.5303965656067563,-0.3225446791433039,-0.12593733077092864
2022-01-17,1.113008947877421,-0.006850841126883096,0.5183338948701615,0.0601505789952552,0.15570930084090337
2022-01-18,-0.5832202309581477,0.0684515476407167,-0.33544034830989167,0.28153343894136973,-0.3072365163133678
2022-01-19,-0.18068217223060568,0.17245535017664712,-0.3097546306147984,-0.07218348978408953,-0.3320097272263959
2022-01-20,0.7799056311902799,-0.6479260020046511,0.01675329410648349,1.2755904126175655,-0.3087798587288825
2022-01-21,2.8060162780198623,2.295040160425018,-1.6102380303170682,1.1478655938268876,0.037228680925168574
2022-01-22,0.23294545884753692,1.0612859717571839,3.0966218393719442,2.758685636107686,-0.9232552319631546
2022-01-23,0.7964568437815184,-1.0026393595086982,-1.7140289940507034,-1.358866233240012,0.2111618976279208
2022-01-24,-0.4184047835199812,2.1696255317549955,-0.20604477241555694,0.9825091789406826,-0.5443194881377458
2022-01-25,-0.9875864816156559,-1.3832676626334994,-3.380875771155631,-0.12282635112343732,0.17843598191813348
2022-01-26,-1.0074776375979573,0.8712756605046952,0.11405449655074389,0.4853822255852478,-0.07826336292165853
2022-01-27,-0.37573223580727344,-0.8111890912110531,-1.6404538752266304,0.543130492913504,0.5217115495125277
2022-01-28,1.2355229714419382,-0.65725471456156,-0.7800061374213427,-0.9829387785330367,-0.3737736950608881
2022-01-29,-0.14190829616263806,-0.7664630765682624,-0.17536738369501118,-0.1375083728545213,-0.14162931534889184
2022-01-30,-1.2290349766409225,-0.3111434146495338,0.3559944473071469,0.6855263523071821,-0.05917490188564464
2022-01-31,0.276774903110572,0.39590353151149255,-0.04282619188551469,-0.15831948384523017,0.09457722414866052
2022-02-01,0.6999547158041439,-0.3186532848048027,-0.8360485773566936,-0.9732297519950388,-0.02205918659451913
2022-02-02,0.7161556970845274,-0.06407881456921083,0.10735034485818805,0.441997212232584,-0.09231830846196017
2022-02-03,-1.3205625656104667,0.009625713245323094,-0.7775329908938745,0.2699018845300107,-0.11145224422764367
2022-02-04,2.7984227733369553,0.6579775219359821,0.35217293630124513,-0.5977454804688975,-0.299846981625861
2022-02-05,-0.8212132308085327,-0.7702581903381721,1.083669846232927,0.5145812920494708,-0.5431617096976337
2022-02-06,-0.3589760579794921,-0.4429822944561351,0.11984058535844531,-0.10299504700293365,-0.2093002259118244
2022-02-07,-0.10559817194069883,0.6615319581745321,-0.11672816044788027,0.1618343306646211,0.1930529480948034
2022-02-08,-1.0713815037814993,0.5821251303863835,-0.1603137568172891,0.8981698498670192,-0.4971978200785834
2022-02-09,0.6185233803106472,-0.4949946581896783,-1.1267335823243536,-0.5080607628140227,-0.08098159016866711
2022-02-10,0.6794468498654292,0.5956759019663931,-0.5897915869481077,-0.5979942376994425,-0.307628917323974
2022-02-11,0.9571191405507977,-0.3756348389787177,-0.08413222743902157,1.3112764301173505,-0.1975962121434298
2022-02-12,-1.1693056896584126,-0.5472662155459387,-0.5527332047189175,0.2693011470178625,-0.32631070810494434
2022-02-13,-0.4484641934167633,-0.3261102468040482,0.10866272084457608,0.028730341565874826,0.11555350168663607
2022-02-14,-0.3739428734864793,0.2582757787213305,-0.384702901890593,-0.46411288773453846,-0.13281602263159434
2022-02-15,2.818527639639498,-0.24272718784064454,-0.17066447791201028,-0.4846243564276207,0.018858816728814808
2022-02-16,-0.5160754076306128,-0.2342758306897972,0.2302179540628146,0.04832022170900931,-0.28829474565935914
2022-02-17,2.291396771914087,0.4093995321034175,0.18591845021596057,0.5514174225285935,-0.5180364195676807
2022-02-18,0.04518235445600838,0.04184252346476092,0.46446164391339073,-0.4248655123037873,-0.252501098147172
2022-02-19,-0.8518681064732457,-0.580244477784215,-0.08053557026689322,0.3135270933578305,-0.19504102048588512
2022-02-20,1.7122094136728558,-0.2843185892864858,-0.24506699559763387,0.14461461574255982,-0.07734809593057121
2022-02-21,-0.7071864594452952,1.2005711844150873,-0.6141597561137939,1.6748199254653893,-0.38435609498288126
2022-02-22,-0.2855407190289654,0.17331697461192405,-0.3596222340130614,-0.3200499056352658,-0.06112436446329141
2022-02-23,-0.29861605153974424,-0.3761258760482406,0.05375719553849734,0.09388410288541989,-0.3347574447586353
2022-02-24,-1.298143473624537,2.891813872467338,-1.1102424805888749,1.2860578350046892,-0.46329673512823466
2022-02-25,1.5255796741480319,-1.6129216958641814,-3.5615063524082244,0.25450880462643366,0.32643098354627903
2022-02-26,-0.8217222579020229,-0.8841026404422341,0.24565453705500634,-0.09095683519227378,-0.3749024947598788
2022-02-27,1.242719992753774,0.5073326903980185,0.3155744986693107,-0.25222254080973644,-0.09583770368610318
2022-02-28,2.6239728700307015,0.08380150126797702,-0.7937828810421625,0.9517282800170681,0.24973299502089444
2022-03-01,-0.7790575992212396,0.42305609833765734,1.2500603820829255,-1.008853979190699,-0.318841371307186
2022-03-02,-1.0372104522506045,0.20272163071566074,0.6186550355209645,-0.5737194600163757,-0.07450839197364603
2022-03-03,0.9959804182206381,-1.0626318315717094,0.3248907804018685,0.05599103882809873,-0.1725630396773781
2022-03-04,2.5619129460792736,-0.5642396011182866,-0.4816219359769413,0.30786310654594423,-0.13619720092250973
2022-03-05,0.04818768983232427,-1.1223077610295606,-0.03520252074264881,0.2116936528756771,-0.004371140442792252
2022-03-06,1.826217949480487,-0.2764996799648766,0.3318919645023893,-0.5440512508925793,-0.14081976328163687
2022-03-07,-0.5267131123604333,0.8251709440704096,-0.4510414962750285,0.20843440870535543,-0.025417113424284314
2022-03-08,0.17356884871397923,0.07637025619791267,-0.7562806642836648,-0.285545434535092,0.4547927752345154
2022-03-09,1.6141334561605403,-0.33731459297341126,0.5849706919629752,0.12199682560395815,0.02329274687237253
2022-03-10,0.9953612203129271,-0.3729742510689248,0.5818024007353688,0.6711260931360643,-0.11737373252519814
2022-03-11,-0.4583407681206508,-0.0032435645813484186,-0.8763646808980692,-0.41849059783506176,0.0312775321723313
2022-03-12,-0.7494325498569122,-0.9298542627309685,0.48968343270436165,-0.08164543823369123,0.10018482632827419
2022-03-13,0.383871155468505,-0.22190972830161598,0.6018418034300711,0.16181260887784357,0.00917519983356774
2022-03-14,0.281973972694531,0.07262602913204587,-0.3515743533643575,-0.5681522090173924,0.14945446246470875
2022-03-15,-0.8051123037731667,0.35190652218793284,0.20054386660185272,-0.08904927217694533,-0.07634664551391686
2022-03-16,0.9350491129924587,0.6688767879591231,-0.13739709749998338,-0.7834933454175932,0.19829862232097686
2022-03-17,-0.382767952106368,-0.7960355269005599,0.19127460603159652,-0.20375826460464386,-0.111381700727532
2022-03-18,0.7669082508114017,0.2925308631388462,0.45195727337912467,-0.4779289795194447,-0.017112282356775217
2022-03-19,-1.2774442860149673,-0.5923448264942826,-0.4166908051375678,0.8627057963223249,0.06581933358941085
2022-03-20,0.4064808291414487,0.0017176305734028041,0.8650356364201958,-0.27775911559760436,-0.09479639004712576
2022-03-21,-0.740793984404492,0.39510170411575674,-0.19170173467118584,-0.29893755609472,-0.05689708901584737
2022-03-22,-0.15160836936441163,0.3891738363126094,0.06819480494059559,-0.36262590103832837,0.15227594567567193
2022-03-23,-0.3149862199939083,-0.10087544300133239,0.3051164648655231,0.10029470174547994,0.175447486608742
2022-03-24,-0.20331139960402078,0.3750635397916373,0.36245127481379547,-0.8383490999926025,-0.2937077827694427
2022-03-25,-1.1595879326937932,0.07116354526806506,0.10818420701857161,0.08569571778119185,-0.25196019153252347
2022-03-26,-0.1706702662765101,-1.457859793569267,0.09182731359101734,1.1437046572065932,-0.3032236737291783
2022-03-27,1.1267346038106036,0.1664972998307979,1.261920993548554,0.6206069182144729,0.15985135829630348
2022-03-28,-1.0171663045694224,1.5235236218135844,0.5898935001569502,-0.625711653673121,-0.1578760473612563
2022-03-29,-0.5367385529124844,0.3916864370645802,-0.0011664097801731207,-0.2239985783249112,0.09816411293830662
2022-03-30,-0.8927612696634581,-0.6049337591999943,0.09409233218561379,1.107327346528895,-0.18845118998514923
2022-03-31,0.02008766892914483,0.2723832427878269,-0.23047736232659233,0.6372625707824848,-0.16936074129471182
2022-04-01,0.4212369495731347,0.5892601730348929,-1.0475446509122819,-0.4055642560700497,0.10176315018828247
2022-04-02,-1.1761807643736055,0.9561063587342717,-0.7038516838177835,-0.9480845931004008,-0.05575809615337727
2022-04-03,0.02633741673908457,-1.148449427855224,0.6549576848822711,0.1955443488398454,-0.23093161768431925
2022-04-04,-1.188541087166286,0.3315836031849349,-0.23940154834080857,0.748953733024096,-0.09091757599208336
2022-04-05,0.18396090875539647,-0.2190317415600368,-0.031141704192773425,-0.4547239059667534,-0.05895171664846674
2022-04-06,0.822080302080802,1.351503945539998,0.22416448164984948,0.03096254279389287,-0.5085398841377483
2022-04-07,-0.3729295076747784,-1.0234844755615304,2.9349260303948204,-0.15960704806443915,-0.42603326965395827
2022-04-08,-0.8194784459799385,0.23469190993235658,0.8815026523010726,-0.0468579607213204,0.0989029169156024
2022-04-09,0.32259182413768905,-1.5467442102645594,0.7393873687110465,-0.38242231232605634,-0.0037282607234177868
2022-04-10,-0.36809489830890857,-0.3771048380086484,0.8530497680641912,-0.2590482144220295,0.1000595241787088
2022-04-11,1.0029536493467048,1.5230844800966983,0.28186838603708053,0.2750756142083654,-0.29168729461928844
2022-04-12,-0.7708636889676097,0.1355704120629562,1.9296239258068586,-0.5195819728747183,-0.16377349316571704
2022-04-13,-0.0007358866231012473,-0.5219526531970268,0.7864877167461879,-0.6858483321477457,0.03135034051404406
2022-04-14,0.18448584752860786,-0.4216333095387483,0.4570013563241406,-0.09587419967489207,0.015542885059913504
2022-04-15,-0.8966543242510822,-0.8484724190863023,-0.26332055472643656,-0.22664031781236035,0.046658137200661344
2022-04-16,-0.7510167434142604,-0.6720527157872016,0.9518140480376008,-0.2901087596130766,0.004304379694047993
2022-04-17,0.18034110881026205,-0.25805893225714355,0.7875299205240817,-0.05679610478627954,0.02682437927189588
2022-04-18,-0.6147011391502448,1.210279797125319,0.11984373213382296,-0.13091440823772185,0.05502526082705481
2022-04-19,-0.48340045293225037,-0.48161898968538563,-0.4449992169317152,-0.2198592947553513,-0.06152191524940692
2022-04-20,-0.8311563583049508,0.19777636396334136,0.6551143192228626,-0.04494645883857289,0.06603643596286936
2022-04-21,-0.18707058725016107,0.8669162797193101,0.19507840076119673,0.6001296732534862,-0.1446882818940828
2022-04-22,-0.856043064061126,-0.3673454479916914,-0.15256036472481183,-0.15648331388172726,0.22588758690303434
2022-04-23,-0.4447398954723824,-1.272643032456841,0.5025645125361997,-0.09869230069389559,0.014504751993495114
2022-04-24,-0.934716279039852,-0.24916348558556758,0.6277196919049752,-0.030275512622423333,-0.23792142825882764
2022-04-25,-0.42613017122435776,1.9914873773149044,0.30247784889569185,-0.5888633939955698,-0.3203091784198766
2022-04-26,1.4607651020413732,-0.48812439350162223,-1.1896403086100162,1.042889863888738,-0.18519901840114694
2022-04-27,-0.07887516592389153,-0.15963590340846812,0.2911852899808973,-1.0137856254565771,-0.1941418029085472
2022-04-28,-0.6307819799775507,0.5259596493641938,0.5769484139123411,-1.0495133332436244,-0.1862793129495166
2022-04-29,0.4721225043869917,-0.05319687375673482,0.2329163926229524,0.46044895385518964,-0.2739774710110676
2022-04-30,0.42589059815360225,-1.0209269940096153,0.029023409640138984,2.526851594113831,-0.14348046530769157
2022-05-01,0.21209449308523984,0.2764278121431755,0.30802154795454806,-0.9746197928023296,-0.27525087529463665
2022-05-02,-1.0259441167063272,0.9555110800193595,0.4219593581007777,-0.7408664037160579,-0.024459931413651666
2022-05-03,0.23392101294996653,-0.9246941658249529,0.0010252763718885836,0.1994231196705096,0.09217296983374487
2022-05-04,0.8615702990562575,0.4091702278406193,-0.44904646975565965,0.6521706976260898,-0.06188788832928282
2022-05-05,0.7816045775328014,0.8345689714445569,1.6673733574726268,1.324573060746862,-0.5595236804092493
2022-05-06,-0.7499622964581587,0.3529736131814978,0.5611469688771193,-1.6055809227748201,-0.03000204660241566
2022-05-07,-0.04111827053012616,-1.101391659767794,1.0551702765620978,0.16733371724389687,-0.06579722885656429
2022-05-08,0.23587340022912615,0.7535412570661807,-0.1362868430606522,-1.5337433246909846,0.09811946627027171
2022-05-09,1.0253210970962052,2.6541033678845247,0.13173921526670543,2.368871185285946,-0.684219908043752
2022-05-10,-0.3241379573715826,1.2921721572387188,5.501597908416038,-0.10143043558083076,-0.2840079160794813
2022-05-11,0.7905182548282328,2.1853379439179297,-1.9862163785671128,5.469781389609552,0.0017837126217590293
2022-05-12,-0.08115171241493523,0.5367324764983401,7.320422563607266,2.353616922932096,2.141593956875452
2022-05-13,-0.5489428168215865,-1.8525281512193514,-3.618172630349706,1.0849062862181058,-0.6812122166382943
2022-05-14,-0.44098101871908507,-1.827820476768831,-1.3258614718041881,0.2047247747684397,-0.25727738492847096
2022-05-15,0.4465105108788785,-0.7807109311422891,0.033580094075212306,-0.9092911303046225,0.4353953655314691
2022-05-16,0.3139765210743669,0.4964221204991775,0.5315429621817586,-0.6034341744629809,0.3940115745558269
2022-05-17,-0.2631844990713102,-0.6668006774997898,0.7409733459531964,-0.3290160626268985,0.3775635509846028
2022-05-18,2.043096623713421,-0.8957781011539389,1.7482654995200764,0.7862680175061941,0.08198748397818038
2022-05-19,0.2924589711361983,-0.30311887062056986,0.9003511012662458,-0.18900713758240872,0.40285243948695076
2022-05-20,-0.3199899757271793,-0.48286302128744363,0.41952036303776413,-0.15287207963451332,0.2988032449678202
2022-05-21,-0.9603267880436002,-1.5586958293389306,0.20682164847572435,-0.04272676564328127,0.4511357075427696
2022-05-22,0.695319768910471,-0.49997457387662564,1.2990923287179759,-0.4069470173697988,0.7417030603676488
2022-05-23,-0.06623924663962541,0.34918914016912117,0.9462517612481492,0.6674744880402103,-0.24344211293290624
2022-05-24,-1.3913399002557143,-0.45527118737388567,-0.37173943311274477,0.48195671242064153,0.0869160045687468
2022-05-25,-0.5021447447514423,-0.18349367146875548,0.2176917810965256,-0.7900196818897612,0.17013858676356655
2022-05-26,0.9004270707833484,1.1858590228420995,0.36308524768670747,0.4194373941503822,0.005990667468798034
2022-05-27,-0.09265642760796361,0.5452262708500119,-1.25310953208228,-1.0830011943110511,0.16660569329334957
2022-05-28,-0.5602770124324903,0.04259558045230385,0.31322847160406764,-1.5215512809540706,0.1250304051267293
2022-05-29,0.9940633652273202,-2.475448469786542,1.5871318932668415,0.7907088890777152,-0.12913053079645023
2022-05-30,2.1196794703195327,0.45513132823858266,-0.059395173557642136,0.2525362184099396,0.5271638242567389
2022-05-31,-0.39373401544813785,0.06033287975755976,1.3199471090474166,-0.3744565158798905,-0.08680514679710202
2022-06-01,0.7574373353846741,0.5330122180968585,0.059831947566140777,0.8024922015873543,-0.1504445675849885
2022-06-02,-1.0999348014480532,-0.47775553248953084,-1.0755016813531872,-0.1252706911327743,0.2935140881875541
2022-06-03,0.33019576977158693,-0.4349652284809673,0.8824969778419128,-0.2961512155632527,-0.22912496730467938
2022-06-04,-0.14942468236044584,-1.4198657479926282,0.2867166902610111,-0.1342378101301412,0.01813523718360879
2022-06-05,-1.3203688266235243,-0.2271623573336833,0.5195486808704745,0.30053765632032564,0.5857057740294068
2022-06-06,-0.12546330765742308,0.9482321821583906,0.516232620012582,-0.43847529426595966,-0.16788387012157302
2022-06-07,-0.6047947254326032,1.3615795998357292,-0.3802978121280772,-0.05932075784892261,-0.305833326367992
2022-06-08,-0.6851067460581886,-0.5790550421397633,-0.9613214030769812,-0.2671500050621425,0.01905448859127964
2022-06-09,-0.9812499090434161,-1.005130319630061,0.42658600841877437,0.17108032291630657,-0.14622422009830202
2022-06-10,1.560063481528788,0.4739040075220553,0.3840161250277141,-0.09802368087570355,-0.1712376428915795
2022-06-11,1.5455977464342365,0.2531706599218394,0.47363465529577464,0.7089170500743593,-0.5140303356017931
2022-06-12,0.32024708201273844,0.8028992611583566,-0.4982660859646269,-0.015190431892828067,-0.1800525287488051
2022-06-13,1.6393472709465478,4.04816340764188,0.16665969721046983,-0.6288371045666626,-0.4886190866460235
2022-06-14,-0.826561341077398,-0.5350884076430182,2.0776104617312194,1.1024399352084993,0.15391749405202484
2022-06-15,-0.6442840533581471,1.3880346392298253,-1.8495881932041687,1.1992887952410765,-0.28604910793371763
2022-06-16,4.6197895790731796,-3.4484586777966784,-2.1254683457525596,1.8037801302523808,-0.42059916117945734
2022-06-17,-0.6848701494281152,-0.864976226151625,-0.21716085312797956,-0.6986986062546453,0.30082878424357834
2022-06-18,1.411308840626485,1.21918718429284,0.8506439967049265,0.8403313726664983,-0.13567571349691754
2022-06-19,2.6627220447869497,-0.3980426190083913,-2.81030659251905,0.4252505332202686,0.44311526901009846
2022-06-20,-1.5043677993316251,0.23068981946506112,-1.385471991874727,0.20846932624565204,0.19545411760511444
2022-06-21,-1.208124278876449,-0.25909526172791275,0.18733347266220626,0.7169276311673046,0.08471681219788385
2022-06-22,1.9177578938408357,-0.8167684056557519,-0.41806577005719314,-1.041294691127588,0.3632859436908997
2022-06-23,2.6532738667582247,-0.832157617326992,-0.22959281699137504,-0.22875677350230622,0.37990405938821276
2022-06-24,1.3826502936413065,0.09334091246433568,0.21193230832673893,-0.8755442532596746,-0.0721121840323835
2022-06-25,-0.7676236692266994,-0.5086394466664487,0.12625588565023624,0.6747028957219953,-0.07034451593060362
2022-06-26,0.6795756293044245,-0.42822565676016267,-0.3419824151443412,0.47347316094493136,0.3714541803918998
2022-06-27,-1.1841633223409276,-0.03808559116012133,-0.4038125366894957,0.5843771803313803,-0.054816595303976604
2022-06-28,0.729794368503852,0.0712280565986493,-0.20751110467591583,0.06895926787057617,-0.01302770680343497
2022-06-29,0.46422958634015077,-0.010545726302236933,-0.7592648386251284,-0.5274098272248271,1.3469739233474296
2022-06-30,-0.03835880107402653,0.2000302802193885,0.19363009817849056,1.2383762934323275,0.9745940086710256
2022-07-01,-1.0409843944210144,0.38044642923077976,-1.720216139315358,-0.014380776245602772,-0.4327471985408452
2022-07-02,-0.7722625736541746,-1.0872973080465065,-0.3318957346456346,0.17467255754919675,-0.4672674494295624
2022-07-03,-0.7604965253784935,-0.5753642306603007,0.13068615039064743,0.1240786746570323,0.5253673136997508
2022-07-04,2.2969729410600257,0.09671288789916184,0.21849404768253636,-0.5291459559561293,-0.3640815140756795
2022-07-05,-0.8772844570329823,0.5096319237672813,-1.1797537517767234,0.2525032201796726,-0.35709171871766787
2022-07-06,0.8020993045754595,0.03615369147956782,-0.4633047095943055,-1.0949027068682602,0.14245417097786992
2022-07-07,0.8532445492712597,-0.45219491836104486,0.029281636139648355,-0.09084182570566639,-0.3162196955208314
2022-07-08,-0.8245770472791127,0.4552559626522501,-0.09091194194032791,0.12262214797738932,-0.25189566511318
2022-07-09,-0.8810838449323822,-1.024007779097259,-0.1863006016772511,0.6157966263434586,0.11289580660685879
2022-07-10,1.3687208880016541,-0.2529862699174259,0.510029193495119,-0.37142402193309754,-0.30483062788577714
2022-07-11,2.271504811114107,-0.3628584133699199,-0.163499917612456,0.3929041478912267,0.03492573250541514
2022-07-12,1.5931138455946028,-0.072554265063561,0.24162085111933895,-0.7253146757079086,0.20133487981793782
2022-07-13,1.207187300713374,1.0006082750476588,-0.18159848329651435,-0.0139456315678292,0.4778714591529424
2022-07-14,1.5360991600074354,-0.21538946313454954,-0.7147015933513972,-0.4679886001316117,-0.6986512892121993
2022-07-15,-0.0057533610223071095,0.2995793261099811,-0.8165861571274563,-0.8309530188396212,-0.22116537025508395
2022-07-16,2.366668953288401,-0.0723224763863691,0.09375008590154806,-0.8596686466778689,-0.05965427375676356
2022-07-17,-0.8712776820198161,-0.23858225218309997,-0.8767235789815295,0.27477156332840874,-0.0345601759596387
2022-07-18,3.096248509035985,1.610041699063065,-0.034688545681905505,-1.316843647071427,0.013987586184929813
2022-07-19,-0.5974638928600179,0.6141352185663451,0.9292073295013427,-0.26657100688402624,-0.45534950722881506
2022-07-20,-0.6112406062963548,-0.06970205283022897,-0.18574332095330373,0.7507922193743229,-0.5275079783968967
2022-07-21,0.2643731476776846,-0.5343914096948489,-0.4746955616707826,-0.545080569098965,0.2886411689005479
2022-07-22,-0.16070613823006108,-0.172411792551097,0.0018663087890251452,0.05391211373927093,0.0685697312874376
2022-07-23,-0.8104262870860343,-0.5495480982347095,-0.4421655706265478,0.22999367115289726,-0.2994967499521819
2022-07-24,0.11215412404855044,0.21361536782138926,-0.31237407075827284,-1.431652790993963,0.10173293887220385
2022-07-25,2.377104046993494,0.10883411663211873,0.40802282477433405,-0.02120077786270266,-0.28100227747826007
2022-07-26,-1.2186384864364386,-0.06742848132932788,0.8092995163838996,-0.1373940400123312,-0.3397764374209936
2022-07-27,2.726389405991621,0.6387401013933963,0.4993019128624686,-0.6022970787838645,0.5987198626506166
2022-07-28,0.16879682029510615,0.8119667995824754,-0.016095585134827676,-0.30549948257982823,0.6206382402366455
2022-07-29,-1.0713361602156022,0.15031383389469458,0.32409159552749756,-0.21786383891416522,-0.33097155697886643
2022-07-30,-0.1862848474734882,-1.2355282603470767,-0.008946745907674953,0.6040936970953938,-0.4806891263884583
2022-07-31,-0.7857575695569737,-0.47594835911649014,-0.7673828634835513,0.8048616367524196,0.5129506245671158
2022-08-01,-0.0008552110414403515,0.19805465192892305,-0.5956753488417819,-0.3088676192217749,0.2587972686027209
2022-08-02,-1.2025239177190532,0.9081264485963061,-0.5673221843212047,0.13732295267024688,-0.3525741717412817
2022-08-03,-0.7603575607476792,-0.2906562310931677,-0.2776866664447622,-0.03100435057509302,-0.7582810658843853
2022-08-04,-0.8430568856442314,-0.3836970446713945,-0.38548111885387937,-0.5027119819172714,-0.39685525102495345
2022-08-05,1.699434677162682,0.233399601644937,0.40853758140167434,-0.6279017970651241,2.3786847944055527
2022-08-06,0.3079551834430014,-1.2596787158338352,1.1148553206167442,-0.26066499319100184,-0.25947959629657397
2022-08-07,-1.0843403009806343,-0.23662706432799377,0.5652332027405619,0.06948166113489233,-0.27690974293652615
2022-08-08,0.5482223024454242,0.7490298327412004,0.3159467639271808,-1.1975010168614393,0.16609492730897354
2022-08-09,0.5974481706860928,-0.2136249714728965,-0.015760269372912607,0.5726802381208933,-0.30164430642634404
2022-08-10,1.2687036835409022,1.0617658811074444,-0.661048327655891,-0.6045447812508723,-0.36600301294955845
2022-08-11,-0.7335129598896953,0.6623204231025103,-0.27474280596963807,-0.6985692047464369,0.6522351365883204
2022-08-12,0.6740161514296444,-0.9005739456913384,0.03199575571702729,-0.5914609105498209,-0.6595354553416151
2022-08-13,-0.6255216451055102,-0.3297204757026671,-0.03208375367205685,-0.6866244802270469,-0.5557652133767278
2022-08-14,-0.010366957206217985,-0.4111521375378788,0.6917817990640526,0.3899907326541707,-0.13331643818909053
2022-08-15,-0.6502863431375911,0.9758187813372016,-0.7917752248136533,-0.3299569379447783,-0.7088928236431324
2022-08-16,-0.5036095994961111,-0.4374954001753949,-0.4962887331926286,-0.5038244930446358,-0.3051601687521967
2022-08-17,-0.25919302191248,0.7478076632108995,0.28208511133284014,0.36466036839939164,0.08635903331352124
2022-08-18,-0.7442873779643095,-0.6094214182217362,-0.7231145033356535,0.3575226569272386,-0.28153384132981524
2022-08-19,2.6011252186726144,1.4402210210938324,0.28348997974100615,-0.3836192659421289,-0.6055982081389405
2022-08-20,-0.36104883681073074,-0.7179501468880909,2.341630099069651,-0.1393200013982209,-0.07631008499806727
2022-08-21,-0.09791202748806574,-0.12873692265862374,0.042759564887504646,-0.9893053817442808,-0.31423112571952755
2022-08-22,-1.1643769609727017,0.4631896817349206,0.14064738601597015,0.13465222972755914,-0.21848363516531039
2022-08-23,-0.19669198688211711,0.022071584989217765,-0.37855750617270684,-0.5448780228202622,-0.15686719183653045
2022-08-24,-0.9900986016407146,-0.1729136073400543,-0.04310989633312808,0.16626789535707634,0.10662483122980354
2022-08-25,0.00909860706117689,-0.41034362096987126,0.006751586060499299,-0.3398144569360745,-0.016471377439689388
2022-08-26,1.9665888023384608,1.5515934883375397,-0.14991179631817972,-0.1096653742273067,-0.9164425980878083
2022-08-27,-0.7997891538517186,-0.7739431914648162,1.3416377724672386,-0.5636698707141066,-0.35977968316127623
2022-08-28,1.1192353734421914,-0.9311458723430407,1.2579869230661538,-0.48452448642119716,-0.4842317682268571
2022-08-29,1.9002276157551738,0.15633059388562331,-0.3627584584571246,-0.6165306717856519,0.2568694161412455
2022-08-30,-0.7586944325487356,0.9813741305981811,-0.19317875362354636,-0.3208874213229056,-0.5389308706250401
2022-08-31,-0.5217359823654376,0.28472172986234745,-0.21280235902396985,-1.0954164066688354,-0.025127922173431867
2022-09-01,-0.14057914435851107,-0.716756955151799,0.38006304280662784,-0.028640355896017204,0.07440430723821147
2022-09-02,-0.9268140106866842,0.14513597300189826,-0.20244101519818497,-0.44655591362427133,0.09034727202856688
2022-09-03,-0.12078063928878917,-1.4191987492252174,0.3793353881617073,-0.27735553624356346,-0.5446727158424762
2022-09-04,-0.2218890928749212,-0.5753196513911681,0.7050129808676411,-0.0058658238603140084,0.23542649167236335
2022-09-05,0.007559097847222389,0.4053300538959149,0.3594110793022624,-0.5191830146096361,0.11651111064525826
2022-09-06,-0.21464015940902342,1.715043861166019,-0.2043428592100615,0.5114820254430362,0.019347540720393446
2022-09-07,0.4495166311189647,-0.1929071950766065,0.7892760716325671,-0.1472357728500514,-0.5031867428060719
2022-09-08,-1.0829952378033865,0.03354349103315582,0.09110038175879914,-0.2242101461248125,1.300849101611503
2022-09-09,0.712569225138294,0.36187239221425666,0.3414461475237943,-0.6074217276366791,-1.3334683428292715
2022-09-10,0.5568463108026888,-1.2801325297526278,0.8571611983861832,-0.37130368432008376,-0.5070979687477822
2022-09-11,-0.8811160553312538,-0.1628089963007747,0.08514655428560755,0.14360218314329684,2.465927711892824
2022-09-12,-0.03709542472692296,0.702685794653384,0.3953164334208403,-0.4152326636545749,0.4699749573849642
2022-09-13,1.327655034043493,0.7050891572223938,-0.7181244520226712,0.41473730416330157,-2.221538301292103
2022-09-14,0.05345134246344327,-0.5436309833204328,0.5280054693462113,-0.8159173118029543,-0.1860845643683712
2022-09-15,1.571243080370374,1.4663943231376235,0.18019722707088393,-2.0713392307390386,-0.0005813006227563609
2022-09-16,0.06173284447247436,-1.4185133008325856,0.028689699083458173,0.2526906488358546,0.6046870385468053
2022-09-17,0.5614460561376772,-1.272903902850269,0.3044284297809001,-0.22248253380411087,-0.8002195013200204
2022-09-18,2.98924201080347,-0.031679023186549846,0.3753221259695982,0.42995065682176375,1.086319291230491
2022-09-19,-0.2650469882005479,0.6241585852535468,0.3530489924845601,-0.7774664470928441,-0.7911046940306138
2022-09-20,0.5440629610182137,-0.3037166724533961,0.2057207927473813,-0.7412905300368736,-0.6112481710349021
2022-09-21,0.6273580861403687,0.690808669637149,-0.09588866298515421,0.08830032475360049,0.322585529706234
2022-09-22,1.0310081928828556,-0.3178260199448348,-1.7330739132605257,-0.20726528628060148,0.06791194030005132
2022-09-23,-1.2173830258771472,0.3862995066745537,0.37413054095693754,-0.008098291906850835,0.4463510649443023
2022-09-24,-0.673596415883295,-0.8855351782069165,-0.18071438168992987,-0.3726615619392987,-1.290341447208558
2022-09-25,-0.15810440090121183,-0.4202153725811081,0.5440213234481205,-0.3143755056115685,-0.8030616208832959
2022-09-26,0.061167496550724544,0.4586393208679254,-0.10762298189816467,-0.9180745700561196,-0.6066827621429
2022-09-27,-1.1153345449806162,0.5530578410792482,-0.1211766479520214,0.4176849470157589,0.03909081623195924
2022-09-28,-0.923995753538599,0.4714632047502216,-0.9654103755396611,-0.4095472218395158,-0.31550300837594375
2022-09-29,-0.9847630529267525,-0.6339520844969575,-0.26619450424423446,-0.01236894653367163,-0.4536238097965635
2022-09-30,-0.8419783264591134,0.0257624889192841,0.23112509256057406,-0.5072463266717474,-0.6220451799474119
2022-10-01,0.25750230321511625,-1.5354183902913334,0.5253036531672863,0.07837006775284383,-0.39802604429656313
2022-10-02,1.2235419646757373,-0.4545894037204289,0.20746425701793467,-0.41106940556739535,-0.773040269157424
2022-10-03,1.0476493942132117,0.1272692088771281,-0.2207201204016096,-0.5769564750460379,-0.34644592281258757
2022-10-04,0.5685998892136844,-0.0009720998423974625,-0.03953778497481323,-0.5413533507371159,0.04367407338167858
2022-10-05,-0.9030178974964871,0.1106178212647305,-0.06037184289223113,-0.006875940680523013,-0.5127422587681397
2022-10-06,-1.2877374540269215,0.558673768957578,0.18873403703656685,-0.4517465990973548,-0.302124113230614
2022-10-07,-0.18390080415115417,-0.37667724960888915,0.45491637524650247,-0.39413747117435294,-0.7446903949027316
2022-10-08,0.2986608478266517,-1.0352889643747136,0.2762552799740776,-0.01166489641122495,-0.310406185449368
2022-10-09,-0.7182336272246544,-0.2542290951223591,-0.04253300040004008,-0.15177565376960525,-0.5632673334289537
2022-10-10,0.5313072005711752,0.29703703890467686,0.5986594249884459,0.031145718007231704,-0.14315101694990995
2022-10-11,-0.7187677196084552,0.12004045535137421,0.012537816090747656,-0.27049995839670177,-0.9789471199160559
2022-10-12,-0.3703793149185907,-0.04108344734138161,0.5949481617646286,-0.6401818742844018,0.1758380418735297
2022-10-13,-1.1000352454512596,1.5549774150608235,0.16113514895684594,1.082028260044278,-0.406994423521118
2022-10-14,-0.8109992307502454,-0.2873447560601765,-1.944791404113699,0.18337349445229573,-0.9101863312839069
2022-10-15,0.6725221305627154,-1.1557871493924257,-0.2755894931124658,-0.3128215730841308,2.81331287234519
2022-10-16,1.1295785758148056,-0.43108065587439165,0.09219658142948578,-0.5182821245455099,-0.322525279200911
2022-10-17,-0.009097427984286938,0.2119933442727773,-0.34352294380704324,-0.20594641965239402,-1.7443642817860516
2022-10-18,-0.33754973458189036,0.2867638213163852,-0.08164366487032607,-0.018689813020301982,-1.3276947094075713
2022-10-19,0.2651068144567242,-0.38387157431122687,-0.2878922921738973,0.13824021757214172,-0.6336672348698249
2022-10-20,-1.2514020416554452,0.2154611927048759,0.04110856222728328,0.013241763339092535,-0.040720547507729694
2022-10-21,-0.4228524834122727,0.3160015691425708,0.08712636504027596,-0.043598836192098686,10.068199831000056
2022-10-22,0.37591250348867083,-0.9483666234798983,-1.0029504086815066,-0.6690246025356524,-5.463249706965871
2022-10-23,1.075542713365092,0.00897492448011773,0.34230421568193353,-0.34664982470049066,-2.149280828656093
2022-10-24,-0.6815753348546246,0.6181035713114007,-0.5840153405636522,-0.2218193583700275,6.780776860169457
2022-10-25,1.504440201467361,1.958721846464156,-0.553275759445491,-2.0807858701942528,-3.861304274334252
2022-10-26,0.3264317622239415,1.738064068555483,-0.37782727750597483,-2.178436397194387,-0.9283449535335923
2022-10-27,0.3396057912419627,-0.9899771819263835,0.5232362465742398,0.2851853510650686,-1.2954387131409313
2022-10-28,0.018106456772549285,-0.44933475967516606,-0.5488492328773303,-0.22233106155169535,-0.5662102795877652
2022-10-29,0.34115009424462456,0.3624094249920489,-0.18792731135572951,-0.9400550133972737,0.7496931417938011
2022-10-30,-0.017070640162151894,-1.1110416208354543,0.041052978327240065,0.6437060891554368,-1.195673198871782
2022-10-31,-0.7846019662530103,0.957747422572646,-0.7017135960869033,-1.1195035165579257,-0.6425046386118876
2022-11-01,-0.8220942505039953,-0.40830584731864006,0.20335548147461777,-0.058273002735199406,-0.7076222172270159
2022-11-02,0.10080492970439726,1.368542797501294,0.010801216748070849,-0.8166833498847786,0.3160085032225446
2022-11-03,-0.5784413401790065,-1.0874577716484863,-0.2661127862548934,0.9718570492893475,-0.6293122705452381
2022-11-04,1.3304371582049985,0.8592815120295147,-0.15854956875450374,-0.3140420779841052,1.1771374787414841
2022-11-05,-0.41722433254005076,-1.2897270264559482,1.250009079063137,0.10279043293099965,-1.2633862298110587
2022-11-06,0.7774228729234028,-0.08615778987516047,0.3300301255992263,-0.13932507326930793,-0.117941407363033
2022-11-07,-1.2605880120895052,0.695065257936226,-0.21501494988565015,-0.2951309802348527,-0.1752390051672223
2022-11-08,1.5622447292170731,4.587559332585315,-0.4973538334914064,2.4903479441751335,9.543862043072437
2022-11-09,3.1398148396687264,0.11663732439389901,3.486775175958121,2.1691335450050357,0.6574468525573623
2022-11-10,2.9920517787674488,-1.1282036025172435,7.1450855382196625,0.21816313594108916,1.1315412084667615
2022-11-11,-1.1928990676676097,-0.777574917083226,2.21602936886377,-1.25851549942939,0.21608602682493486
2022-11-12,0.2341818873428552,-2.0005892386183364,1.1267863135771585,-0.4373318745733007,-0.24990034908317685
2022-11-13,0.25794841257509166,-1.259068750908131,0.9745640864252632,0.05265740039909253,-0.09293848744702794
2022-11-14,-0.9012723286637319,0.11885725305248444,0.12658610363649384,0.6637917409024952,0.10077375418631718
2022-11-15,-1.027170903495506,-0.7785864318202909,-0.8806238819851127,-0.23292341872727013,-0.10995095031876324
2022-11-16,0.3184259228920425,-0.6273772545557457,0.7939541972057355,-0.6559324874777744,-0.18399883900381966
2022-11-17,-0.6192935141059978,-0.8687905031290766,0.1660545498053999,-0.49963981862303275,-0.1991439659503955
2022-11-18,-0.6426250164869696,-0.7293364958759276,1.1431846607703193,-0.36570098816348046,-0.013500294647531634
2022-11-19,-0.9008926291795711,-0.8459582751062558,1.1672105817937966,0.22405047824087218,-0.18815927403259253
2022-11-20,3.252019070936399,-0.5557177771714791,0.9688632502243114,-0.018976357686236723,-0.02778931797954248
2022-11-21,-0.20314462258368918,0.45876414480116673,-1.3067998844786795,-0.42665074528748265,-0.023612211815473936
2022-11-22,-0.07636069618511365,-0.034912797223576056,-0.14548475247394332,0.21909036758644534,-0.11719651244339062
2022-11-23,1.2268972567461713,-0.5743311724626082,-0.05920447199868673,-0.2516748507887696,0.6627834781069144
2022-11-24,-0.18689294674181264,-0.44619702417162443,0.3633629955058868,-0.22040053290268471,-0.3440207562845474
2022-11-25,-0.9611224334002609,-0.7437820682973788,0.21889377364634469,0.5439558437410236,-0.260129462877859
2022-11-26,-0.6792324749702698,-0.439450862233699,0.5409223488872998,-0.10606079616342064,0.05428499622340761
2022-11-27,-0.07407370728898802,-0.5515557024476261,0.5593925593244994,-0.152068674056205,-0.17023832655913168
2022-11-28,0.5292651490020722,-0.0641203409484195,0.14189119561837027,0.20667805120886298,-0.24892793334524166
2022-11-29,2.1192027080877813,-0.4950738901796476,-0.6862006317644584,-0.9345757210100094,0.13024409465792464
2022-11-30,2.9932529085212396,-0.25665202429043704,-0.4390129933721389,-0.61294652614522,0.2390553662565848
2022-12-01,-0.058810155437890164,-0.44346146416315746,-0.31315319278070375,0.10747318295379725,-0.502717901449238
2022-12-02,0.0433566088146189,-0.11523958328729274,0.2785375493854616,-0.28490455002595605,-0.3167509039863663
2022-12-03,3.585445664923654,-0.9903089818083468,0.32690659872574207,-1.1053248706142524,-0.11458866308751497
2022-12-04,2.358321861592724,-0.7890654530279176,-0.7347922823371995,-0.787767162471576,0.1823295670248593
2022-12-05,0.1980389388658528,0.1227322709648226,-0.37119589717381446,0.5501016055736424,1.520722363285785
2022-12-06,-0.15697381406351948,-0.2073948548978372,-0.09771614310848802,-0.24236163640459532,-0.43131668832348413
2022-12-07,2.4033373390205224,-0.5302487834981711,0.36613446827203955,-0.20102637201061066,-1.0195468910641705
2022-12-08,2.7984732229536293,-0.6348373281940325,-0.6558371105306374,-0.645074165474132,0.062452545940785226
2022-12-09,-0.033562606821099204,-0.03579574324552023,-0.7589184801733048,-0.024232563354724256,2.411636476941099
2022-12-10,-1.0582293636627054,-0.27099144324543784,0.19286665640447279,0.6339278373986534,0.3908057682538586
2022-12-11,-1.0283976377544712,-0.2020979144633517,0.15610978777432866,0.0963633706470042,-1.7740569156545594
2022-12-12,-0.342982825120216,-0.011868415056803533,0.4277024577336318,0.14354336517613075,-0.45113878236212357
2022-12-13,1.4133952274059565,0.11923663134089962,-0.20469619520300292,-0.022714285811380158,-0.4370917773221801
2022-12-14,-0.7560553702536082,-0.05259379691309992,-1.2538073051094671,-0.009968943189815118,0.17477655382022278
2022-12-15,2.600496160454649,-0.6976840287022253,0.2950745775007479,-0.7457554811203223,-0.4795405075597728
2022-12-16,4.642087981467061,-0.5038088116520514,-0.6073795815391189,1.5087218614978877,-0.21015871550505166
2022-12-17,0.5544693568255455,-0.5260036197743752,0.5589454494352489,-0.052636277485303036,-0.02234457005749817
2022-12-18,-1.163248627985022,0.22851414611559348,-0.1784566346995754,-0.5322762616298375,0.37107703374808193
2022-12-19,0.6019884765878563,-0.16441397884778847,0.4874719484269038,0.7501020500172029,-0.8861837719320742
2022-12-20,2.870313688972399,-0.5307343542713123,-0.2633714535346133,-0.5581392344564982,1.3096838958494803
2022-12-21,-1.0836607925899053,-0.32940665714016604,-0.411141633404101,0.2687637804100674,-0.028957541388010977
2022-12-22,-1.0739968170714564,0.289699627381605,0.30724387348346244,-0.13575337629093095,0.1592859701635417
2022-12-23,-1.197325703898418,-0.272953714853867,0.2398034012578649,-0.35304426021394103,-0.9315910005644502
2022-12-24,-1.2346944153119421,-0.5947716891862225,0.929631625473813,0.008735306532242724,-0.07662888728370464
2022-12-25,-1.118434004987794,-0.14598332177461099,0.8192274658161309,-0.05152465185033904,-0.4414526589463599
2022-12-26,-0.02827045398827466,-0.534756598584586,0.6527672063005827,-0.18136296198477445,-0.12152781744601508
2022-12-27,0.5369816988681854,-0.3877829464799764,0.7141765981527626,-0.10882453968252413,-0.6021197058865296
2022-12-28,1.1350150722652042,-0.29258829802953584,-0.15129580790282413,0.3882018051981414,-0.08060215043453196
2022-12-29,0.07600857755017436,-0.28459669427825784,-0.4945007940840286,0.012889765359066573,-0.2628798446775842
2022-12-30,-1.2387051633793758,0.11969704972291043,-0.2840251925105324,0.17873438820135937,-0.41724674057858946
2022-12-31,-0.9894536761170483,-0.22007924190755712,0.3035142844660713,0.29227495828210187,1.0938216311253726
2023-01-01,-0.349892616218193,-0.44946670672782646,0.18764793515863876,-0.20218688098776216,-0.5750599188135825
2023-01-02,0.6410808524063963,-0.2583827575295784,0.4454849686616971,-0.01474782656866589,-0.6107719812057155
2023-01-03,-1.5670409992150396,-0.05489102495538421,-0.4866433220458612,0.20288918049006294,-0.5880627151718787
2023-01-04,2.3291203128316194,-0.020106866750271214,0.6238842231227105,-0.8511408846742269,0.5819936614417532
2023-01-05,-0.6567211966358064,-0.5601047974442278,-0.46237978977267796,0.3430905993639226,-0.5105774151308333
2023-01-06,0.6390847558524818,0.024891535923205137,0.27994752212801194,-0.08305380302576518,-0.37072798187768313
2023-01-07,-0.40061650508715785,-0.5830434439486303,-0.4533990576352914,0.015453507484078451,-0.3983789105647423
2023-01-08,2.201036439319892,-0.42601864419556124,0.49894992321438303,-0.13364113824973015,6.153137605408381
2023-01-09,1.0445313308637467,0.21651328933730551,-1.072922592432479,0.24716896191179147,8.681327592261344
2023-01-10,0.33931671625705345,-0.468071060190787,-1.341037503871027,0.014972836949702166,0.004555297067330174
2023-01-11,2.9350281484396032,-0.6949843873791345,-0.33435459456947264,-0.3614091792027701,-6.243263960856904
2023-01-12,-0.5674365284017162,0.9384355260745869,-1.3996138374150067,0.12669820385325398,-1.1719570525574956
2023-01-13,0.833573078580777,-0.5036950979159233,-0.3484685254975288,0.7191115458743993,-0.3665047373046762
2023-01-14,1.6276973655693436,0.8988234798632184,-0.2456747398942494,-0.016258434273321735,0.1702512147871134
2023-01-15,-1.3018494610262563,-0.8705077053635724,-0.9214393111934231,1.4320708587413786,0.6881591990733187
2023-01-16,-0.03993268159697242,0.23334621301937636,-0.6529145184744278,0.019130826447320337,-0.28011752959440106
2023-01-17,-0.8749524924535811,-0.15376014679689012,-1.0753703718927372,0.04950191623287878,-0.027014984787629943
2023-01-18,1.0083319896163063,0.18030838317034856,-0.04036301434337129,1.1998027597734997,-0.2954014636178506
2023-01-19,1.2219594344474056,-0.9166598736621417,-0.5438836679835611,-0.19522414229969048,0.27457748834152096
2023-01-20,4.0727320833173195,-0.35146868494334166,0.1430995607383689,-0.2155323970501884,0.04050613951780077
2023-01-21,-0.1521267728382627,0.10671701131949039,-0.7622958011348814,-0.006045991159744871,-0.1864939297928465
2023-01-22,-1.5179314007978046,0.33323355354675405,-0.28130488272020826,0.3456403863971718,-0.1468104505824054
2023-01-23,-1.3908983843144551,0.12516129235472054,-0.2388592068415088,-0.051938299023245024,-9.94580150906296e-05
2023-01-24,2.640068064874672,-0.7585576732723077,0.8769081237850153,0.849524001723,-0.1092340576538218
2023-01-25,0.7333054065473297,0.01513273960334325,-1.9654170695665312,0.12647431823365263,-0.13989303625433464
2023-01-26,-1.0882024586666592,0.1286676478424404,-0.9818770303173373,-0.31375599153096295,0.0069771184642324425
2023-01-27,-1.1007657814344993,0.053132360275856695,0.3227449579378462,0.6263601082670344,-0.021881430399039486
2023-01-28,0.6466830194182865,-0.7986571373196226,-0.0431787779568094,0.1186355086052608,-0.03435408533225141
2023-01-29,2.243917363513561,-0.20104122238405311,-0.45188033436927366,-1.0653827344577724,-0.04482939188129945
2023-01-30,2.277410927666446,-0.35054578522155433,-0.22278552794873743,1.149737422485818,-0.21271034534202984
2023-01-31,-0.3430433350558802,-0.2677547226601851,-0.22941638305832493,-0.29135347997674044,0.03612632621209852
2023-02-01,1.479079176804294,0.07598796166535653,0.5807458919520907,0.5010941564392225,-0.3568168646302381
2023-02-02,-1.567899439648034,0.5039727676614938,-1.5031884121212407,0.1414648245815801,-0.0856468837687122
2023-02-03,-0.2355301168110834,-0.1944406664165331,0.2880709171528701,-0.02151342054502042,0.13180741768843512
2023-02-04,-1.2207178269087697,-0.5536145200520343,0.6504775366486855,0.27632509457164084,0.11417649074893473
2023-02-05,0.7998322461955688,-0.27885110029561244,0.579994156623793,0.8706160282752478,0.757792828081027
2023-02-06,-0.5306523658001829,-0.23328453845087999,-1.1186575886933494,0.18589145068119325,-0.5727960456497828
2023-02-07,1.5190477704711172,-0.10183104163742794,-0.2817588785595942,-0.020685093102963,-0.00569974276554425
2023-02-08,-0.371951905996266,-0.12257724209886592,0.56485455335837,0.8092630737630583,0.10255903235159558
2023-02-09,2.910508523510757,-0.01022311670543829,-0.7173151908070111,1.6310994594256694,-0.38994746372362565
2023-02-10,0.05446321116095878,-0.32253882977664494,-0.36893695946074007,-0.7779965630170421,0.1724114826889508
2023-02-11,0.7136095477325448,-0.45309587379609323,0.47797671910094625,-0.7926747235255399,0.30071037095183345
2023-02-12,0.6163770967178996,-0.5246938022176251,0.11202352025296472,0.1390145612605934,-0.35958973177722026
2023-02-13,-1.2550277043943698,0.6087486539544357,-0.6229915446485434,0.7818770671884505,-0.17122811526127518
2023-02-14,1.0682620511463659,-0.22293644859530581,-0.31124078143105544,-0.5371383150094284,-0.0670655160100647
2023-02-15,3.717255149843105,-0.6894040131209132,0.13975762883744616,-0.08090349819419544,-0.2167235206482545
2023-02-16,-0.5703684765495689,0.5266040834813203,-0.45076098863047626,0.6710831909965699,-0.31765166327017236
2023-02-17,0.8757654807270528,-0.23302045935760243,-0.07620820365909012,0.13056327287649078,-0.049518971386488836
2023-02-18,-1.2914342722636574,-0.7079268699973388,0.5239746232670051,-0.07988623121534519,-0.08136257371978745
2023-02-19,-0.8811533714380235,0.09971166322249071,0.8042795548608298,0.3737460096428842,0.20120102994071035
2023-02-20,-0.29511632465094273,-0.24153311574347983,-0.17044790593453718,1.5635452406488546,-0.2851869194471879
2023-02-21,0.6446547490444067,-0.1475822448069154,0.13127914961627746,0.004406893065570503,-0.2744801857328605
2023-02-22,-0.9018318973885582,0.17497903351217128,-0.5937288387654613,0.1481231247396648,0.07115321209154724
2023-02-23,-1.084279854968007,0.0921521734348277,-0.19870303299575143,-0.13712630131656064,0.018445732894707287
2023-02-24,0.7309307759383135,-0.3951299092426029,0.3817836076687108,0.45238660945484166,-0.06549946061682167
2023-02-25,-0.4411599112880497,-0.7772634154732984,-0.29780658036861796,0.5804618032851004,0.3387538033496354
2023-02-26,2.0387963077488696,-0.5533690240604079,-0.08025977453630277,-1.0540783614076472,-0.18058085084875258
2023-02-27,-1.2579613798720652,0.14764600255103422,-0.1139340402590471,0.27643602552090074,-0.2381721706232964
2023-02-28,0.4972269617943427,-0.2874726892955241,0.3454625547225507,0.04393603986769465,-0.1151345254669412
2023-03-01,1.7690397942626022,-0.4378567751408433,0.0845080719562038,-0.3362451142227178,0.20750137757248172
2023-03-02,-0.6121085809814294,-0.12936224521947204,0.04834293278102102,0.5184823117971824,-0.2051214300241072
2023-03-03,1.9880178004842948,0.11287866580501761,0.07729120829098354,0.7010441847349275,-0.2927252570002239
2023-03-04,-1.3869887041742437,-0.7864310287406628,-0.7861724991649968,0.7304621589876249,-0.11791939709931586
2023-03-05,-1.334845506893509,0.2601007229022063,0.32604475033934294,-0.5988138102373269,-0.059124974771246404
2023-03-06,-1.1954407971869616,-0.16926741644108997,0.717593562505572,-0.036408584887937856,0.04455371493062039
2023-03-07,-1.0658392995529358,0.010024083955135508,0.4559535216308343,0.61799416918994,-0.22238764632275762
2023-03-08,0.38132569512332665,-0.3250974648601844,-0.06733979639763299,0.5269800391198277,0.013652032332708244
2023-03-09,3.3898978894939096,-0.3942221578024078,0.6300377465968814,0.5912940610833866,0.6704746516400854
2023-03-10,-1.334248195114429,0.8268807228462081,-1.2997997575886393,0.17318412642820435,-0.640028001918895
2023-03-11,0.2938571166955341,0.8230373995504839,-0.3149555738776046,-0.18903795474598947,3.063257628028992
2023-03-12,3.2450102630046396,-1.221404969347694,-0.809486632376908,0.6738450809072826,0.3119327188511578
2023-03-13,0.9498125226972899,0.4670501400538146,0.0890608819815042,0.10646106461125078,0.16922770225488645
2023-03-14,-0.8971253741652964,0.6657202469635155,-0.4231782325326035,0.6195063075660522,0.1949236516349363
2023-03-15,0.2921252888777341,-0.5125384983847949,-0.8757064469764775,1.570188814325554,-0.14199565129930874
2023-03-16,-0.44592996605963414,-0.6444444867247029,-0.2657755544505305,-0.9682917538305867,0.05135659806534165
2023-03-17,2.404277356691115,-0.04458792959715336,1.1089650156577147,-0.292297398654862,0.031565841993617436
2023-03-18,-0.3601190957466011,-0.5444999788242458,0.3375402838780038,0.3268112294417077,0.25014509383657324
2023-03-19,-0.4607369820193412,-0.1453953633132218,0.2677083788968465,0.37577369742104627,-0.09205334029516876
2023-03-20,0.39204916999886696,-0.0812445110312868,1.156441178405303,-0.025161571227988327,-0.5376477441185928
2023-03-21,1.1448161539578854,-0.41986130321129117,0.18843169330125528,-0.045854141822579526,0.173965970724384
2023-03-22,0.6898208321333125,0.022024885589381833,-0.24047698275190846,0.479949123379427,-0.42186864919042777
2023-03-23,1.326883209147206,-0.4443005393695662,-0.5031226331331229,-0.22749513884825798,0.3679496265686218
2023-03-24,0.834786264023082,-0.2515771050226145,-0.25067767740353447,-0.3054109751092364,-0.10561090522541938
2023-03-25,-1.0409080359045209,-0.6535890726210831,-0.2777554916280211,0.24674383856792675,-0.16370661936023853
2023-03-26,0.3747929598207518,-0.33544442953314635,0.5011650281991482,-0.8227258867436065,-0.10042658212270691
2023-03-27,1.3745270209416058,-0.3962747392902989,0.37250900290694317,0.586340719296657,0.1622148592445
2023-03-28,1.2365991357900619,-0.45574406452906074,-0.4558961957554197,-0.7004654221107276,-0.18569217982880043
2023-03-29,-0.7123336806082627,0.2030884370479831,-0.1620493993909773,0.284714244735883,0.10304205873879144
2023-03-30,-1.4413523918764561,0.25286059344482553,0.5696892827677313,0.23799983299389285,-0.41173982960734673
2023-03-31,-0.11057683405666338,-0.28063687494943224,0.2432841009941308,-0.08348249387922375,0.052933285365275085
2023-04-01,-0.8116449348209518,-0.8235752107238173,0.27219061810476297,0.6006682143609658,-0.16989231192870538
2023-04-02,-0.31445825940193556,-0.18736729163712984,0.4971647992797805,0.3038738156913579,0.2351686958385869
2023-04-03,-0.8923695929653329,0.44867892336042187,-0.41967676386978303,-0.040784137295768734,0.10891871119340944
2023-04-04,0.9010323395414802,-0.09124620206432943,-0.14347581934805684,-0.7821052673366182,-0.03620411058268728
2023-04-05,0.0002522756408821163,-0.19174430701182457,-0.0765892346366179,-0.07298112596193679,-0.14422231007547645
2023-04-06,0.26811703093371586,-0.47020481228751143,-0.03658693240510435,0.6207852840184404,1.3389895864969135
2023-04-07,-1.0376455679035312,-0.041740656209531324,-0.34971775825782936,-0.10039349819458393,-0.8094052171713628
2023-04-08,-0.16526594625286442,-0.6727668549181631,0.7423920850321953,-0.24001296115222526,-0.44941711924278405
2023-04-09,-0.8576604236017927,-0.08104684406050401,0.3989474403490674,-0.08221103781990373,-0.19716181107712755
2023-04-10,0.9311221850470538,-0.05670292253254943,0.3459049382474193,-0.5541108345273559,-0.030271468371345877
2023-04-11,-0.6434802856062221,-0.02556270382459696,-0.27915992588279975,-0.4164159040668513,-0.019359812697927675
2023-04-12,-0.3804408199485862,0.37578919636016833,0.38205465762891666,0.03826481409667712,1.4116740720107097
2023-04-13,1.4624148935454229,-0.12391829236081749,-0.15043896777133825,-1.1035871507298127,-0.12806959263966547
2023-04-14,0.5744576260396763,0.5176601325730065,-0.21079594774434174,-0.5136324544402879,-0.5014103709385349
2023-04-15,-0.8703047192235333,-1.0685661017919512,-0.11690377665492133,0.31879584760593727,-0.4601811112274454
2023-04-16,-0.10291140214541775,-0.27707366999655353,0.5322498361709542,0.114687712414873,-0.12569409338816123
2023-04-17,0.19065334163314782,-0.017121585784330838,-0.21106473349054675,-0.1923351532764363,-0.5064357175351976
2023-04-18,-0.324737858384753,-0.07716588158050358,0.0047555195192340435,0.2132556528167413,0.25136029772598545
2023-04-19,3.0123461201849246,0.2451799077215622,0.4334946368330091,0.40760118953440294,-0.43901302974918593
2023-04-20,-1.3242604658424646,-0.05695776332771323,1.0099170286246433,0.2306312679435933,-0.30952009220701293
2023-04-21,1.4943312815130583,0.18103577013262254,0.41697660577780205,-0.5873809927251398,-0.14422022649329683
2023-04-22,-0.09826949021582783,-1.0634879856531088,-0.6073505829757132,0.18285236137854266,0.07812516140266966
2023-04-23,-0.7722897418265314,-0.10941203234576982,0.3067498882326715,0.051980025192320624,-0.2593569361685673
2023-04-24,-0.5767444684046694,0.12745497179362078,0.09946382007614255,-0.36079236146703864,-0.1328765448406819
2023-04-25,-0.32328257942480165,-0.14063451391804116,0.058669807414118785,0.1044050450869363,-0.15988025122555044
2023-04-26,-1.391076663243916,1.0095870728905225,-0.5122224124664763,1.1381769300297129,0.24323723123681507
2023-04-27,-0.08693442726355198,0.11335212604548538,-1.6853542618384523,-1.1721193005876822,-0.1507054003014333
2023-04-28,-0.37666944100565447,-1.0576059020373925,0.4204331951694696,-0.10121054170224489,-0.2829970238743884
2023-04-29,-0.03156454062783721,-0.8663720050443833,0.4525875495317461,-0.10251295051272045,-0.008199257859320568
2023-04-30,0.4275239341162729,-0.18241804771194453,0.448202307419882,-0.41269478128726894,0.0036265013948964886
2023-05-01,0.5593588952025869,0.055500640127977036,0.06357027418634105,-0.1229376781270153,-0.054238504252149385
2023-05-02,0.5612052894601764,-0.3480810287118004,-0.10457398257733834,-0.4229916822631646,0.16979235693272254
2023-05-03,0.12560840955969424,-0.010168925701308005,-0.005563457383142794,0.08540528531386682,-0.2508502827110388
2023-05-04,0.13311188644207625,-0.40938077579316123,-0.5363082913498066,-0.3365936350149495,-0.016772377377790706
2023-05-05,3.194595432395114,-0.21394219134681502,0.35626906899256966,-1.4909102449764402,-0.03988445508585371
2023-05-06,2.1100863454635306,-0.40869640337252633,-0.599080212472506,0.28661401026712624,-0.33690025413197133
2023-05-07,-0.06904441120466227,-0.2742956706841803,-0.7991605186089695,-0.3062066520165247,-0.20027892396400515
2023-05-08,-0.5156523921541745,0.6348498397146513,0.21756936373612498,1.6257714553967908,-0.3227064666815214
2023-05-09,-1.3879306515328793,-0.41249681681582423,0.6498738883625882,-0.050653067892134904,0.6696599042577173
2023-05-10,-1.1195850912768477,0.6812591452934846,1.2281515633452482,-0.16995615123887525,0.008963925185791637
2023-05-11,0.8484523033409727,-0.6187876989916027,-0.1751968049730103,0.3451046643522736,-0.3118447521999758
2023-05-12,-0.944401779356567,-0.005259241837973993,-0.5115157849537666,0.048950701685805204,-0.10722297268690367
2023-05-13,-0.36005754225155756,-0.7059646294547699,0.01851152855164187,-0.6053126144506041,0.024181292963369207
2023-05-14,-1.0330451566644852,-0.2836036930886042,0.6450798868263734,0.031217026953593418,-0.1512653092743129
2023-05-15,-0.4204520346976749,0.044472788346621814,0.46166332511383384,-0.10545155416697097,-0.06779415251646217
2023-05-16,-0.940062484606107,-0.30398678317262723,0.05663012736767327,-0.08949639998298056,-0.11148506195549637
2023-05-17,-1.238659810652236,0.05591702543243022,0.44082331562487226,0.3056314124794568,-0.01942595332605127
2023-05-18,0.0645471804578671,-0.40847377515947253,0.30833055170131346,-0.06425969101332087,-0.2569045903340458
2023-05-19,-0.5307235113785029,-0.37510501589241546,-0.1384349661511275,-0.3650001768567021,0.020753106693509212
2023-05-20,-0.35067144039296083,-0.5113147797820756,0.5920090928392134,-0.07189148218883927,0.4615474942551868
2023-05-21,0.4386302277548968,-0.4120735314126463,0.6260531036288675,-0.008717489138219398,-0.39097592261330527
2023-05-22,-0.4086102518470904,-0.038231814435898764,0.00958519530505812,0.015953775445660536,0.10191367991866378
2023-05-23,0.656075520454544,0.13872940041456414,0.057413789316379284,-0.7219334116880386,-0.20388854905385329
2023-05-24,1.5597049663647842,-0.3576082382786737,-0.059560809832475095,0.13231326450893555,-0.20712595365634576
2023-05-25,-1.1596781123235742,-0.011652172692019092,-0.6294594866401553,0.15962804561187585,-0.30161184009258607
2023-05-26,0.2424733178354085,-0.174049331683804,0.42806901828021776,-0.5527129836537582,0.26144353490542044
2023-05-27,-1.105242717618596,-0.5435069107726734,0.18677845661364909,0.1580982068069885,-0.06001044502968053
2023-05-28,3.412867589083591,-0.33626638592012786,0.7935394372612145,-1.1969752976317567,-0.24919624072666186
2023-05-29,-0.4703648223048535,-0.25555088828708183,-0.8364594970468847,0.1469590487569247,-0.12532369834769375
2023-05-30,-0.9193054583918755,0.18313779428725,0.11648919473915031,-0.20125928503980603,-0.21261014196529818
2023-05-31,0.3412175482678527,-0.20510004761275538,0.5339429143926637,0.2771756756838288,-0.1852961976619339
2023-06-01,-0.6324370952085304,-0.1995658185148527,-0.39427949106828886,-0.15992848649238137,-0.11102597592155937
2023-06-02,1.423470123428672,-0.27345580943375253,0.3807687427506714,-0.6293271116751549,-0.06764568521786897
2023-06-03,0.13386622660109562,-0.717754798538718,-0.0738364559399523,-0.054404336415784633,-0.13127557694157402
2023-06-04,-1.3230230127221931,0.09424914864981095,0.08656764849926056,0.15945036322103967,-0.21855648282092544
2023-06-05,1.8943029133461446,0.4170645103784219,0.4561180480727114,1.4212702130719923,-0.3839221548231331
2023-06-06,1.6934822434228969,-0.36720494664720826,0.18733976398755448,-0.6540529656900993,-0.1431402149406259
2023-06-07,0.934839673116887,-0.013466064757379931,-0.5104805869862388,0.08813418046480269,-0.21409169243722082
2023-06-08,-0.35643022209841796,-0.502240625731368,-0.16967917896400278,-0.11216645716449565,0.29300146201623306
2023-06-09,-0.9881824886092351,-0.012290927712838589,0.20413692829877855,0.0746651938260303,-0.15884571635887582
2023-06-10,1.8045426938131015,0.4633823706574058,0.3693855353446504,4.719410738844056,0.1605553580583449
2023-06-11,-1.5866332252006345,-0.6760117559255236,0.8934272800062961,-1.1355950179766905,-0.06535469162857538
2023-06-12,-0.9068234473738787,0.5934778804675094,1.8538143728215135,-1.2836897574863575,-0.22440021745008312
2023-06-13,-1.2755900183943913,-0.3095248142364163,0.3126909381742104,-0.0773748562112182,-0.06468765808556966
2023-06-14,3.5948289693853823,-0.8427792186226497,0.8239494454777301,-0.23163886231132966,0.22029088286972623
2023-06-15,-0.815513660516107,-0.29186430059066615,-1.532428279329539,0.3555716996022715,0.09255516010130975
2023-06-16,1.926168629370563,-0.3905751738039542,0.1092485238115015,-0.8253998187389388,-0.18609984608743943
2023-06-17,-0.7054644219625917,-0.5100409221617872,-0.6299269863991175,0.16737299142667963,-0.020140252548116445
2023-06-18,-0.8024643343067778,-0.23404062854205052,0.32968861716601217,-0.04105283080425864,0.011142948129015706
2023-06-19,-0.1158331576129688,-0.17608950045087338,0.561667984387891,-0.5412417874758747,-0.03619595549710195
2023-06-20,1.6176676764510984,-0.2884416967004196,0.45747822909822256,-0.04624850067513484,0.002719198275682894
2023-06-21,1.7314433168686676,0.3109305961778439,-0.9156807457020255,-0.27677896033106664,0.479717436396929
2023-06-22,-0.6681376028006296,-0.23812841981466457,0.1337541017771092,0.4909644555878322,-0.2510333605322823
2023-06-23,-0.5313347959450545,0.057904744972464804,-0.05501919232424211,0.9498270148222394,1.0405349021599846
2023-06-24,-0.07935946394796282,-0.7672674316684649,0.6746366113461809,0.6915358873651545,0.6637626149353838
2023-06-25,-0.16604071963027695,0.05784191985475739,0.30141515847845696,0.14157097765348178,0.338517927068028
2023-06-26,0.32373636592129046,0.06821030296468131,-0.4002730284464097,-0.2538438375414346,0.09448646708241454
2023-06-27,0.0490870970395297,-0.3156896119688212,-0.18128644645029143,-0.19586111546946852,0.2474282939291587
2023-06-28,1.910940076307223,-0.631427579737094,0.34306547720443414,0.8487719659638598,-0.06658147955442559
2023-06-29,0.04184067385315728,-0.49295775916753115,0.05049882793096136,0.02116834060741345,0.3934745210390671
2023-06-30,0.7994410573499614,1.081769979801211,-0.12038691967071592,0.6217813343579435,1.10170136728006
2023-07-01,-0.8095875809549087,-1.1484643779232704,0.13298736130474023,1.0301369880475966,0.12578678049213293
2023-07-02,-0.7817571446806766,0.08671515016201566,0.11160932582882693,-0.3348734084911789,0.12555430525587147
2023-07-03,-0.6238975268511813,0.02024392817128419,0.4073942733754792,0.193242711831155,1.802678312304413
2023-07-04,-0.13224062195264827,-0.7059547287039597,1.1389938210205028,0.43391558568395966,-0.09966934205956642
2023-07-05,0.06985553124766529,-0.3842640256902008,0.14683911281515255,0.8883201968249482,-0.26946480350438434
2023-07-06,1.0806223474258607,0.028943203093743295,-1.063300869774302,-0.23065413302975524,0.09905238628168218
2023-07-07,-0.2323096743704302,-0.4618581526290805,-0.7415040414003341,-0.4452987480703163,0.18642798296409693
2023-07-08,-1.0278433023643097,-0.42122321792626843,0.37382743109920646,0.16374016817947804,0.27397549465064985
2023-07-09,-1.2301885608515408,-0.2474480632487579,0.2908166710034117,-0.10784018723422567,-0.06799266792701643
2023-07-10,-0.3640787927930761,-0.06423155624176796,0.7146829191993148,0.241662245548876,-0.02780100505051279
2023-07-11,-1.2763154321274202,-0.4018601306230696,-0.506317207767194,0.9348409231506895,2.162719370980858
2023-07-12,-0.9312198061224632,0.07769049430221828,0.06166297203893929,-0.21906915199151555,-0.03813698599754809
2023-07-13,3.109312902951065,0.012654221266172046,0.6725967779719528,1.0490748693083787,2.271360705692405
2023-07-14,0.8411811293549327,-0.31217256597535686,1.465615998761754,0.9719748085500853,0.6131365397358539
2023-07-15,-0.9620692589091616,-0.6309588706328827,-0.7445309999921619,-0.10447360237873264,0.3035375647364785
2023-07-16,-0.8128746912498788,-0.24167385022808785,0.1765834629751558,-0.16783892776134485,-0.6404208590834501
2023-07-17,-0.8440065682223638,0.041180962125216554,0.3628689778146024,0.1440731535365851,3.1260753938701455
2023-07-18,-0.3607924998883559,-0.5218614025124576,-0.18114272661773517,0.049091224488948586,-1.7325227731362751
2023-07-19,-0.9948923362963827,-0.2197091402025232,0.16143723661570278,0.021056847501653885,0.7006218533318319
2023-07-20,-1.2577071050200184,0.07804004238197247,0.4470024346375225,0.3438903353948592,1.6787237575750362
2023-07-21,-1.1863349705372292,-0.6420159926854441,0.4150752632855408,0.05666349367944119,-0.3788413515194366
2023-07-22,1.1432671544739417,-0.802450799025015,1.0142099296589244,-0.15529685365663426,0.12216731243742197
2023-07-23,0.5357910092976873,-0.536407363653239,-0.22538991567218444,0.17371763786062575,0.11559052363565857
2023-07-24,0.8042566699541364,-0.010979049512237483,-0.2758167299533504,0.5081872023070162,-0.663730260776038
2023-07-25,-0.8848493697862905,-0.33815056622140993,0.05991701333555681,-0.06018093496866958,0.5230778228344504
2023-07-26,-0.5167165701984391,0.16223900094373284,0.7371673817359787,-0.2742388801967958,0.22023771596382385
2023-07-27,-0.3856080798368062,-0.5443298630526263,0.021590903835677147,-0.11852166645835951,-0.3417964749579135
2023-07-28,-0.016363046611668552,-0.4821559488770489,0.31155818313785255,-0.15488098843275375,0.3647478717033532
2023-07-29,-0.5075613455972559,-0.537297851235125,0.39284561306538845,0.0008369708380679721,-0.10269733459011067
2023-07-30,0.351410898629077,-0.19180018608104638,0.7647170871549173,0.29469570996621275,-0.025947515180628593
2023-07-31,-1.0739890820475946,-0.06144932181846511,-0.3444512596147452,0.280650309682359,8.44574883400403e-06
2023-08-01,-0.6723909131090166,0.5121809775587235,0.24965490504991739,-0.31033647468751874,0.07862641421026662
2023-08-02,0.5993473553413015,-0.5005353656099933,0.077216848740136,0.024987550634893937,0.13688772429520168
2023-08-03,-1.1150769017672881,-0.37921758477558604,-0.20931679068904646,0.2524078214779876,-0.051029769074507285
2023-08-04,-0.8211860566370779,-0.04179881027621463,0.4742680196239814,0.16273305720625322,0.8612566267289383
2023-08-05,-0.3634451080402691,-0.6499831924839626,1.0227618503397933,-0.10929830839806261,0.33680239421758335
2023-08-06,-0.47094634327420065,-0.3425788028137104,0.31438882001370744,-0.052192897304263255,0.017516047646167883
2023-08-07,-1.4412120897035723,0.3641774378172138,0.0873712692137542,0.51397141950068,-0.2523001215289622
2023-08-08,0.5518519014660827,-0.28969971277215845,0.08381225359339908,-0.23584614598490536,0.223519449798845
2023-08-09,-1.3285309943960075,-0.06657732539405349,-0.297196856847773,-0.011732210884711818,0.3213447115113868
2023-08-10,-0.9775206651001255,-0.3596146517081148,0.4027916005413477,0.02901116665610968,-0.38317947533855673
2023-08-11,-0.9676355200592176,-0.35458326506572957,0.6397958107511059,-0.0019654107864246428,-0.11352364504128903
2023-08-12,-1.1089584351938162,-0.3960141912423892,0.6508109125364728,0.11840509695930607,0.5889215561750147
2023-08-13,-0.16275817931774264,-0.2819956837717462,0.7166322490265749,-0.14636014496661404,-0.36587876886348153
2023-08-14,-1.0200979861993624,-0.027518236568443415,0.7125287196946533,-0.11989986148636417,-0.3304706178375466
2023-08-15,0.06978678287856312,-0.18599380617888223,0.4909042938356537,1.1848337786362868,-0.2158643000201736
2023-08-16,0.1857023303821502,-0.21591567995728575,0.01379501607410129,0.9105454421977186,0.004621050104013719
2023-08-17,1.941980444420356,1.2750144319452597,0.5241782189900646,2.015610731103164,-0.05933937696274381
2023-08-18,-0.551481998190468,-0.22752636094959985,-0.9822997691015127,-1.0679035354753457,0.4841102325791342
2023-08-19,-0.6840890781841891,-0.47085523051667644,0.7952406617580324,-0.5668833007123708,-0.22009238347242882
2023-08-20,0.14154087618080394,-0.6883584060913457,0.46773519837306277,-0.36395939835288516,0.11200092573400616
2023-08-21,-0.033991786861333924,-0.32627493245358635,0.25454980096792856,0.20098537215032636,-0.08456939633050442
2023-08-22,0.4694542806222542,-0.013788152969918152,-0.08315669762549698,-0.15341089326854232,-0.30036080157592415
2023-08-23,1.218432652958856,-0.3787577630334657,-0.5007052276431804,-0.4402175519291803,0.10853062319179448
2023-08-24,0.11256614267435242,-0.5412685440899081,-0.34883190674359676,0.40234548099595585,0.24572380111005007
2023-08-25,-0.9556151213560222,0.02630857996927258,0.08331995188064388,0.04322867423859214,-0.13907030984137222
2023-08-26,-0.2650071376411604,-0.6943117876886783,0.45025082120191445,-0.2724718442015726,-0.2126967406773159
2023-08-27,0.3554870168595952,-0.520301858354819,0.5495233853944154,-0.3709101269231828,0.07565687623271623
2023-08-28,-1.1024639743527873,0.18151139916785133,0.1443170024678524,0.293241676301248,-0.0797760807561154
2023-08-29,1.452833909009208,0.7068982758206241,0.19615041028993627,0.004034533726836109,0.12205524839690063
2023-08-30,0.6107971309036735,-1.183897550159824,-0.898518131236548,-0.08914660488746648,-0.08570515728989127
2023-08-31,2.3652452124026957,-0.24901136024649131,0.1367579320043511,-0.24660310888853412,-0.22946124257730732
2023-09-01,-0.4005425909786128,-0.12667451889751616,-0.8400469224893754,0.033199402220306144,-0.03387090190085168
2023-09-02,-0.22390466430812098,-0.46374816560885057,0.20282118803009574,0.2096214033185802,1.8492184429405252
2023-09-03,-1.2778271048141219,-0.18147844617048967,0.8310992544640954,0.09309923323914836,-0.2103826733827768
2023-09-04,-0.7505458765517165,-0.08742663668744986,0.5692276479974839,0.21213171378705636,-0.3227597131931645
2023-09-05,-1.0600190629399169,-0.13737352053301488,-0.06421602968570558,0.13321129769883,-0.19101345548184456
2023-09-06,-1.3007334933444379,0.02295296243534328,0.1725154532631022,0.11651725498246038,-0.26885413736495356
2023-09-07,-0.011794520382333131,-0.31817674034446425,0.2905916494065215,-0.41618833828736723,-0.27086628119345507
2023-09-08,-0.3431298125380482,-0.34439392351498815,0.11968284330207829,0.025340458900689325,-0.23237262880789805
2023-09-09,-1.2485704344095974,-0.4848721784883835,0.0011277957184536922,0.45156298989663063,-0.3031808034509297
2023-09-10,0.4193769961048197,-0.034606827845902584,0.5952898099680234,0.11693187354538116,-0.2748198286649487
2023-09-11,2.3267947267382567,-0.06019525559617371,-0.16149429663236248,-0.2011858813010949,0.19814480256448283
2023-09-12,1.154956164461059,-0.2911854516290092,-0.9011067578783059,-0.06643727454735314,-0.030287548306052254
2023-09-13,-0.16277355416422373,-0.16325272786518935,-0.7139928517580181,0.02880670321061603,-0.290424213711234
2023-09-14,0.025933039126746004,-0.0020327082446366784,0.014138154625948618,-0.12658525937398135,0.1394463263655399
2023-09-15,0.02758571378027982,-0.40460887488783936,0.3101589992416657,0.4019121072979898,-0.06438236077902283
2023-09-16,-0.5142498982189724,-0.4176814550190588,0.5134573978156952,0.18628810461608464,0.07956737104793071
2023-09-17,0.27462054901321276,-0.2945215035548441,0.25679805322448424,0.15067000753964055,-0.007768736851167439
2023-09-18,-0.48298543950964234,0.27461304719171004,0.07695898288202549,0.210402992161816,-0.3276897380747423
2023-09-19,-0.8928744422785242,-0.18190969079960986,-0.11906113964461029,0.08148949216134238,-0.10008804414613869
2023-09-20,0.32429691017378576,-0.19154294472546615,0.5057880552012332,-0.3227196299696062,1.0088836331068123
2023-09-21,1.9033540414901022,-0.6267438410321664,0.2718921517037263,-0.0846706885624614,1.131006258719699
2023-09-22,-0.3793842241886066,-0.4742683988788366,-0.6676521409894692,0.23146839237912367,1.5862136947770011
2023-09-23,-1.3179123117144185,-0.19379781224450873,0.4842443549029984,0.19086274717382332,-0.5593892265549893
2023-09-24,0.42633489998898616,-0.32740920539196244,0.7079559154138448,-0.15900329978726122,0.39166243389950917
2023-09-25,-0.7224275572612379,-0.10377094192291321,-0.09364488549951831,0.04813588694971089,0.20193314522074882
2023-09-26,-0.7975819209043055,-0.23353596952812333,0.258682669338407,0.05189576388791743,0.05074678441441996
2023-09-27,-1.0895205714706604,0.1451595751222165,0.39539320130353256,-0.016861720406033804,0.13610930082639672
2023-09-28,2.323566047518794,-0.47314999422228604,0.3588101982814662,-0.7662077027086667,0.23928476553126696
2023-09-29,-0.3242350907271206,-0.43427650492028774,-0.6182891285288311,0.2416684199504749,0.07381445608452064
2023-09-30,-1.0195847032451972,-0.28402787397186036,0.05945443375166333,0.2312007105944101,-0.4869732490811092
2023-10-01,3.8034546698931453,-0.661492651639138,0.5535487459266261,-0.7901889138860366,-0.42620375869192767
2023-10-02,1.8383610647170823,0.007368337713866713,-0.9203574183461091,-0.03846549423837751,-0.04494819066244475
2023-10-03,-0.9946614022512483,-0.13349886775194972,-0.5588406246571122,0.7715361619521501,0.2890397505231668
2023-10-04,-0.7141207319543181,0.13070113400246028,-0.004848012451456265,-0.2119675939396222,-0.3919392932309358
2023-10-05,1.535255906202738,-0.474501461101179,0.12881723680141985,-0.8361350027655341,0.39924410394344345
2023-10-06,1.5801361638675684,-0.6476234715827224,-0.105022160193694,-0.39111514036640865,0.23314517230442616
2023-10-07,0.3524407070555534,-0.6175694683684885,-0.3018548998466119,-0.017220418518504386,-0.06603553097481124
2023-10-08,-1.4384587097256973,0.14548334356190668,-0.049242499249018606,0.7428192070463883,1.3476195520915186
2023-10-09,2.057278725417496,0.05593041762263836,0.8206093269542778,-0.0887813543062816,0.6364289846775254
2023-10-10,-0.4787831986255022,-0.42550890847623485,-0.919841419320369,0.0646017530697448,0.15943194213301523
2023-10-11,-1.3344709825406469,0.23016963412020333,0.32338170572967734,0.154624855529056,0.05397001312948736
2023-10-12,1.1036225713981715,-0.5411225430494233,0.11636082480503665,-0.5920093218735767,0.0893240158780242
2023-10-13,-0.19433974587882552,-0.43457168084981734,-0.30793607049151606,0.01973983001800928,-0.2788337307574871
2023-10-14,-0.873661863470857,-0.41541734081237514,0.1214601380311368,0.10016733580155375,0.5026348009700569
2023-10-15,-0.9668668824596139,-0.1458256234584664,0.4832022068581638,0.3518143175027248,0.6331339615995605
2023-10-16,0.7878897750188466,0.5224865965034114,0.17134300207749326,-0.41617026253853284,-0.15376955492559288
2023-10-17,1.7513449218229755,-1.0330784316996784,-0.39965925754925974,0.0761288157246495,0.4212128393545257
2023-10-18,-1.342893143447939,-0.08120355889429344,-0.565152699419102,0.8790529943590605,1.6049758777422303
2023-10-19,-1.025219352745789,0.20497230682469758,0.12192726456127034,0.3412951175095318,1.7950161607226747
2023-10-20,1.2202476450356132,-0.23971566254982926,0.5552170130504311,0.11420256922135787,0.407824888814654
2023-10-21,1.1385024838616524,-0.884479747050549,-0.1823757272149786,0.29983842325213456,0.3804751699819129
2023-10-22,1.2847203024336231,-0.22047257751737454,-0.4123972479853252,-0.42725525147404764,-0.5040831159040856
2023-10-23,1.376842266384744,1.2631567113309552,-0.7108828496217054,-0.7104168994602958,-0.24021883585251036
2023-10-24,-0.9309849352776929,0.7531339065471596,-0.1501211007137986,0.5458155840784857,0.3283624470612428
2023-10-25,-1.0811402530791017,-0.6761510779648946,-0.504477156855588,0.7918303801068411,0.6832005382062548
2023-10-26,-0.6134888460305336,0.10883711934130502,-0.338852616185336,0.3583947847778113,0.0599432304731815
2023-10-27,0.01246505141408365,-0.7840535258603281,-0.7179016306020253,-0.03200185575955668,0.03762409932786908
2023-10-28,-1.0267738212955657,-0.6933467583384477,-0.12578093988044484,0.6512701260483966,-0.03870054929836976
2023-10-29,0.32956684478879855,-0.3868913242805828,0.4863582132947767,0.25801667093648994,0.2530357030143369
2023-10-30,-0.739422122075394,0.33017778192528363,-0.06684474475563204,-0.180789331138726,-0.25400680493561517
2023-10-31,-1.0480545302631352,-0.06598280528841771,0.18853368708496834,1.5844422320389062,0.7849307780108823
2023-11-01,-0.24525927823701013,0.5211239219821681,-0.6180340998415476,0.08580334030581245,-0.5111809603547786
2023-11-02,0.6342355149299032,-0.34987300080652545,-0.4237239789465906,0.01356233366371516,0.7745964437934589
2023-11-03,0.28635418892457587,-0.4169272354322016,-0.7139500849705139,0.2567594012774859,-0.21432357930046117
2023-11-04,0.5280372651206446,-0.6850334733574397,0.047883640669483744,0.1432483152372636,-0.13115141089214474
2023-11-05,0.025083517303671084,0.4416482410192538,-0.10506418436388658,-0.07428160681314273,0.14555873520659407
2023-11-06,-1.198327683430614,0.05787554547977509,-0.3084523287438613,0.8640769166024574,0.1888623431000056
2023-11-07,-0.8909960596812366,0.21575798136490326,0.5585405192871584,0.34988715489014566,-0.43216568704024705
2023-11-08,-1.3310306382302186,-0.36381397919983666,-0.04523095437607733,0.7446791336237158,0.7750695541481396
2023-11-09,2.0259421981178525,2.529203760060004,0.8761799980457796,-1.1193823009820139,2.170120477175834
2023-11-10,-0.17592015972231836,-1.1867022328201149,-2.3936327280634297,0.9971554904894497,2.844408972349137
2023-11-11,-0.18990453688958928,-0.7379444091278399,0.1880085730503226,0.8428691190620815,1.2058027325403005
2023-11-12,-0.9488111496730383,-0.5482211553199395,-0.03718491943245906,1.0612727926184486,0.4735029629307028
2023-11-13,-1.1120735807965119,0.9923830543819911,-0.8772993478768345,0.6095719549837152,2.8576507241287965
2023-11-14,0.9925129734149132,-0.4143452844282617,0.20532264045152152,-0.043957085162581414,-1.01142201555074
2023-11-15,0.8883242903295991,-0.40028803770824734,-1.0171020697217859,-0.2141119028065261,-0.4632418208542835
2023-11-16,1.0432841323036341,0.13757075612586864,0.2070447226918784,0.08486395409657305,-0.20890508264086127
2023-11-17,-1.4108199128634675,-0.18351080427200772,-1.0639814005185375,1.1737549079069811,-0.019876130669763844
2023-11-18,-1.220713752872165,-0.5057325801623699,-0.3275894084178399,0.5931224401727947,0.2888701534833535
2023-11-19,1.0106930794523963,-0.622815106371561,-0.1402739165047497,-0.23992915492416939,0.8345136343261418
2023-11-20,-1.1999356367697458,0.7339351881140922,-0.7719139752091815,-0.6822823059566948,-0.7464450762996662
2023-11-21,0.9424889968929352,0.07723882152390806,0.35326115614329556,1.6395607757190984,-0.3980653292079842
2023-11-22,2.0226341095242133,-0.49088237865421497,1.2273886902539313,-0.4281478994678331,0.5944290525188296
2023-11-23,-1.4459045913784696,-0.5726597826122928,0.4012046375989476,-0.021958921811719018,0.8189784138943466
2023-11-24,-0.8722785052771777,0.6840486973311793,0.6825258243151713,-0.9221743892862485,0.08493774223411717
2023-11-25,-1.0972735072923738,-1.3185910528084037,0.6643830676875129,0.5461003541387286,-1.064890477251892
2023-11-26,-0.5493006900856915,-0.05908364127755195,0.6891221526036844,-0.11170657735008606,-0.43986899985659234
2023-11-27,-0.2606607738458993,0.14227580934435557,0.024223216079471425,0.5883642498551386,1.3547357251849825
2023-11-28,-0.5618160670452178,-0.1836902775905855,-0.5920496570010252,-0.023952228284593317,-0.8005650564137876
2023-11-29,-0.6487281413364424,-0.18939534901613134,-0.19458643897795497,-0.2962893601150425,0.1402026430720014
2023-11-30,-0.3484076588197516,-0.35390017773925864,0.4771062357762775,-0.3001002446309298,-0.4065486540316627
2023-12-01,-0.30080894580268724,0.22954226389085508,0.1733233197508675,-0.7247645711508293,-0.4777813112503328
2023-12-02,1.5688580832863162,-0.70344949366158,0.776992803017809,-0.48682515358984124,0.6559439158887845
2023-12-03,-0.30925687989001893,-0.37826477943406783,-0.09969086264774583,0.21158993762525577,5.519554844372611
2023-12-04,-0.12741003066723708,1.2078038965194218,-0.6205736852837301,-0.5371320325795353,-3.599302071264282
2023-12-05,-0.34830808241042954,0.09108525446228623,0.09576412619424417,0.21381407413717732,-1.4032981824239852
2023-12-06,0.3219294811686961,-0.4516597676187311,-0.359031377066914,0.27186902523505885,-0.46687032667289946
2023-12-07,1.368223666070518,0.06943351475410937,-0.7678516216866409,-0.6192883975675045,0.29635524715702743
2023-12-08,-1.2834682119213987,-0.03725432343207662,-0.48777508915761103,0.5926724149404086,-0.40497805101349693
2023-12-09,-0.7643170524678057,-0.12036124364518203,0.9589191075860902,0.22085606205722996,-0.3854552736995205
2023-12-10,-0.8468780977178278,-0.6429156486083726,0.06803445372086392,0.7785148135864486,0.15748805537320404
2023-12-11,0.8684063901739656,1.4348191284887213,-0.52860714497687,0.7456647964796582,-0.3555987408391036
2023-12-12,-0.7154627679199096,-0.6649854907414627,-0.2275590316223951,0.23193315510891505,0.06121263779746082
2023-12-13,0.15428297832361387,0.25703680453915523,0.16005789418123006,0.13337286006031007,1.6006401463649875
2023-12-14,0.1128695002369547,-0.12923384601888088,-0.6262153773231663,-0.27129781781799833,-0.22381328884951252
2023-12-15,1.6477987296135181,-0.7096733908140235,0.24059687785945527,0.02406571468967412,-0.4063132348121306
2023-12-16,-1.1553433831653153,-0.5960793588346031,0.15589174347593937,0.8245039704574784,-0.05176715635006739
2023-12-17,-0.15333073019766208,-0.020336354154956913,0.15210304401881908,-0.1413663862479707,-0.0708647521981989
2023-12-18,-0.8190683499971918,0.3352182847049494,-0.010519685298979547,1.095383154909528,-0.011174323086668884
2023-12-19,-0.21133782686350025,0.029582054655411444,-1.3125671323188188,-0.4710048401165991,-0.12952740601985258
2023-12-20,-0.734590602844336,0.4202539870047673,-0.38631981362927825,0.07138186956370247,-0.1332047771963387
2023-12-21,-0.3264488384210459,0.0025754900946523955,-0.1516553629953543,-0.1504145272280282,0.12924675090271692
2023-12-22,0.4277933099442938,0.45176025013510845,0.4704553599901608,-0.9253228661634525,-0.21139517301580285
2023-12-23,-0.5921367681891916,-1.2739645277520797,0.22517180962945219,1.07545911157972,6.77481827123249
2023-12-24,0.45216551876987215,-0.30127381789695123,-0.4258025711914336,0.2991208406814391,-2.57694702442259
2023-12-25,-1.2752115808345623,-0.25010293660764643,-0.4875428083969672,0.78634793413765,-2.150774818222822
2023-12-26,-0.21316166951569115,0.3763860553680531,0.5331180643694081,0.31344248042466466,-0.37561194157562583
2023-12-27,1.839209237378452,0.2141427794273843,-1.1131191200413433,-0.032831674396752004,1.5697998178194499
2023-12-28,-0.7417953794733161,0.5116121286928677,-0.45213300206504614,0.012651068285977982,-0.8218234958836916
2023-12-29,-0.181713540076573,-0.18786753478204063,-0.11020288993468104,0.325011466746448,-0.020868483002805794
2023-12-30,-0.8990228298246062,-1.016222932374029,-0.42962816182755054,0.37586418043812797,-0.33324035235270943
2023-12-31,-0.9167578222381548,-0.18275923488953252,0.16086038542928768,0.5921953219520399,-0.13728175092684067
2024-01-01,1.762928836703195,-0.6071643732837839,0.32918978534109883,-0.18931974092049159,-0.18725419022414452
2024-01-02,-1.5201963404529009,1.056954538619947,-0.6947255348581761,-0.04919188264186938,0.09410112457857944
2024-01-03,1.0371684811861936,1.236462995140013,-0.013956799394063555,3.2318516472776215,-0.14717946445689253
2024-01-04,0.31033273982849857,-1.1864342537656825,-0.7526328655381239,-0.9236575266967358,0.03317518225904854
2024-01-05,-1.4572289623862815,0.37229924158229855,0.379444143712759,0.3263497321617265,-0.09904517931912167
2024-01-06,0.06752201366442072,-1.0552048759818142,-0.22702006833296123,0.584553828033339,-0.3500040955097708
2024-01-07,-0.5976445800271236,-0.28321835804663686,-0.5039123709944737,1.1860587533423959,1.6282332098906063
2024-01-08,1.057802048931948,0.8883717664305262,0.26480444585370067,0.6845857712283042,-0.5828908450761616
2024-01-09,-1.337572817103885,0.5921952501163519,-1.936687951478257,0.26528127825611525,-0.42629776558786314
2024-01-10,1.0681043217408368,2.600231000060009,-0.4749862476953126,-1.2494652164143034,-0.12746533930939458
2024-01-11,-0.6394562792203372,-0.40262307441178596,-0.4830570164318421,-0.08734582784073115,-0.11257591478170886
2024-01-12,0.06365090314882733,0.40600360575475714,-0.07496785079047484,0.328554552109491,-0.4575351241775487
2024-01-13,0.09154160638268796,-1.8752178769107342,-0.7636427604784084,0.036067298286652054,-0.6560541382320835
2024-01-14,1.8436010751574632,-1.119416593730249,0.2754550323123659,-0.5200884978707436,-0.38779939324558826
2024-01-15,-0.3852199302575681,-0.22510545707573335,-0.4249267234352107,0.0074965182331163975,0.639977297987839
2024-01-16,0.5167529270672782,0.08553062441775929,0.04551034020124187,-0.7095466394134837,-0.5273492255510419
2024-01-17,0.15597930701390889,-0.3183382498346295,-0.09775467469304953,-0.44569308734653806,-0.1357437403354205
2024-01-18,0.08966576067197365,0.08136966997751623,-0.024628780215190556,0.9467091671895328,0.67246374522487
2024-01-19,-0.7880420482298669,-0.01928797019519025,-0.7283101783400829,0.7910914103556005,-0.6719981671051014
2024-01-20,-0.29605770308305857,-1.000577495032864,-0.636602716708444,-0.02031693439436528,0.43212507720486437
2024-01-21,-0.4038611100117897,-0.4668210824452088,0.20478857618253102,-0.07891087079418665,-0.3112684931807664
2024-01-22,1.5959365143269744,1.0344453422021653,0.08407211305613467,-0.46441716498956753,-0.5053453008288014
2024-01-23,-0.10374846578436382,0.5771517853175011,-0.286857207752945,0.7294786407408559,-0.40507538878702426
2024-01-24,-1.1358056435543078,-0.4873277600446417,-1.6907876834703077,0.12868729611461271,1.086849486302574
2024-01-25,-0.6468954588354144,-0.1935512584051813,0.871348338830238,-0.10291338143854398,0.8674399305046847
2024-01-26,0.3008292042306116,-0.24128004348643692,0.2543380279076363,-0.02075476603205537,-0.017076063320985137
2024-01-27,-1.3417134277894782,-0.8441423972437684,-0.05016630534745825,0.5714526731957554,-0.5255312283336561
2024-01-28,-0.9614829813225733,0.20527122736154851,0.5620425430376226,-0.008955318526477804,-0.33818603457466573
2024-01-29,0.7072303230126372,-0.12205560327822942,0.19321279945160308,-0.5322958050587253,-0.0725856963634748
2024-01-30,-0.5990995562345216,0.11435103906778168,-0.1071682771225237,-0.1955560277869804,-0.2506269898180536
2024-01-31,0.4207585026785041,0.01520471363562091,0.14088556268614708,-0.05895993701578218,0.2764537564969618
2024-02-01,-0.5943116840924734,-0.37703436245753563,-0.40070502448450723,0.08997844266960883,0.11510870852874994
2024-02-02,-1.1564294643706319,-0.23405047126430192,0.09307504215732527,-0.03021640990021687,-0.04411028203154658
2024-02-03,-0.513196111948518,-0.6622275404994798,0.564196911616632,-0.07972085315808188,-0.6999172901256937
2024-02-04,-1.0635660343181474,-0.12583189408402395,0.3712310797335301,0.22288910497758238,0.28043981788676253
2024-02-05,-0.9771937667962547,0.19879500369050657,0.4992697124047704,-0.06677245297977925,-0.40312396664574424
2024-02-06,0.9983709637965487,0.013706052370223576,0.10235793344509593,-0.5188513927624684,0.837101481441924
2024-02-07,0.254886307896497,-0.1716551780047075,0.27354481515238327,-0.020453032220484765,-0.43841713340510885
2024-02-08,-1.3158796371896755,0.2850489261643141,-0.15249245892528962,-0.3640586341850396,-0.2895247459656762
2024-02-09,0.18551351799169036,0.5562058978617901,0.5828461306742759,-0.7374375091207634,0.13721321316023555
2024-02-10,-0.6107936199848154,-1.2399570185618944,0.4351501494440459,0.7063308657581303,0.04824421401221544
2024-02-11,-1.1020484449665928,0.0006218742527570582,-0.0028813305795836754,0.19048539823610786,-0.8239660256157741
2024-02-12,1.849167964962246,0.48730086555625834,0.38341494027225037,-0.8931107110788965,-0.38058042503261585
2024-02-13,-1.1720158370843838,1.167039792972784,-1.1627486292110525,-0.5486688209050097,-0.1508518721277134
2024-02-14,0.5600410977030884,0.943906012182683,-0.12992151791800763,-1.3461218836214328,-0.4106036943569326
2024-02-15,-0.5308940696084403,0.6972100053975103,-0.1765794228699656,-0.47900396664877737,0.1483446150235333
2024-02-16,-0.6030852372089103,-0.7067124009322194,0.463044576806839,0.42967259050934126,0.17622679100103605
2024-02-17,-0.7796095686879554,0.19272996934981781,-0.3256600430364629,0.20190967385746122,-0.2130434252411377
2024-02-18,-0.053356864822163015,1.0564874914236813,-0.043675898850276784,-1.1818534294311442,0.3189387510675981
2024-02-19,0.10489414245558742,-1.1383802703970936,0.2569348188090221,0.17847179703338972,-0.9780972887602595
2024-02-20,-0.34452495384473436,0.8266088254487879,-0.28444940523441387,0.3045395461472036,-0.09562341933591208
2024-02-21,-0.5434436910784114,0.1399376419880357,-1.2812856826526513,0.3184557372622463,-0.20807110189435984
2024-02-22,-1.0578078957129473,0.23031511061067197,-0.6429159692339547,0.0034131393064565515,-0.0993561351787234
2024-02-23,-0.10305976817611899,-0.7816117876165861,-0.2971479909529946,0.1268211749642839,-0.3339143316836387
2024-02-24,0.40776391308613036,-0.6428029321661396,-0.26573423740005603,0.8326288741255751,0.12009168117541016
2024-02-25,0.5934945419690345,0.48839675883457706,-0.2442385409154417,-0.8843106342982574,0.6497600520870987
2024-02-26,-0.4179855383795621,0.774347345196511,0.14683397309954765,-0.19965521708139145,-0.6253190565151544
2024-02-27,-0.5232668860780284,0.9429955139673113,-0.17938974546840222,-0.5473400964819276,-0.023296414636889244
2024-02-28,-0.1128068884227241,2.3570853954968967,-0.44511064146922896,-0.21499799464165087,1.4920405273107538
2024-02-29,-0.4196693769687537,0.02671154139103028,-2.3258188468258143,0.43389856495046547,1.0015155024012206
2024-03-01,0.4572904389887851,-1.7197602992529728,-1.0733022633385014,0.6435256032292402,0.584962042103553
2024-03-02,-0.801041099025031,-0.9206151509503333,1.2696290927203733,2.2172245039646197,0.8100304391481513
2024-03-03,-0.23454576775263025,0.17897247491220683,1.8948617286424951,0.5354008386557261,0.3551305982477228
2024-03-04,-0.3449437981231715,2.3556746437239666,-1.7180855675224596,-1.2800588803406356,0.7268418714230362
2024-03-05,-0.6787807194267008,4.379362381659955,-1.3344186229658581,2.748865348312227,-0.6282932110110545
2024-03-06,0.7868179265399577,-0.8835978410873329,-3.0119557275481927,-0.14426297061568658,0.40494168069160213
2024-03-07,-0.27568172273868397,-1.5365005111463388,0.4587689343599381,-0.5624414205459376,-0.6385027504895184
2024-03-08,-0.9537002618588934,0.7071873010317289,0.10987893181576575,-0.7577182315945317,-0.27163552646778083
2024-03-09,-0.6303937419229201,-2.314852463354716,-0.1409560140439565,1.0533474915635175,1.2037864948771861
2024-03-10,-0.7698856618190916,0.12146778619791687,0.6064803728983047,0.3886313902667086,-0.6259461947076821
2024-03-11,-0.1712283096382847,2.191687555748955,-0.21940150820043935,0.01217868836201926,-0.5838037957307992
2024-03-12,-0.5324553989271742,0.31275281121894505,-0.5874622643502382,0.016131649059792,-0.3629578439227851
2024-03-13,-0.8124945563657602,-0.383216538141795,-1.115100459140508,-0.30486779049735135,-0.15262055243719522
2024-03-14,-0.13899706005067045,0.6022098302658482,-0.19920078498427266,0.47921196242799274,-0.4862886335652307
2024-03-15,-0.2485506364793408,1.680578634938246,-1.7873118741394896,0.8609723368366647,-0.6739371868380953
2024-03-16,1.141957022544081,-1.7584689237325348,-1.4209014164864642,2.022125836964005,-0.8343922184612067
2024-03-17,-0.07825548344082327,0.04652482366397789,0.0852482449386428,-0.02103016694489261,0.8229399422457755
2024-03-18,-0.11279536097449143,0.5535573947211581,-0.9157610194713437,-0.5841104660339427,-0.9758425230429567
2024-03-19,1.0050878458179067,2.2910971996617358,-0.57214443892745,-0.22093450415545673,-0.6709018308553524
2024-03-20,1.0179644685307554,1.0549821777361168,0.7775360116074845,0.008960675099174658,-0.2998704242503198
2024-03-21,-0.8505480593468234,-1.5602671467184734,0.8217673957720192,-0.552954433667254,0.14051007217910183
2024-03-22,0.5236639900739298,-0.49094803745517357,1.0089172450195167,-0.25543031234521124,-0.666837039523541
2024-03-23,-1.2508119578614447,-1.3668581825990103,-0.8789443900393497,0.6619379295265703,1.0574371678692376
2024-03-24,0.8033039628660797,-0.70721712853381,0.2352405881193746,-0.43563811588968065,0.9997934187028896
2024-03-25,0.0998195592658381,0.656517583011909,-0.0115353391299262,-0.5598846610733739,-0.502219145819085
2024-03-26,-1.3204252585997736,0.3206620859796834,0.39348372086753525,0.2392155426365535,0.06487221968589965
2024-03-27,-0.24330736317105733,0.06179039782245523,0.8926594757142925,-0.025591677775048817,0.8071927331590689
2024-03-28,-0.4214789175608977,-0.489737232477482,-0.47938032707578554,-0.016938280229024084,0.15318618810622295
2024-03-29,-0.43225120381922605,-0.7439549171983627,-0.1809375706230101,0.608771083443758,-0.04538287021998689
2024-03-30,-1.235571790238713,-0.6797884997516618,0.12038277363272731,0.5515618875949724,-0.16327398584582628
2024-03-31,1.3005569124108023,-0.36483949993312975,0.5536154693745008,-1.0613989260350152,0.05671890992839
2024-04-01,0.32222716852342903,0.5853185202092597,-0.04562859681082284,1.2151144286294076,0.17063301878778633
2024-04-02,0.7715382116417937,1.1482293639131254,-0.8357425743317229,0.08537037297268452,-0.10815696530608994
2024-04-03,-0.8289452816636126,-0.44878987194291975,0.6275741740242186,0.8438669173023327,0.8960337361422739
2024-04-04,-0.9870761143039721,-0.08604717593597073,-0.9902055709752119,0.20601250338316077,-1.0602716979994944
2024-04-05,-1.1620044425087872,0.18108470588516282,-0.21303678424647435,-0.2436894728120438,-0.3763561961054754
2024-04-06,-0.39508804164635586,-1.1591820477227692,0.26522734319481234,-0.20858132802906215,0.10574145136613498
2024-04-07,0.7587374917326132,-0.46865393464263183,0.7993783692071352,-0.6947187327403236,0.4848128023916065
2024-04-08,1.1130118908631783,1.0953970652332186,-0.18995663174211963,-0.2984767791328731,0.3768129880497232
2024-04-09,0.7562322212682883,0.009059267620539074,-0.25415567007300827,-0.016169731881373585,0.948181054144673
2024-04-10,-0.7760290678680861,0.06199139152744529,-0.2560890666340624,0.25906980945625746,0.4074974828324013
2024-04-11,-0.6317072758614137,-0.34562744577033544,-0.5447620268835569,-0.11941743263297214,-1.0839405697973274
2024-04-12,1.2738745822796569,1.0068015475351204,-0.10582652443398602,5.489355179640315,-1.5016902325507284
2024-04-13,0.32511983261696875,1.85572623318145,0.7832213074987139,3.9351711902975737,-0.08743017255426652
2024-04-14,-0.11545930800009746,0.6751971579673123,-0.576499390059205,-1.9075947564645148,0.34248307993411775
2024-04-15,-0.7264227153409407,0.09443840400811461,0.10053229797530913,0.19527997130205277,-0.41459965705592805
2024-04-16,-1.1200969336605568,-0.3127553564665486,-1.4933670709967604,-0.6657898985987852,-0.10573222298561918
2024-04-17,0.10832835583846923,-0.518232417855247,0.08000168562310396,-0.3792807880164954,-0.5318352683496927
2024-04-18,-0.07388092298678624,-0.7909212325394148,-0.16714425163040048,0.32141518479485937,2.52463171535707
2024-04-19,-1.1816401452943763,0.7965848211929962,-0.20415370463381197,0.7801080929968599,-1.931399806805245
2024-04-20,0.9272603850991612,-1.8960920099850191,-1.4964844261736148,1.0131358615340293,-0.2713848219924855
2024-04-21,-1.233373861735421,-0.3751188604715547,0.13476381394098808,-0.3575170934263777,0.161184679685999
2024-04-22,-0.47356169912984364,0.3724677215715097,0.7665076958149276,-0.7935996771716557,-0.01008714741621608
2024-04-23,-1.0369266419005034,-0.3718837941442263,0.773089798546122,-0.08715999395410799,0.27068499866471646
2024-04-24,-0.07143464865509348,0.16614645007577533,0.6567654086141841,0.8771493888119052,-0.3222070475569387
2024-04-25,-1.1513332339175344,0.01642877807659583,-0.6573464899927952,-0.07249319658765961,0.11940038863912016
2024-04-26,-0.7332901949226647,-0.49391780783823575,0.15518369158292925,-0.16579181994852824,-0.32591046212796837
2024-04-27,0.9754907953575034,-0.3357722600083335,0.5985547625906149,-0.4935035412575747,-0.11056889035664928
2024-04-28,-1.2473297552227331,-0.10533736502466397,-0.7151709082180066,0.10357715150572018,-0.4078738174703825
2024-04-29,-0.6533058222479311,0.667069984198772,0.148882412828691,-0.3499296592044155,-0.14624747753293268
2024-04-30,1.325618029288838,0.26015149206930077,-0.35371216858599186,0.9898098273301646,-0.42620895735357994
2024-05-01,-0.8361841995969537,0.6062327530177996,-1.2796509085675627,0.6285205094084542,1.9891627957842404
2024-05-02,-0.758314727634168,-0.5739403275759637,-1.6281689572021931,0.058732038482635605,-1.0257217476084346
2024-05-03,0.8773406583366525,-0.3659565052990169,-0.25728931838023944,-0.30465384344257457,-0.8705982632483903
2024-05-04,-0.98405235661876,-0.7702035965891901,-0.23144777787081333,-0.12684341418715886,-0.08103087349232568
2024-05-05,-0.8478066239255427,0.025383455843360766,0.590987747122183,-0.06955216080392977,0.5964466504386698
2024-05-06,0.015477175380395147,0.4153038034697054,0.042691022878026265,-0.10634158279311755,-0.24140803057468993
2024-05-07,-0.1909364797928604,-0.2349828771959356,-0.5019367077290698,-0.1695896771833858,-0.6893725454349158
2024-05-08,-0.6557745794575534,0.06338877739853747,-0.10929096599268232,0.09386355442414607,0.13288880452754734
2024-05-09,0.1110124909824151,-0.26053151251637563,-0.09957883311821478,0.10317223695105607,-0.724411781606413
2024-05-10,1.1213996464565517,-0.06274760446580825,-0.2517970021058608,0.12858917369962958,-0.7153765745631788
2024-05-11,-1.3779887492927556,-0.6697683433491798,-0.5746702041756511,0.18641340220586378,-0.3233166134376348
2024-05-12,-0.6761614274182283,-0.16685083269111306,0.6135567662260084,-0.2598970126907967,-0.01212824440330046
2024-05-13,-1.0205702503056302,1.0925087803684097,0.15743277919437887,0.19900263872295362,-0.3996878096252952
2024-05-14,0.05953305831615183,-0.0653989464104657,-0.8572017028136093,-0.36858952857943594,-0.37752739288139114
2024-05-15,1.3210984833541224,0.1295397797010383,0.03463800758296924,0.14283221458308326,-0.3101357859202153
2024-05-16,0.3321202983560514,-0.19406258255555964,0.4454298523178464,-0.5338342081943583,-0.4819891424046808
2024-05-17,1.071702469598751,0.2296116315430397,-0.0895115884390492,-0.7311486683542455,-0.10419667149765954
2024-05-18,-0.6255164747393506,-0.7337259396634445,-0.24878012247054723,-0.08319575977488032,-0.3620773507807741
2024-05-19,0.010797670187055703,-0.26051975528653387,0.5241213088932059,0.3674091935131938,-0.8171876909771741
2024-05-20,2.6254972982951643,3.2910284935931915,-0.28690064961990475,-2.0988772448319986,0.30059006646241404
2024-05-21,-0.47599404504360165,2.225235786737535,0.8383865260460021,-2.8690076301392677,-0.48263043837355074
2024-05-22,-0.34568312620783276,-1.0773231908167384,0.9680515533257873,-0.19712520111382636,-0.7739366210449099
2024-05-23,-0.6623785324721218,3.5398435113653393,-0.4949073187093907,-2.1291498858598366,-0.08607498324271005
2024-05-24,-0.012628558085743572,-3.0089499865483726,-0.5524149716694394,1.0721675369516477,-0.02991857352600863
2024-05-25,-0.3520330796554913,-2.471996359009424,-0.018115127068925423,0.31059120844717714,-0.9908676441724551
2024-05-26,-0.24411952471629794,0.36035226713484736,0.4744059464672544,-0.8848125155044883,-0.5177039540708849
2024-05-27,-0.58271868512507,0.8054062777379791,0.1775376089683854,-0.3936722555853107,-0.36501926053952666
2024-05-28,-0.6299206537943838,0.436001345543773,0.020388272443337775,-0.6705355044583001,-0.3818958425974899
2024-05-29,-0.20205143691351218,-0.25858496343206155,0.11436158965793924,-0.4477660538767499,-0.4937260504656733
2024-05-30,-0.886980747428193,-0.3047365934362263,0.12873473317474274,0.25130466304158383,-0.9180026297047674
2024-05-31,-1.0051490357524788,0.17076843513496606,-0.16939496670597634,-0.5309488303649019,-0.4422845142106051
2024-06-01,0.05224241391447726,-1.1997663883360399,0.48351281092353304,-0.41308123628539795,-0.1960693214942009
2024-06-02,-0.7316450878595228,0.15489205661766972,0.4571303081795804,-0.2285039827119525,-0.3825263082331786
2024-06-03,-1.0890758918465535,0.6382043316813125,0.07758540257927711,0.10301198594312994,0.22707769566566013
2024-06-04,-0.4917265847089501,-0.016357720491989625,0.7003226322394063,-0.43820768801666143,-0.26864455070394566
2024-06-05,-0.573334630360467,0.4033734201611898,0.2940176091232517,-0.9142274463491725,-0.19431141003438054
2024-06-06,-0.4056308375278143,-0.2373687268971278,0.6194156248834407,-0.297932943881804,-0.5573443502212713
2024-06-07,0.21451163391699524,0.6558186015107933,0.12082173663109218,2.787109952993046,-0.3759451455235053
2024-06-08,-1.2229657852072242,-1.0995099569288858,-1.4432244609527303,0.7965430877678839,-0.12633351177857458
2024-06-09,-0.7134805211031101,-0.04536099801166661,0.7661566568922649,-1.1517345614480166,-0.21309108527896944
2024-06-10,-0.6323132601642928,0.2536228088855942,0.6621051283717528,-0.4875773785520807,-0.2768546404256627
2024-06-11,0.426234753123268,1.2945698436295427,0.16648830357807987,-0.5611292473013139,-0.8282765950754163
2024-06-12,-0.5236988676569292,0.0021380905416164644,-0.2742301358788079,0.7409340737467248,-0.26685983956069703
2024-06-13,0.08249059401097437,-0.3021871182684823,-0.7584922856922659,-0.2865857142946919,-0.43696492162447337
2024-06-14,-1.1054130761750554,0.40977945869841564,0.3298758027443028,0.4331606977796813,-0.46832333430198014
2024-06-15,0.14022036654340989,-0.4450005568018804,-0.6124947776243036,-1.0225796348007454,-0.07066891394010201
2024-06-16,-0.11661794921152377,-0.6616599161517356,0.40555228282510886,-0.27840625002088387,-0.2605531357819225
2024-06-17,-0.1028005673325821,1.1790544111660544,0.06118179863376573,1.1258326251067394,0.7663826847692673
2024-06-18,-0.9434466603608632,0.9258277490288918,0.8802669697871608,1.3723951728732449,-0.3551649583640367
2024-06-19,-0.21014122978091948,-0.5024667865508554,-0.30812758592914924,-1.0723744179773493,-0.3169693049293691
2024-06-20,-0.6146089115317259,0.17445683323991476,0.19464774765724885,-0.5077795631960987,-0.27240070832692614
2024-06-21,-1.1510233432572141,0.09028473014385835,-0.5825717836529284,-0.3627315545073737,-0.7252382361669653
2024-06-22,-0.5751842959448081,-1.468351241708712,0.3282518179466745,0.23788251573090755,-0.3905307348869941
2024-06-23,0.3557275228675838,-0.2626418352970548,0.47507262358547253,-0.1331354470752034,-0.7557535437569428
2024-06-24,-0.8347551105959078,2.3839087617126586,-0.6192659788463796,-1.2143685918381344,-0.08457637342176584
2024-06-25,-0.3535210042363809,-1.0997378705130418,-0.06630654419903013,0.45290410119968855,-0.46288839107993507
2024-06-26,-0.7204794092136124,-0.40118534251682797,0.29856458857175144,-0.12070990704463545,-0.49140056688546013
2024-06-27,0.07881884486171137,-0.13846686015677054,0.21839155650834643,-0.16072837853128943,-0.4815918549767129
2024-06-28,-0.15750230694299408,0.08891774973951372,-0.31261508890884726,-0.43480889247366045,0.02523464722880793
2024-06-29,-1.2491293982579743,-0.8799297084978891,0.1243598218234056,0.8551245276184591,0.46548607099433353
2024-06-30,0.20186594627889856,-0.056243731128462184,0.11075416224653947,-0.03743425107266514,-1.021871570954508
2024-07-01,-1.3289117811034596,0.7245493908110168,-0.036582125944776646,-0.4540913438552301,-0.30928654966459845
2024-07-02,-0.7313464570502995,-0.2667833728057837,0.5499208222019899,-0.25545160024242564,-0.27815322659157243
2024-07-03,0.3626016087045232,0.8337858808854117,0.27690881236921955,-0.4536959213503546,-0.5979962383258985
2024-07-04,1.4023952084397513,0.6457268553260722,0.010156624573535682,0.9283833241660889,0.33576247126518316
2024-07-05,-0.6979931185649737,2.472930034837041,2.02854677625736,0.4024615637624078,-0.6924051601668265
2024-07-06,0.68323381662224,-2.498568572597289,-2.1339899263324518,0.9340879198947607,-0.40223233871709974
2024-07-07,1.8059566560720133,-0.8081381426545436,0.4671278991031852,-0.17615931245470853,-0.2781889365892636
2024-07-08,-0.6415150405442901,2.1269422119643306,0.04384183475226015,-0.1947627300360737,-0.30290450744734126
2024-07-09,-0.594938519845767,-0.5587896692709274,-1.0762224839524208,-0.5816785046788226,-0.1622376262242278
2024-07-10,-0.5859527391046946,-0.1937894755681265,0.6762690727449726,-0.5633212966006952,0.40319558214723483
2024-07-11,-1.191395150436977,0.08021071182333833,0.30093838455806227,-0.24192009265637793,-0.8506518289691763
2024-07-12,-0.61669039984828,-0.487955377270627,0.2784756103577232,-0.024330449777946326,-0.2474941541342179
2024-07-13,-0.09911171892420192,-1.027057718906378,0.5365556365173231,0.3356373097206569,0.1337197499268729
2024-07-14,0.034743105192065755,-0.04220875394305195,0.45436001292963935,-0.3997467870025298,-0.3809357020682831
2024-07-15,1.4372854421792403,1.0037307286191492,0.14303310503808392,-1.3539770223998573,-0.30588890539124675
2024-07-16,-0.8607134307270257,0.7522084270339277,0.14257431559557007,-0.09899456263242372,-0.20867103640087914
2024-07-17,-0.45519575380158783,-0.2446836224380515,-0.4191190291055445,-0.2782918498526364,0.7664449929718253
2024-07-18,-0.5385827690328268,-0.3404409401002401,-0.01669689015741918,0.3300718656876254,-0.4085463460124008
2024-07-19,-0.2681864464476529,0.4090139432487693,-0.4673190472702755,-0.27276559083354357,-0.6614885987306005
2024-07-20,-0.9076510155884815,-1.03539894245392,-0.12004140854031199,-0.0033975165043218006,-0.660100262867038
2024-07-21,-1.0068496229551762,0.5086657959716653,0.35642212431729675,0.038671407416373066,-0.37326493847593
2024-07-22,-0.16659913993516265,0.8320152927070507,-0.574098763177197,-0.6047716608211319,1.575091227931072
2024-07-23,-0.6724497320907398,1.2776628889273707,0.34288992536331414,-1.014832617455471,-1.689640420990429
2024-07-24,0.8712423819505283,-1.210610269413876,0.4183103466099697,0.08558432717599483,1.9586693567704485
2024-07-25,0.37947621377541124,1.3262582784676566,-1.038225955228016,-0.9500393022380781,-1.691793292551603
2024-07-26,0.30493441924496306,-1.1235869036474084,-0.6818236905402415,0.7094508584915046,1.5426219871911255
2024-07-27,-0.6302739289459712,-0.13364859171120944,0.4376677122317473,-0.5572798323049373,-0.8951399001627208
2024-07-28,-0.6399500687507763,-0.9748801924608622,0.5458490440251594,0.8376281796198969,1.8993817580686705
2024-07-29,-0.5968096535860017,1.311433088238995,0.08706582280854519,-0.9804049019237999,-0.10504643503170005
2024-07-30,-0.5022541908971678,-0.46967816082142133,0.17685607847222276,0.46520958519775013,-0.7026151814447602
2024-07-31,-0.5502448657868949,0.2902667289470193,-0.43510535159246183,-0.4528420232841546,-0.38047450198428695
2024-08-01,-0.8282802604230838,0.9047027302845098,-0.19342254553701027,0.5464049075681523,-0.14506906239259404
2024-08-02,1.2739788905725369,0.22129651183313664,-1.5899107776724393,-0.005105665448252922,-0.25483948525994154
2024-08-03,0.010965222019346374,-0.3439856177273999,0.5262500522215542,0.5540682891177593,-0.24190696912262594
2024-08-04,1.4044833651540385,0.6013469045444828,-0.727052299604623,-0.1739911081418874,-0.293945006415711
2024-08-05,-0.11756658655220098,8.568242084600511,-2.358818592952273,-2.0419114042160094,0.17669502986439883
2024-08-06,0.2184646203096388,-4.612875552671365,-2.6028576079575334,1.3803684171269393,0.3680818986269765
2024-08-07,0.8917188716462032,-0.7257279433253947,0.005900747646475523,-0.4480635154131667,0.3222959259930201
2024-08-08,3.247698323391734,-0.6307317966191405,-0.8179310860921192,0.6495690954724398,-0.6197989440574083
2024-08-09,-0.034681243699165004,-0.7120498379807405,1.1447929220892104,-0.6044900353677874,0.6337595470709865
2024-08-10,-0.9897041689006515,-1.0993494100771872,0.631463440329631,-0.10723715312045883,0.2730742603926216
2024-08-11,-0.15819578225531952,0.18022699800237096,0.4203886984984379,0.5166562028063126,-0.5285333643110842
2024-08-12,0.7671877531377926,1.0685779442667136,-0.2102017848809562,-1.3557201149141613,0.2161417110841027
2024-08-13,-0.8808853783461417,-0.5091061763476767,-0.10445687888774124,-0.12928655075841733,-0.2655041853204569
2024-08-14,-0.49688060670979034,-0.12915690976923455,-0.004270862805035509,-0.36415071923641806,-0.3427028935723935
2024-08-15,0.3703389707657652,-0.18285677588437513,0.32266287898069335,-0.1676730204883742,-0.8766520290874196
2024-08-16,-0.8106143413770646,-0.4861061224354128,-0.35681863303440864,-0.044191738193087346,-0.4791194039027641
2024-08-17,-0.3829430757907893,-1.2149332143005678,0.16537261268802161,0.577434552364527,4.347379346788796
2024-08-18,-1.1213850210798608,0.049012553266705006,-0.3684595535091243,0.3420981575190518,1.3408680385042218
2024-08-19,-0.7181601379827302,0.3569359047659454,-0.35194680586234284,-0.09361212650466164,0.17440573131489298
2024-08-20,0.1256454549184168,0.02494273727029291,0.5960003764736226,-0.5223353828181002,-1.1089154332996936
2024-08-21,-0.050322026428257345,-0.1862198045859416,-0.1207125951148657,0.3039187589777854,-1.5750865043654532
2024-08-22,-1.145144582057129,-0.22174523566327206,0.03586289034665435,-0.12680585118913643,-0.649480362956906
2024-08-23,0.9444739725190463,0.8031999081311759,0.37908445944538216,-0.47630357182796973,-0.2908886656951075
2024-08-24,-1.18007297502451,-0.6180079431971338,0.3518070953152089,0.27804615581680975,-0.39722144239792817
2024-08-25,-0.736129742777629,-0.33579221991339964,0.23614858226302735,0.07197358450536968,-0.34625140462663917
2024-08-26,0.13910790922565813,0.16400434470556802,0.10982817826565908,0.10994405604378957,-0.22539318515558593
2024-08-27,2.1019875673422765,0.6156844778215377,0.09752007269213415,-0.1842985024261813,-0.5490818715122349
2024-08-28,-0.4339652982433604,0.8177411832391067,-1.1258380671880972,-0.6119636508969504,-0.4971178088449841
2024-08-29,-1.1936641288959067,-0.40154676390590044,-0.6037189679840969,0.30986610451790114,0.905453211568483
2024-08-30,-1.0398985707917128,0.2678033347977812,-0.3109541390873753,-0.12331910036595371,0.15003002463711843
2024-08-31,-0.589162255067749,-1.5393080512987287,-0.10037620099241876,0.41127882546986216,-1.071780578285264
2024-09-01,0.7497127870841547,0.28850695322607645,0.32874227773964726,-0.33997499081472604,-0.07266521075984374
2024-09-02,1.1671039586715923,-0.10796059381747969,0.1453167859130274,-0.2927071661045991,-0.6801432139427056
2024-09-03,1.534218762739552,-0.35541612231412173,0.01570550846740208,-0.07128775385915165,0.41774641810370783
2024-09-04,-0.9575844921224484,1.1328981230652497,-0.7324304632133466,0.2907183183569019,0.04156652585561721
2024-09-05,0.5245038102851166,-0.25219742283274565,-0.9510724072383917,-0.6255812604265467,-0.9473541961449685
2024-09-06,0.45321225214835115,1.9897939556228061,-0.3841749935302908,-0.9328580971800347,-0.574555302262534
2024-09-07,0.3449005040664872,-2.0075668407951475,-0.951556839556621,0.5947083502491607,0.718276250943838
2024-09-08,-0.5275501184342645,-0.26988660502961015,-0.28312570354849187,-0.14393363509836563,0.42597381976739535
2024-09-09,-0.08391730874466015,0.7946005167178102,0.2799513433543151,-0.7267506288334113,-0.7133873743796865
2024-09-10,-0.5091919535395676,-0.37931101253826327,0.45976883782265704,-0.35285711039918083,-0.13063003622523173
2024-09-11,-0.2322697455624358,0.3577729710608293,0.2934512035266067,-0.4842083128637363,-0.5367458493937702
2024-09-12,-0.6609870420805929,-0.4641150945194565,-0.20246453029038564,-0.17262166990833203,0.8503749087613991
2024-09-13,0.5960460531604428,0.0014911246289648027,0.4590542634788646,-0.7568204483923152,-1.0391081485179157
2024-09-14,-0.46892574653484526,-0.9898313094669132,0.06262485685611131,0.22279394714393946,-0.5639688955315966
2024-09-15,1.5819017888639166,-0.16094447737390813,0.3688538645203899,-0.1643674434105903,-0.054832884139913045
2024-09-16,-0.9739252407772133,1.227345688492836,-0.1818115182404561,-0.85392504111087,-0.1592951235016533
2024-09-17,-0.27123730310398525,0.20099950502160113,0.34287956858228935,-0.16917114510837564,0.07239319945019307
2024-09-18,-0.6713141390945632,0.5283024463729531,-0.3324240917547083,-0.20282871603216887,-0.922597569693507
2024-09-19,0.40131735036591193,0.17148016999347274,-0.3555684330503097,-0.5498698674819315,0.6049439318929914
2024-09-20,0.38087959675036803,0.15061974957000576,0.23013167981856633,-0.7137076552897772,1.374194439824052
2024-09-21,0.36749226879252184,-1.3710252134229486,-0.008945119197565545,0.7603388197302444,1.9927869960969822
2024-09-22,-0.47512687620494065,0.18543506239373575,0.3930172605406023,0.15789954556680313,0.13455139418937656
2024-09-23,-0.35207222502150953,1.25323689570999,-0.36706840241461935,-1.3456457490808829,-0.31617511859865444
2024-09-24,-0.9701205334456606,-0.1994857042047096,-0.0555571874212375,-0.05054562270631666,-1.1930382082907065
2024-09-25,0.3693428376940369,-0.5874043772733094,0.2250030156529983,-0.46261524686515165,-0.05067200005434632
2024-09-26,-0.3260160740179197,0.41423272417370705,-0.262841987500569,-0.17768901006616603,-0.609639121859487
2024-09-27,-0.15286354942149316,0.12530235924635902,-0.07854420386650073,-0.8712757809484531,-0.37023598884469855
2024-09-28,-0.6343443364306928,-1.0405153770576243,0.4532734595474219,0.9268702105246605,-0.5927053618162919
2024-09-29,-0.8342184828726461,0.01427952404236372,-0.4507914108452307,-0.06232268148968937,2.790175122547293
2024-09-30,-0.22000110412569768,1.0706943216714504,-0.16439381501656047,-0.26052560273618813,-0.645183409172508
2024-10-01,0.5549991170185558,1.441643718101407,0.2589827257365514,0.735614178136495,0.3534732577660096
2024-10-02,0.1997893005712538,-0.4059559011365597,-0.5441123710409937,-0.23051985918601775,-0.08756227222089785
2024-10-03,-0.847446773492673,0.03824539220633395,-0.7237755648229085,-0.41934435688097116,-1.3544726140109073
2024-10-04,0.19145333312921986,-0.5261226425015776,-0.3487259424640481,-0.03490128575059694,1.882034135853384
2024-10-05,-1.0392717958964255,-1.2199079303892404,0.33671693944297737,0.4266593951991795,0.16182356935883757
2024-10-06,-0.4448073307322143,-0.2409068690629265,0.2823004910549252,-0.11963313533475463,0.8861351211004633
2024-10-07,-0.9680568830493008,1.3632097474772529,0.05355595492908161,-0.9739649729313268,1.2793870101811817
2024-10-08,-0.6726692250628283,-0.34806517261390246,-0.033211446754232765,-0.02987659958685999,-1.2294815379930855
2024-10-09,0.26737652186585537,-0.10552588672844655,0.005447844723874607,-0.192786333730602,-1.695914677741003
2024-10-10,-0.95846726563158,0.18990604072719267,-0.3780844726797551,-0.13618615471842327,-0.7470202655626316
2024-10-11,-0.006345511687193195,-0.22153132727003946,0.039164964452479946,-0.1747530020147887,-0.6413187081900216
2024-10-12,0.014725526283409519,-0.8365637270100996,0.45530862786943016,-0.32769304579021735,-0.4008256483974621
2024-10-13,-1.0693409803188827,-0.05756015627975823,0.22362682707073714,0.29664291737464127,1.9278540759624418
2024-10-14,0.9259254524529466,1.8071248602857128,-0.2563325405280031,-1.4727253486019307,0.7231616454669819
2024-10-15,-0.8045842299859092,0.5882680072698411,0.054928419795551485,-0.14755984016487453,0.7218708358009642
2024-10-16,-0.854726304041693,-0.4168678520821916,-0.24960079655826112,-0.39149509413554506,-0.4164349121777265
2024-10-17,-0.8759858352791824,-0.31421406475976693,0.4219999825194841,0.2153849505474955,0.45230889758533055
2024-10-18,-0.4401028329263693,0.2274611815666577,-0.13464244971796796,-0.8616074534038103,0.395896098127978
2024-10-19,-0.8017241596247255,-1.3848794198408239,0.6244183035410885,0.5514776940499595,1.4582787194414784
2024-10-20,0.6629341352149428,0.4613912994236703,0.30397856933803835,-0.5825830127529474,1.6617796271120695
2024-10-21,0.09641541134446445,0.4115758038997012,-0.31709232372463314,-0.33045652335367354,0.28451288067553265
2024-10-22,-0.31941524345825206,-0.10148919299017782,-0.19894901837687,-0.5307813054018322,-0.0776248447274529
2024-10-23,0.6558153131538783,0.255906132119784,-0.015790755046068666,-0.20278914886761198,-0.4989458442086787
2024-10-24,-0.6964243090632916,-0.13262804522410176,-0.5696749271398106,-0.07758055997299731,-0.12633592450728182
2024-10-25,0.17203542318614426,1.190031584228952,0.22682734804014437,0.640896320079651,-0.005523321473459672
2024-10-26,-0.12270542773578383,-1.2314008691371745,0.7766851604772823,-0.47948423377346133,-0.31388171012677324
2024-10-27,-0.4510919933114845,-0.6969880794773109,0.494893346014827,-0.29648623139111263,-0.17725815068257922
2024-10-28,-0.4014238356953604,1.3243943947220782,0.011138126112017841,-0.9605074265373852,0.3325354499881306
2024-10-29,-0.2006456807857757,0.7765844730970478,-0.3937770728054415,-1.049164403487242,-0.538866666213303
2024-10-30,-0.7690997511418444,0.37238123466257006,0.378845710059473,-1.0436245799330766,0.7670645433668344
2024-10-31,1.1344932315102774,-0.5484365162917009,0.6003953883508871,0.17607056081182343,2.234899723042685
2024-11-01,-0.902379378175827,0.10380731622191369,-0.2597210676612645,-0.4960601898788368,-1.6439383999196149
2024-11-02,-0.47270410157419746,-1.5473240181166166,0.2935526875573826,0.7066515576410618,-0.436506026275055
2024-11-03,-0.5626526571561181,0.6471969403061889,-0.1355786259682256,0.1371525628357376,1.2633787520654898
2024-11-04,-0.09400038963094996,0.34575420521429184,-0.5160572385928821,-0.41940985884881177,0.6615573252660218
2024-11-05,-0.6659076081218579,0.32555380464369865,-0.3074480676401871,-0.27387928398658173,1.232124589564143
2024-11-06,1.0255036755842855,4.121225619485942,-0.13815073074971398,-2.2828564913845,4.038808651765937
2024-11-07,0.8001634566499484,-0.20208736767123336,2.9630836647608008,-1.86850323634901,1.0644676428457653
2024-11-08,-0.12213296073630707,-0.13841335937216734,0.28581060207257625,-1.1434678992500178,-0.31651690085312817
2024-11-09,0.7385956636603531,-0.5747204467550658,0.19825704528686755,-0.6357535910803068,1.1793342307572279
2024-11-10,-0.3959355873620349,3.2625752413587734,-0.6348389199021366,-0.7758542207322019,0.9293158990672822
2024-11-11,0.3599519501380547,2.4732196034032694,-0.566594122601058,-2.260795589389725,2.0071501733338803
2024-11-12,0.4819141378574939,1.2782239732294898,0.44216463148466906,-0.5894601594722366,1.4138959681433514
2024-11-13,0.21428259272263206,0.11048157768528864,-1.4737390026826034,-0.37240086251734245,0.6582919314079695
2024-11-14,0.7688382744118407,-2.2311921111687254,-1.3755460713262937,0.37038469349442077,-0.6412922403406559
2024-11-15,-0.22317024851704625,-0.4706025863824837,-0.8900738851973486,0.7627267281325261,1.98768498191792
2024-11-16,-0.3354680434256283,-0.7789251816005052,0.6114043889836712,1.669142474734703,1.5978360339437319
2024-11-17,-0.38794085069904255,0.38632187205998464,1.445855550787363,-0.299428259336668,-0.48324279432430006
2024-11-18,-0.15820984394016233,1.5092198074230982,-0.2901553446731795,-0.43631678526859313,0.9310769505263392
2024-11-19,-0.028245417464581705,-0.526518849122505,0.9821330773869466,-0.5934420985119756,2.2617189379497638
2024-11-20,-0.4856268957270547,0.09522609441290722,-0.26774453192195846,-0.33416097292277647,-0.017588016353262587
2024-11-21,0.38390010432774535,3.814288588526383,-0.6091182652678275,-3.009680285225847,1.1291594030157686
2024-11-22,-0.19801737731891136,-1.5034499177699743,0.3124487526855915,0.4459009714079078,0.8273922281694015
2024-11-23,-0.1757968972985069,0.4036545867888057,0.5945211142376067,0.8251375671890381,1.474021051293486
2024-11-24,-0.36152745660220437,-1.526054914284187,0.4429757302081249,2.639015122007968,0.7903208465547332
2024-11-25,-0.7381803282411632,4.2558387524083665,-2.224539902681019,-3.544756828835507,1.3945365177089257
2024-11-26,0.1134861632035201,-0.802012392705615,1.1818274872184753,0.47058361624392675,0.5055347157217375
2024-11-27,1.0167289000842983,0.5084982397949119,-0.7742262375662453,-1.7381287611325758,0.5397905998890649
2024-11-28,-0.09384499937618955,-1.4268089185801456,0.960287539938799,-0.7189816112596664,0.34166023009759927
2024-11-29,-0.6491640890494577,-0.8325780492832451,0.5450114608968525,0.8316977497412533,1.0851699055724946
2024-11-30,-0.12546559209837882,0.3192485428079402,0.4512052301682415,-0.6157218629030539,0.37621734905397824
2024-12-01,-0.8616619309298643,-0.21253361084762118,0.34185425012810455,-0.10951451019037027,1.0437602408982316
2024-12-02,-0.5720403233976357,3.4476391237373574,-0.08636391622405423,-0.9784442033164962,0.9336703040160352
2024-12-03,-0.38364845215639104,-0.8464851166680637,-0.08433431550667427,3.003220639834432,0.8434655052024792
2024-12-04,0.05272936405414844,3.7792766904295796,1.4626441256784468,-4.024966017010409,0.41364175271906256
2024-12-05,-0.3178699328167351,2.096760181370843,-0.20515390292287322,-2.848780652205458,1.260365636006171
2024-12-06,0.688887092119329,-0.6135052122723439,-0.393883340845233,-1.1917321497013758,-0.6307468963906855
2024-12-07,-0.20085042735625053,-4.947913764260423,0.3872165798498685,1.9280245369773232,0.05284838906024014
2024-12-08,-0.8283010268567541,-1.0052110823973224,0.06998173595266424,-0.37809941454480367,0.26118954585797016
2024-12-09,-0.1097019073601549,6.010443996817003,-0.2814350046655506,2.953479074744955,-1.169199892643306
2024-12-10,-0.40455454955803377,2.0764926735146796,3.4165794081736176,-2.3422663644551545,-0.021033899479127226
2024-12-11,0.6014899703468237,-2.528961362531558,-0.3147187464973501,0.671495436817995,0.8135838723760651
2024-12-12,-0.49994030146958895,1.0202693637913498,-1.0590210435066736,-2.1654736519862645,1.6552611854561092
2024-12-13,-0.44933887357681934,-0.8227733290538575,0.6224993379739968,-1.5009516669832144,0.6438215730232999
2024-12-14,-0.4029679068179616,-1.261443176220932,0.9014763993573495,0.3864771291043207,-0.6204858093259963
2024-12-15,-0.32691227349100777,-0.9462334918892523,0.1781042389745895,-0.13728013640857087,1.2641936780571132
2024-12-16,-0.8249022685349314,3.655521799356455,-0.10675351939089298,-2.9991098126352775,0.29720223049216904
2024-12-17,-0.02486447241339408,-1.0737993276427815,0.09893037476170193,-0.050675735890496905,0.34031886364583835
2024-12-18,0.4412534716128608,2.2235323253476267,-0.2005024417453529,-1.044948504502846,-0.2640049892241474
2024-12-19,0.17338988669056746,2.646552961212309,2.1859472355428933,-1.4270975079815387,-0.777489210847358
2024-12-20,-0.19526920599064848,2.6514111454165037,-0.22376783384907425,-0.005271284244428258,0.5321917956857385
2024-12-21,0.8532353374194785,-4.85357254356219,-2.5362998842807842,2.1494130672721394,-0.3141300447030753
2024-12-22,-0.20015885663150823,-1.5294666566721828,-1.2991372719424317,-0.038842677815750785,0.8248863800966935
2024-12-23,-0.13335175965324808,1.623512402360139,-0.7475845640917733,-0.6794723258403236,-0.00409918752702569
2024-12-24,-0.21664200950188295,-1.5313200127786222,0.045818126933124224,0.8651661546345968,0.6053827531866387
2024-12-25,-1.0368302179730546,-0.9898069392487436,0.020707817841279428,-0.21316199031789398,0.45809253628303
2024-12-26,0.378909937681328,0.41150588666050475,0.38900502752885324,-0.07652537991232145,0.7385339794148529
2024-12-27,-1.1446634237324056,0.422595904125164,0.45285351827667597,-0.5796984066311159,0.209857153935163
2024-12-28,-0.041122385637542724,-1.5886503385547388,0.49238560832599976,0.9885065029449916,0.43054067067569285
2024-12-29,-0.4859128442451895,-0.6473666949813563,1.0462384256427277,0.4783685127404325,0.1681674869948173
2024-12-30,-1.351605691728199,2.355060966709399,0.08310546351121832,-1.264999619797229,0.3466828252694068
2024-12-31,-0.7858196851401998,-0.5738841452678227,-0.29642355540697923,-0.05723427146898947,1.0876053631105216


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/structural_shocks_volonly.csv <==
,chol_shock1,chol_shock2,chol_shock3
2021-04-13,-0.02773789252487652,0.29778960808151694,0.03156186759699717
2021-04-14,-0.3566685352249274,1.0394272253301102,0.48935676137010814
2021-04-15,-1.1768176832257224,0.08300684384498293,0.23284083387988727
2021-04-16,0.4601922307749157,1.9581552107302076,1.9590152708634572
2021-04-17,-0.6077558907290452,0.1205962481716213,-0.12459897573583399
2021-04-18,-0.12360985792857179,5.0504379461302245,0.45225876323905034
2021-04-19,-3.918541695194831,-0.1963355773587406,0.8786271929904138
2021-04-20,-0.8602891899618161,0.33986168912186104,-0.28002520361486305
2021-04-21,-1.9088059192803164,-0.9715548304247247,-0.06310695870620969
2021-04-22,-0.2642301890584062,1.3325058830691245,-0.7811366283046619
2021-04-23,-0.16517278843041652,3.1304048730394007,-0.21788831470045067
2021-04-24,-6.744371079495137,-0.9943807739091013,-0.009899415633483575
2021-04-25,0.9486894319827737,0.5055892817558066,3.013959380511337
2021-04-26,-2.295639624006397,0.8416915112686624,-2.8129670972755836
2021-04-27,3.7683142312704976,-1.210394800176058,-0.8925537706196576
2021-04-28,1.9217398632268965,-0.3147078347301726,-0.9161892245151331
2021-04-29,-1.311929889951584,-0.191957678061708,-0.30563262525201207
2021-04-30,-0.30801032660990446,0.07347886860173009,0.34503164742425363
2021-05-01,0.8399122600488115,-1.0948207190313508,-0.3786199275618799
2021-05-02,0.4984522296542651,-0.4620516635932233,-0.3610381124932684
2021-05-03,-0.3332926973371528,0.014280402941120542,-0.22157618322999906
2021-05-04,0.36870694510000823,1.5213440779395158,-0.2718496935744803
2021-05-05,0.884304833411615,1.349073055815006,1.4207033937280846
2021-05-06,2.978923616322212,0.46186315985885507,0.7549790333458078
2021-05-07,-0.012314326156361478,1.2458140768665895,-0.18038434635269024
2021-05-08,-2.883453457795352,-0.7008152846380261,-0.5257836763393005
2021-05-09,-0.05596520952266896,-0.1064907182546567,0.10947308218491919
2021-05-10,-0.1574491774998648,2.6946270156823675,-0.49588004143562914
2021-05-11,-1.9083387446985847,-0.2308731556248765,-0.28971134971087104
2021-05-12,0.7300449649790313,2.565891442904614,-0.5402375725173418
2021-05-13,3.7950773967679674,-0.2581620817554478,-0.019575491457277116
2021-05-14,-1.0093651780630812,-1.1893621869567856,-0.034244442232815406
2021-05-15,0.42492184035386954,0.34947145609835756,-0.4461342652760024
2021-05-16,0.7978090638603418,0.7495440107108556,-0.29366415318295364
2021-05-17,-2.8634258825018,0.7055380111150109,0.10557910980503354
2021-05-18,-0.8173832835974799,-0.784181684873777,-0.28705748668756914
2021-05-19,0.29615708395706236,16.96649083194441,-1.1433756863499767
2021-05-20,9.664221271255212,-0.6655860500581746,-0.6724864419719451
2021-05-21,1.2455026116062395,1.0969078364522133,-0.5733965319687258
2021-05-22,-2.500594938694715,-1.3453499249372773,0.42148295044335193
2021-05-23,1.272658513257963,5.24590769481714,-1.1903250061956017
2021-05-24,-6.438389748239155,-0.3578421462784393,0.57288336810596
2021-05-25,3.5570545413792325,-3.0680267460652675,0.09027794796038326
2021-05-26,2.0371003534565215,-2.009410626200844,0.8700257401459965
2021-05-27,2.091665829210446,-1.2129142183354442,0.009106076366094326
2021-05-28,0.7750131877813683,0.44730282650240943,-0.07217819757353022
2021-05-29,-0.3072042615416522,0.06303069549294499,0.3428584105931258
2021-05-30,-1.213275896819655,-0.9681736188869261,0.3733712754688719
2021-05-31,-0.5920649332059778,-0.5937084634027783,0.4861363854471967
2021-06-01,0.8031473976677458,-1.9971994646470632,0.34429141559926957
2021-06-02,1.05852885107182,-0.9385828020896859,0.23399934652125257
2021-06-03,0.49754616673197355,-0.8567552945614557,0.31952120242193316
2021-06-04,0.3948987025583472,0.894997814550938,-0.09336324058833748
2021-06-05,-0.6276507291542393,-0.3768816552864182,-0.11108711980785044
2021-06-06,-0.8906911812036903,-1.7557251809450833,0.34771428126454884
2021-06-07,1.5412077451537416,0.9965053698876681,-0.4464056791732494
2021-06-08,0.39138817378113316,0.6895865610475245,-0.6292354832266569
2021-06-09,-2.7513398766536565,0.05070653002289993,0.1280787078885717
2021-06-10,-0.515528387610433,-0.5707465083596114,0.07069903905535893
2021-06-11,0.4787553646207482,-0.13197962318441725,0.10890383909754867
2021-06-12,0.11628229373705729,-0.2510122245472658,-0.18936041736970727
2021-06-13,-0.3856017102801122,0.12457316202910698,-0.8479846792019605
2021-06-14,-0.0985890123425737,-0.8019186096256657,-0.1905907432986912
2021-06-15,-0.09545272736675574,-0.7275750741446496,0.4226768829027097
2021-06-16,0.3912249380085138,-0.13508711608620802,-0.4719942377810579
2021-06-17,1.4415623603202978,-0.5312160451056231,-0.4521395466345745
2021-06-18,-0.043839158298196367,0.9180846056862345,-0.6200853369157918
2021-06-19,-0.2810218316334901,-0.7555785841333862,-0.2534340409147937
2021-06-20,0.5740081547352681,0.6129116415653195,-0.521548161019556
2021-06-21,-1.7533630575257315,5.160668142563476,-0.44801487664257317
2021-06-22,11.229314341897442,1.7821607741108203,-1.6415217601599583
2021-06-23,-3.3905730158987066,-0.0395425582382176,-0.3382891907331137
2021-06-24,-1.1502288347323906,0.05890116623571489,-0.22485065023374382
2021-06-25,0.9164733087046555,-0.2549174311475849,-0.8356246403148067
2021-06-26,0.22985356904425042,-1.1607818597205921,0.16807556349026512
2021-06-27,-0.01697797943860652,-0.9376158983095805,0.3840756862104225
2021-06-28,0.8950115376640875,-0.5053125944479565,-0.19203727504573712
2021-06-29,0.5550830437512142,0.35654768298879774,0.457387797863745
2021-06-30,0.5348546529964985,0.09573845340625581,0.25294725744075336
2021-07-01,-0.7984486491557085,-0.1496865183962776,0.3002059131041913
2021-07-02,0.06984612934741984,-0.6076771795382296,-0.45617641117984037
2021-07-03,0.06759587806131254,-0.878859441283803,-0.7354819097747702
2021-07-04,0.2167031461058509,-0.28624613720341946,-0.2897896219431436
2021-07-05,-0.4403277402447937,-0.004724846438282466,-0.3243299720012428
2021-07-06,-0.0726544460699637,-0.47481749620230895,0.07984368430507935
2021-07-07,0.28035933110330136,-0.3155408583708597,-0.0004931145905337079
2021-07-08,-0.2184374661755816,1.0288087533745058,-0.012146543517344538
2021-07-09,0.29158101321113883,0.057112934924327896,-0.819840377948199
2021-07-10,-0.8269760974629723,-0.6988659359897142,-0.295761372958507
2021-07-11,-0.10301290535070053,-0.4883720334925661,-0.1956333457098794
2021-07-12,0.26701874744997917,-0.1113899361495369,-0.3173188400085535
2021-07-13,-0.5419918488314702,-0.14088656973353328,-0.1605004281609234
2021-07-14,-0.21314429654139583,0.6033172575330731,-0.17028387499721628
2021-07-15,-1.5684230646248876,0.32647664240047725,-0.5579117849322812
2021-07-16,-0.6279448761481544,0.37345085843633335,-0.25844616407042764
2021-07-17,0.06057766845597289,-0.7620014988525918,-0.021114093386918466
2021-07-18,0.054749284482737054,-0.3253720730202585,-0.6910113621158129
2021-07-19,-0.2985652882127917,0.9367324342385956,-0.3509006849230786
2021-07-20,0.3009963395541819,1.1214413909973717,-0.5075289249737457
2021-07-21,-1.1172014839375666,1.2809471042058609,-0.7913318544816401
2021-07-22,0.0485495600320486,-0.8000270423644565,-0.19062619489998164
2021-07-23,0.805346070118904,-0.5829784777311479,-0.5525268108025467
2021-07-24,0.0860141622161584,-0.2514095350921069,0.08278315489274463
2021-07-25,0.041652435907954866,-0.1716918628785347,-0.5657214952093244
2021-07-26,-0.39469376868889505,1.3553766164858434,-0.2006345435060591
2021-07-27,-2.638139203267682,0.13940288322919298,-0.1919272745852055
2021-07-28,-0.7602127110112297,-0.4564033120841962,-0.31405571022787765
2021-07-29,-0.05714496344965753,-0.10903532928591914,1.3485529532822282
2021-07-30,0.013573759039200321,0.612248775105068,-0.11549285313344002
2021-07-31,-0.670820926853917,-0.25024764167893415,0.1733192706236343
2021-08-01,0.2767974398807303,0.6546361415884792,-0.913136599337365
2021-08-02,-1.1983294815261152,-0.2703421539749354,-0.3385210222903266
2021-08-03,-0.7442815472155567,0.005889929800876082,-0.7143343985043316
2021-08-04,-0.4649210556749785,-0.007538828719253524,-0.6098934750387789
2021-08-05,-0.20714510019437177,0.18675822527415414,-0.301109355153741
2021-08-06,-0.5583636806495638,0.00263276613017919,-0.26213334207856276
2021-08-07,-0.17485959268041365,0.40282681921996255,0.13703183727630427
2021-08-08,0.12169468803184683,0.42407408694968024,-1.0281943753290042
2021-08-09,-0.11029963635162814,0.6977143157548003,-0.33441116061337645
2021-08-10,-0.6294661027246018,-0.002697203037178358,1.9997534068519454
2021-08-11,0.2657013512652091,0.8555363920465414,1.0476917967004775
2021-08-12,-0.3796039064568381,0.7250933610177056,-1.0162424598121487
2021-08-13,-2.1992789269328887,0.7638468511485837,-0.08413776462864167
2021-08-14,1.7564628363812271,-0.541327788184525,-1.3247837099751454
2021-08-15,0.37660794279821025,-0.3190096203775025,-0.8629782312937052
2021-08-16,-0.9148863424448136,0.41566205704499454,-0.5891026855354837
2021-08-17,-1.1423831921480727,1.1299568055015468,-0.5188004194419655
2021-08-18,-0.885527131797284,-0.09945789684394714,0.22616049695808774
2021-08-19,-1.1019851717372047,0.4069350016862917,0.7206627025705852
2021-08-20,0.39823011934003283,-0.5697082153052675,-0.6714462420179185
2021-08-21,0.38869551039019495,-0.42226269961212654,-0.2865490466570658
2021-08-22,-0.29894140213058434,0.2714880907149897,0.28773769170598806
2021-08-23,-0.17176611482329981,0.10645418930150129,-0.1414288962178094
2021-08-24,-0.0018653458416009667,1.210596799941526,-0.8735922542678585
2021-08-25,-0.04720203876012093,0.08912965545277318,-0.09038402560095496
2021-08-26,-0.17085833390489463,0.6042154545350997,-0.8052724801585891
2021-08-27,0.6419704204048845,0.3119764969457103,-0.3099471687972999
2021-08-28,0.08773094601907082,-1.1908338616924463,-0.17066991170144735
2021-08-29,0.5316072885787099,0.06253557441801452,0.06648584350334284
2021-08-30,-0.7928542844496987,0.21264381943577723,-0.09212963093660541
2021-08-31,-0.6870946939460034,0.23981617829120408,-0.6032606891668093
2021-09-01,-0.3284120097950909,0.21908577174848384,-0.10278843990310389
2021-09-02,-0.11016162203168395,-0.6763984605805515,-0.3085663249922556
2021-09-03,-0.05553712618963718,0.4074252094589013,-0.10721970854590432
2021-09-04,-0.16795605423850074,0.45387336795175104,2.63557028373489
2021-09-05,1.8917669502717323,0.3042111032662506,0.7063406972587841
2021-09-06,0.3578111840738893,-0.09402052694780094,-1.0351761298232462
2021-09-07,-0.541511819064258,7.671938186936349,-2.291322322797158
2021-09-08,2.350481327930123,-0.9749721791901053,-0.1162039349426495
2021-09-09,-0.019762591578082713,-1.325334666229141,0.16327536909268373
2021-09-10,0.7429560958049959,0.945481573315891,-0.6754644420888138
2021-09-11,-1.2808339155757715,-1.5315331297141919,-0.16503599586656206
2021-09-12,0.16434593224688118,-0.47095261671120986,-0.32074792723642653
2021-09-13,0.0730186188536117,1.0314427853951056,-0.3943322594081917
2021-09-14,-2.1097522161742295,-0.9719255947806269,0.10351242957736918
2021-09-15,0.6570318458119435,-0.7417283781092211,-0.32892562895298233
2021-09-16,0.7831193004440562,-0.28870387908728573,0.2682102680980966
2021-09-17,-0.44637220481130063,0.028270552156686925,0.04585013854920347
2021-09-18,-0.11570699583171969,-0.3729749927548911,0.8382203399918965
2021-09-19,-0.09205979087376638,-0.49002949541211205,-1.1275767445662224
2021-09-20,0.23086906622282435,3.0347646851024765,-0.7994758674057966
2021-09-21,3.330175188327657,0.5907913558327355,-0.5783148743985501
2021-09-22,-0.6697061986390253,0.7474863069137078,-0.40859170376930587
2021-09-23,1.8485513501791957,-1.3549785487860324,0.05364888709222394
2021-09-24,1.384273935084931,1.3650798279640028,-0.8561465800054526
2021-09-25,-1.3960230703780188,-1.07580462689769,0.2818813128025328
2021-09-26,0.0993475877580347,0.24876262642576313,-0.044492818107010924
2021-09-27,-1.5130668024287461,-0.6055051005150432,-0.10053869639870425
2021-09-28,-0.3184407243000975,-0.3891379505800864,-0.2930685447835765
2021-09-29,0.4724339689043641,-0.4136680401818538,-0.35669139735067557
2021-09-30,-0.5464413415613492,-0.12613946356148356,1.2859941171781801
2021-10-01,0.559282502726937,0.5933820090873352,-1.378747995204872
2021-10-02,1.1580326679605517,-0.5889959787196463,-0.06355937001974019
2021-10-03,0.10706383550140094,-0.2870699285354596,-0.5723107066765769
2021-10-04,-0.1587474679905324,-0.07018134606748949,-0.207101546008699
2021-10-05,-0.6943510300556104,-0.06895872192779384,0.05060450931272742
2021-10-06,-0.009967554253256305,0.8718293789174807,-0.24517746641001684
2021-10-07,-2.0273001943304543,-0.6439578818349977,-0.1819041758897115
2021-10-08,-0.26453641090298063,-0.25862204527360183,1.901511378674146
2021-10-09,1.0740546609520527,-0.35093641799926295,-0.04060381360106311
2021-10-10,0.169962227564296,0.1026138212324509,-0.971556138325237
2021-10-11,0.0298398291794635,0.0609569378511442,-0.71248980281921
2021-10-12,-0.8481851110177354,0.354467232501872,-0.18354244253332633
2021-10-13,-0.978714926178694,-0.21956512035227316,-0.4393779894204102
2021-10-14,-0.1514437777637557,-0.7717869933193552,-0.34037776560989685
2021-10-15,0.19002341317712929,0.5142356265468059,0.3851985021418206
2021-10-16,-0.7571819124311358,-0.41920049124010067,0.03824198755859048
2021-10-17,-0.41369044325729015,0.7307762700582219,2.712700719215737
2021-10-18,-1.0540681007091748,-0.5173917841656919,-1.5364749173385797
2021-10-19,-0.3059770103535127,-0.6722487465679513,-0.6350247145578032
2021-10-20,0.3184596078647811,0.27332204937319077,-1.0565648352317916
2021-10-21,0.04250149942445654,0.23004520114809937,-0.5401179961632148
2021-10-22,-0.6854111416753735,-0.14732954788092717,-0.4815903590787341
2021-10-23,-0.29334331007341313,-0.44149465132314175,-0.04212281414005326
2021-10-24,0.27876678630561563,0.1956645067816168,-0.18823895850107933
2021-10-25,-0.5326501442569432,-0.34996299134173314,-0.11985760050548945
2021-10-26,0.27878861838488417,0.08980722442505468,-0.48250815640783384
2021-10-27,-0.2591545104900823,3.2244254256681133,-0.464653260991708
2021-10-28,0.9613423742939876,-0.29138404894112085,0.19717146052953813
2021-10-29,0.8086327253011789,-0.8231015466374253,0.6945077351237264
2021-10-30,1.1030871045081305,0.911637764549869,3.4954597947976587
2021-10-31,-0.37308245954234404,1.3197740423678797,0.3272635016637197
2021-11-01,-1.8411331522824335,-0.2536556998965689,0.29298625876821743
2021-11-02,-0.5704779059014987,-0.10039010810092482,0.791470514422962
2021-11-03,0.40812416812809665,-0.10816150104883163,0.4965861267624936
2021-11-04,-0.10971108951746446,-0.17217308113906266,0.4395459665221887
2021-11-05,-0.40738040344788234,-0.42945704156914316,0.29626153595111854
2021-11-06,-0.025173964989036377,-0.2730051616200442,-0.23262305566743105
2021-11-07,-0.5586270400831115,-0.8982260112560748,0.18765731600652227
2021-11-08,0.607193871402974,0.35235728366013136,0.601311837426179
2021-11-09,0.5297467669846653,0.2529686438854736,-0.045990875249190946
2021-11-10,0.06447196014816169,2.855449483333131,1.2256992337187032
2021-11-11,-2.5488440009285447,-0.7931886728451247,0.3125934608413257
2021-11-12,0.23552415288706857,-0.10633129546081045,0.6019923186600522
2021-11-13,0.06743761367808672,-0.8986092557273049,0.3619748631553897
2021-11-14,0.10294476433419135,-0.4956931434446468,-0.00869413423586912
2021-11-15,0.04538835735731877,-0.0021110096661720646,0.08240261277169096
2021-11-16,-0.15509951488127546,3.0444844153079242,12.001818082737506
2021-11-17,-2.6823846919792134,-1.1729579060258224,-3.9045017759728964
2021-11-18,0.05049487601746048,1.204650123137481,-3.1455256837822017
2021-11-19,0.44906897035150883,-0.009122384955965575,-2.2161996421264547
2021-11-20,0.38247494874187304,-0.6815146230286858,-0.06541593697245891
2021-11-21,0.6707968875419293,-0.29874013799287086,0.21696018517785284
2021-11-22,0.5165986028446077,0.07042197142873288,0.10051332849810173
2021-11-23,-0.3136322535418742,-0.3125999878898956,0.10133486471024669
2021-11-24,0.06254784163045021,0.19658876631666264,0.07973425771411903
2021-11-25,-1.276560803345271,0.47363391832709006,1.7041846512102934
2021-11-26,-1.092344175360042,2.257896675718887,-0.9493529422090662
2021-11-27,0.31364999276059097,-1.0592092581210213,1.1905887691256256
2021-11-28,0.11208647086475274,0.08601745837195764,-0.5422886235020856
2021-11-29,-1.514821038341915,-0.3997900637857602,-0.14508325849747947
2021-11-30,-0.05560334128790909,-0.22178506573387272,-0.37789375121530683
2021-12-01,-0.35101822327419746,-0.35404022240575267,0.5055237464152564
2021-12-02,-0.4875791595917669,0.09194672846163905,1.050384088893663
2021-12-03,-0.465654488562125,1.681175848948575,1.308514060744306
2021-12-04,-0.9044743383437027,7.804972234328922,-3.3339923925308925
2021-12-05,-6.180760625826652,-1.3791623112565057,0.06771050617703486
2021-12-06,0.07564879947560768,0.46519850054145356,-0.3050657798907328
2021-12-07,-1.1203049614118479,-1.3773735913402803,0.38509065357499445
2021-12-08,0.06017010819198006,-0.2995743670538765,0.04279782558659509
2021-12-09,-0.2307649632105737,0.49971297130723424,-0.25143522437667226
2021-12-10,0.973003642209322,-0.3850988947795636,-0.053753704749754175
2021-12-11,0.20708498978029705,-0.5268768814795329,-0.152044626555372
2021-12-12,0.3934326164486397,-0.8240934663826655,-0.0783355515889128
2021-12-13,0.18392801811212253,1.7790683123356303,-0.5887509919083893
2021-12-14,1.5695634261939633,-0.9306670155881307,0.014002038689710696
2021-12-15,-0.09255895981580048,0.3159746362381864,-0.3820499609855624
2021-12-16,-0.12771009730938968,-0.512499265887711,0.427926646111848
2021-12-17,0.07723980566823592,-0.1687915487609601,0.2164282550440859
2021-12-18,-0.6879597013227616,-0.5383719447404591,-0.3029403814701729
2021-12-19,-0.264880149460747,-0.6365511506393051,0.17590892618662968
2021-12-20,0.1627874617940707,0.09163316071705076,-0.45387974033937595
2021-12-21,-0.9457050127122588,-0.11300698376264297,0.05535070838149909
2021-12-22,0.7731408943129967,-0.2861977877849958,-0.1392472217376981
2021-12-23,0.20411119493506935,0.5849533797223609,-0.32310077163780027
2021-12-24,0.1713921226094915,-0.20617635624382247,0.17539993461806222
2021-12-25,-0.10047820694800656,-0.7902434915801649,-0.029473924863681694
2021-12-26,0.40304373267417803,-0.16107951969155782,0.15566164952670442
2021-12-27,-0.35621840335349103,-0.003748928669023297,-0.33326689435990975
2021-12-28,-0.833471915496053,1.2076047472479308,-0.2962639745752277
2021-12-29,1.253633732309261,-0.19948425955838178,-0.04032025194544135
2021-12-30,0.2528790762048138,-0.36470294555336585,0.18300905793827718
2021-12-31,-0.12073819686735314,0.029334623168011723,-0.24506901041165688
2022-01-01,-0.5047957850309598,-0.7489685578450176,-0.11691902020146461
2022-01-02,0.9128891867024763,-0.08062387517319171,1.8565492651824864
2022-01-03,0.8828833734966635,-0.21810812618989361,-0.9079240214922728
2022-01-04,-0.36828423084888584,-0.260602715362486,-0.5197134947830279
2022-01-05,-0.2113799668287133,2.5326555076121937,-0.8401823359370054
2022-01-06,-1.8793389679224612,-0.7537292196483303,0.05131765743832691
2022-01-07,-0.48712339166187496,0.2908393064827535,-0.3563670188833892
2022-01-08,0.1855369115209592,0.43367883683831226,-0.10309887760985023
2022-01-09,-1.5843309111852377,-0.6267792452482946,0.39185108677417135
2022-01-10,0.00022684721846973277,0.9320583902833478,-0.4854707678898047
2022-01-11,-1.136161403289928,-0.5203880042204383,-0.15093731813497457
2022-01-12,0.021213026612995293,-0.3213052790351589,-0.36063343890472493
2022-01-13,0.7748065674081579,-0.1656948708620274,-0.2766523805731496
2022-01-14,0.3007815528235849,-0.15114410073391668,0.09231988964087974
2022-01-15,-0.1664377730043612,-0.5836211599582568,-0.1587893666466306
2022-01-16,0.30583901884163667,-0.5708440958731515,-0.05672917353018125
2022-01-17,0.2542463011501878,0.43765089869467627,0.1223892440693005
2022-01-18,-0.11613294717759606,0.03175924554585214,-0.2845824248350484
2022-01-19,-0.5534206291483448,-0.01918540701193562,-0.2891827856760557
2022-01-20,-0.1102626290484736,0.8300882954274846,-0.32502466222124343
2022-01-21,-0.9945311276442138,2.933677650651189,-0.14450130543314743
2022-01-22,3.5807436397788797,2.230731189259796,-0.9104556712527324
2022-01-23,-1.5342294638992335,-1.473935620904933,0.1534685964862753
2022-01-24,0.6199706594765755,2.068578486874472,-0.7817430743175134
2022-01-25,-3.021204238821965,-1.3480546329293124,0.24918839559462838
2022-01-26,-0.17656349325993256,0.4289036323075617,-0.09991656393340212
2022-01-27,-1.5138118230048128,-0.3671260048378757,0.6380055449579508
2022-01-28,-1.186400940252257,-0.7986577379348098,-0.3664869754740481
2022-01-29,0.3468634340218525,-0.9568341078285222,-0.022753459838807513
2022-01-30,0.5327119924246789,-0.2558462354195952,-0.05610904419436124
2022-01-31,-0.34564033382525367,0.231661556562166,0.07354307794790814
2022-02-01,-1.0183290883619738,-0.6652033111559469,-0.04584191059265832
2022-02-02,0.27229198536810195,0.35168321769329175,-0.040534261948257544
2022-02-03,-0.3656450694099014,-0.33558768506749637,-0.06234154801104982
2022-02-04,-0.12292760732609917,0.8371889769269559,-0.3599580250510063
2022-02-05,1.7414005102359211,-0.5366357159373585,-0.4774052210285961
2022-02-06,-0.0014645156821346988,-0.47789917667509396,-0.19504445281114918
2022-02-07,-0.013766755422269607,0.6938744632586045,0.09780056447477598
2022-02-08,-0.18734556981139516,0.6137220986984694,-0.46006591959400656
2022-02-09,-1.6391084323732472,-0.37949166523007904,-0.04747416014139117
2022-02-10,-0.3029423440443324,0.08717438240684203,-0.40053211980009823
2022-02-11,0.23484048394217127,0.8296064066007178,-0.095940665304809
2022-02-12,-0.26848144676288954,-0.6167717915130437,-0.27333647369466113
2022-02-13,-0.16569040658066359,-0.33529268577681365,0.15789233226275318
2022-02-14,-0.20603225855542615,-0.28517223859930996,-0.19258013516830721
2022-02-15,-0.4076150498292726,0.29663617759096,0.011280322060973656
2022-02-16,1.0143581479289685,-0.5559564789817142,-0.2604359956709295
2022-02-17,0.18468703332506944,1.205140938866741,-0.5156923437105948
2022-02-18,1.0642560894333453,-0.3615956441288988,-0.31473807813400534
2022-02-19,-0.09938382664053591,-0.4884336781505839,-0.15885382190154118
2022-02-20,-0.2977067380889061,0.6195548385506977,-0.12473176649246125
2022-02-21,0.05135134477666123,1.480130432811288,-0.4031297704248956
2022-02-22,-0.6730342172628825,-0.36348869738865824,-0.06581043823159333
2022-02-23,-0.07865208697698381,-0.23854377487140266,-0.3458505839938498
2022-02-24,-0.3786042338589581,2.2577100155026195,-0.5188695469185542
2022-02-25,-4.394551502571959,-0.05958075963043944,0.333473533156919
2022-02-26,0.49002115270016505,-1.1562345586876597,-0.27928637222853225
2022-02-27,0.9585886712443815,0.06291726301969425,-0.022560637041995898
2022-02-28,-0.4324222844185882,1.5644461983120086,0.15736228784369627
2022-03-01,1.8850300261051531,-1.1554036280166746,-0.28650660134862366
2022-03-02,0.6474829605332784,-0.6849649583431237,0.019474588715637165
2022-03-03,0.034019102666118864,0.11271466987593305,-0.20934655031886015
2022-03-04,-0.36620225419554087,0.5913581601394122,-0.1573540514002079
2022-03-05,0.4726086526065303,-0.8632624056199221,0.017782542788691503
2022-03-06,0.46398914271395775,-0.3095923761454038,-0.19735394880440857
2022-03-07,0.3991077966455246,0.28605866733579094,-0.0889999351079695
2022-03-08,-0.9773627509085109,-0.21145097439952784,0.4263200242829081
2022-03-09,0.4533481040298436,0.30248259762749746,0.03612538946111949
2022-03-10,1.0844425602694656,0.27121251084891757,-0.051221972993339006
2022-03-11,-0.5182027974785303,-0.5896127557832763,-0.031185255336104258
2022-03-12,0.2765190135599072,-0.888704074110813,0.10042838936240213
2022-03-13,0.6272944144760266,-0.0036698210569108413,-0.03091856607355582
2022-03-14,-0.26750438636007384,-0.37285947531557206,0.07859833598891736
2022-03-15,0.1695829401164853,-0.22119464768117084,-0.09591207894791366
2022-03-16,-0.26080160336096636,0.13206903775682222,0.15173296928461605
2022-03-17,0.16748497558880193,-0.7243159659157941,-0.054753669054394806
2022-03-18,0.44553351376491845,0.03608450007392213,0.024395235359564862
2022-03-19,-0.2473559244667181,-0.025258882132617413,0.12883315164132958
2022-03-20,0.37787707068211845,-0.04247067471877604,-0.08091639825878066
2022-03-21,0.0007686114085246671,-0.1835351036781644,-0.07211763073163718
2022-03-22,-0.17447308408977344,0.03635527075277255,0.1306368684224298
2022-03-23,0.1984825968120266,0.007083539889066179,0.2187405053405694
2022-03-24,0.28946304416629076,-0.38619227369444564,-0.2540937188056784
2022-03-25,0.017439793953183316,-0.08415757834430408,-0.1771511870659639
2022-03-26,-0.4600910168176679,0.1717515531667704,-0.2500013976829048
2022-03-27,1.1779976074296261,0.8775858904881746,0.10932018959410525
2022-03-28,1.0878323059713237,-0.0420253653904534,-0.26247757001247424
2022-03-29,-0.3862369170964585,0.11090187468410669,0.12076064976122891
2022-03-30,-0.09032318445369927,0.44024804130558365,-0.16317091366662584
2022-03-31,-0.37988396496874377,0.6692614436554347,-0.16200912932039588
2022-04-01,-1.0405723180933075,0.20359489688310314,-0.0029708608167997473
2022-04-02,-0.44525540389188467,-0.5578820770744012,-0.07835064087132987
2022-04-03,0.26668886388301377,-0.4771526066685894,-0.08590206473615583
2022-04-04,0.051591623530885734,0.4819197486345846,-0.040476611858367456
2022-04-05,-0.5463529213290214,-0.28329537101688584,-0.05425436135321978
2022-04-06,0.3249853368304657,1.108881999768902,-0.5482986284721798
2022-04-07,2.864279758367941,-0.9516628860145363,-0.33070850813104924
2022-04-08,0.9374420274101444,-0.0017208440276737754,0.08302315735815549
2022-04-09,0.26110819794755086,-0.6860076815119075,0.00473729350603111
2022-04-10,0.8627301105661216,-0.5951165564757052,0.1485545496032226
2022-04-11,0.4214271466220408,1.3912215784933677,-0.38946475323979524
2022-04-12,1.7636199099321137,-0.6228490814335339,-0.1365953653079707
2022-04-13,0.3613036266016707,-0.6940595403984984,0.038287480529154046
2022-04-14,0.4812969360968308,0.037005337441394795,0.02839782470175238
2022-04-15,-0.35130843970814163,-0.9598763095400514,0.12987612265230872
2022-04-16,0.5171682862272637,-0.8378693718343868,0.07161187560529249
2022-04-17,0.5693304691131628,-0.1334090781045789,0.03460550885671476
2022-04-18,0.1571575506342282,0.4576673895947165,0.010349051252375214
2022-04-19,-0.9890490647358101,-0.4703790706610526,-0.014293406077606608
2022-04-20,0.4476606857000414,-0.08804008838543778,0.11990777227626769
2022-04-21,0.14853838287436816,0.9746945122792994,-0.13597438550057053
2022-04-22,-0.5131697124877255,-0.42731335086086736,0.29312492571465276
2022-04-23,0.019893097527497888,-0.867405152462549,0.08602135685472913
2022-04-24,0.7741063307556875,-0.43045276547737277,-0.1910081351695675
2022-04-25,0.31658127189019375,0.6685726195558617,-0.4335847524514949
2022-04-26,-1.735817144112142,1.1854069573193826,-0.21431810334982385
2022-04-27,0.4726785307865828,-0.945359290172752,-0.20296938021370298
2022-04-28,0.8619250542685916,-0.7923941549184176,-0.12790597547764143
2022-04-29,0.2116129569604293,0.7457774079176149,-0.22232093981382933
2022-04-30,-0.1410699746762869,1.4774371264204287,-0.03047644283578916
2022-05-01,0.34876671360726264,-0.6308405285507697,-0.34245317439947986
2022-05-02,0.6573055013269394,-0.37831346173376457,-0.05907012187512901
2022-05-03,-0.1972539827827002,-0.13252619664230245,0.09598442389607041
2022-05-04,-0.32138309812353116,1.0073388689923337,-0.05805725917532538
2022-05-05,1.831696268644295,1.4521568687301776,-0.5480414099753439
2022-05-06,0.7239789001153066,-1.3266551822007118,-0.08777555677787668
2022-05-07,0.6835975927985267,-0.29678188553658974,-0.07004214245828164
2022-05-08,0.37075720724187694,-0.4965072017230039,0.03390350422753971
2022-05-09,0.27316539217202246,3.622379311779904,-0.6991850231477812
2022-05-10,5.298025305105687,0.3925474774444583,-0.22652435731223303
2022-05-11,-1.984759505064925,5.971713215719136,-0.042187172418902484
2022-05-12,6.886150298154646,2.234602212483527,2.1270999075057024
2022-05-13,-3.5355630425850886,-0.639246975922261,-0.7099671893575132
2022-05-14,-1.2871607728458805,-0.6638304263590016,-0.3034771537110735
2022-05-15,0.7650103800549348,-1.9914503238965529,-0.09787997016986619
2022-05-16,1.0826772342239201,-0.7003793689977976,0.15351262330227786
2022-05-17,0.6265843979059008,-1.141515590280186,0.3361969101151931
2022-05-18,1.276060979098848,0.4152459190104904,0.037252463775819644
2022-05-19,1.3187144237501907,-0.5961621280033681,0.30699616083616327
2022-05-20,0.19835479792876157,-0.7552074891918356,0.21994748918196208
2022-05-21,-0.055806929528933444,-1.349729277538556,0.4511155738785029
2022-05-22,0.9336245664579276,-0.6440172264610414,0.6577165798935829
2022-05-23,1.0866068145779517,0.3552288570690766,-0.30915990506236896
2022-05-24,-0.7602612204147609,-0.4847318695090713,0.08056336903776122
2022-05-25,-0.43487758069457416,-0.8539543545130904,-0.008297080587722825
2022-05-26,0.39111408147790505,1.1575139309688445,-0.09708049930894369
2022-05-27,-1.1217855539102277,-0.6033204971321371,0.10780812865024626
2022-05-28,-0.026693232885762145,-1.3134684449370961,0.18755385478035455
2022-05-29,1.2752551369372096,-0.5458746283068049,0.078047380258499
2022-05-30,0.4147565085061818,1.0521563554314344,0.49297564379544173
2022-05-31,1.5265464525735397,-0.6290529403922561,-0.09038598898532126
2022-06-01,-0.03267901652221944,1.0877669933846732,-0.11711576191669062
2022-06-02,-0.9272829784083005,-0.5493393282340139,0.2097226692593293
2022-06-03,0.38532533625235044,-0.520602382683949,-0.23496759711107848
2022-06-04,0.4659329757111412,-1.0796938616459546,0.05711962171259034
2022-06-05,0.5004323315252721,-0.43407530142020356,0.5490585310488497
2022-06-06,0.2604911899116853,0.1849377115234986,-0.23938934623352556
2022-06-07,-0.5409618892014678,0.639553457365265,-0.31102713938346505
2022-06-08,-1.4866161924706887,-0.5714330344438526,0.004130744640554236
2022-06-09,0.08149745513726682,-0.7016370377250217,-0.05289542219671956
2022-06-10,0.38506241522131246,0.6858185950510243,-0.17260219718024625
2022-06-11,0.7119551437486187,1.0658209729660983,-0.5451441238098531
2022-06-12,-0.07710653671329425,0.4217484096997533,-0.22214440922826859
2022-06-13,0.7419415171582819,2.4672896066064745,-0.6926454041129888
2022-06-14,2.1602314430696845,0.2615420483632459,0.3527802908311048
2022-06-15,-1.709911374370511,1.8910574748380282,-0.24550600751522403
2022-06-16,-2.8970685610984823,1.1525983683540002,-0.3054260595332291
2022-06-17,1.3182298973161641,-2.0572408917681884,0.2497084780981441
2022-06-18,1.5695705126680048,1.1314125948518925,-0.2438347604929179
2022-06-19,-2.245448539809974,0.8760532672709032,0.32435644897631755
2022-06-20,-0.8268784929288802,-0.6898039152058896,0.15483033770756213
2022-06-21,0.18922835445981834,-0.4070748746032512,0.18612206360806693
2022-06-22,-0.6855994729214785,-0.686176279735266,0.2664479685198407
2022-06-23,0.14122326486002698,-0.17671246956037578,0.3071293132856413
2022-06-24,1.154009842949325,-0.731817549986819,-0.11410372124840643
2022-06-25,0.5141777942845799,-0.3669899061571303,-0.007602975007718918
2022-06-26,-0.535448845005056,0.3119776193628795,0.2905160510828737
2022-06-27,-0.3004118520085871,-0.1191298246780922,-0.09213017133929775
2022-06-28,-0.5802272355604909,0.15321654362942375,-0.051579487566859976
2022-06-29,-0.5599826719469293,-0.37660075678790544,1.2281196457136871
2022-06-30,0.3761143923421586,0.7437534024566091,1.0108268480829723
2022-07-01,-1.505664836268876,-0.22625836101732108,-0.31630889680413216
2022-07-02,-0.9463175491553362,-0.7669599420140794,-0.44544066141711824
2022-07-03,0.18646732784675848,-0.6020453610270042,0.33846871052199673
2022-07-04,0.0949068844214143,0.2621049871287913,-0.5444688732455502
2022-07-05,-0.49899161666885933,0.012122074820062211,-0.3521788161821184
2022-07-06,-0.7808828201650134,-0.5907396057399104,0.014896787427350079
2022-07-07,0.2679304054174602,-0.12186630903386082,-0.31341838561287777
2022-07-08,0.39316859178355446,-0.03064145671015858,-0.17142992979930483
2022-07-09,-0.6279168669815417,-0.3185740259580214,0.18081539873444322
2022-07-10,0.21443725927781246,0.07516540194942292,-0.33610241676589775
2022-07-11,0.19160541347743928,0.6044705589682366,0.013870518598163099
2022-07-12,0.8472862939346635,-0.39993042310266885,0.09933632885824148
2022-07-13,0.5492096898341978,0.6795609495846654,0.4506213736359765
2022-07-14,-0.3231846841691175,-0.06626028384606242,-0.7132612008436523
2022-07-15,-0.30229305315174615,-0.6003303245606376,-0.19675007819874304
2022-07-16,0.2357750138157179,0.0013791977756437148,-0.19393978140690515
2022-07-17,-0.10337249730046413,-0.3271315473476443,0.07471356830341853
2022-07-18,-0.13176008803263087,0.9342797878572006,-0.029312698797228115
2022-07-19,1.6781076418249705,-0.11923664596214409,-0.34688814638385806
2022-07-20,-0.35876833438998335,0.49060787054451815,-0.3531361008694889
2022-07-21,-0.7414316974825449,-0.1809894395225432,0.299193268177557
2022-07-22,0.045692582074382516,-0.09753228700800966,0.1420098955824379
2022-07-23,-0.39216730671241484,-0.37242322657976173,-0.13275136128841392
2022-07-24,-0.5349660151635531,-0.8012607656189784,0.09852593190450652
2022-07-25,0.3912784002873387,0.8051717417421606,-0.3082872441862157
2022-07-26,1.4488452875231626,-0.6885893811304101,-0.21800859594360905
2022-07-27,0.10941919342751254,0.8967961336567596,0.5603495679151614
2022-07-28,0.7895945563935045,0.43133385778018535,0.620272940952076
2022-07-29,0.261082807246165,-0.4455183060035628,-0.09494532039613347
2022-07-30,-0.4111533897421749,-0.008900227603070163,-0.34289360249193296
2022-07-31,-0.7591225363082432,0.2227936656702132,0.45536227707002486
2022-08-01,-0.8124685748973588,-0.14585805765499316,0.18127966416639202
2022-08-02,-0.45111066524355314,0.18773958069052557,-0.29056647036311106
2022-08-03,-0.6706308239842004,-0.355293160596346,-0.7454473086044231
2022-08-04,-0.6260494578382846,-0.7150267303643584,-0.44296725480188454
2022-08-05,0.25727377049802497,0.27999523439618523,2.304073222594239
2022-08-06,1.358385908366703,-0.9941954114329156,-0.10412620371854904
2022-08-07,0.7165235151830426,-0.5298354125500399,0.1073659597446583
2022-08-08,0.13519265193101618,-0.012114837903551187,-0.12540929083944882
2022-08-09,-0.13847442004513605,0.5714219515001153,-0.3416217877848861
2022-08-10,-0.4440095066485535,0.5835052628937302,-0.4425225454669763
2022-08-11,-0.007990669624981619,-0.36213265352363183,0.6312275061036176
2022-08-12,-0.24805016697982557,-0.6072809926194493,-0.5773789599778818
2022-08-13,0.29721750391420826,-0.7670271083639029,-0.39009001854215997
2022-08-14,0.49190247849893265,0.13931831840595307,-0.15804763273162417
2022-08-15,-0.6668387783202093,0.3232209632846803,-0.7352370823320836
2022-08-16,-1.0454970372372074,-0.5725528132575267,-0.201688160228084
2022-08-17,0.26794552592121773,0.7715561612928052,0.09683448854915817
2022-08-18,-0.850290639946245,-0.1699366418415471,-0.12292950587834464
2022-08-19,0.05978272379051056,1.4940522305971407,-0.5950029599443672
2022-08-20,2.8768373887278416,-0.819019979789398,0.01005522218067986
2022-08-21,0.1305798146667836,-0.7104498610105657,-0.2894607083252069
2022-08-22,0.3264592582894494,0.43023556117503803,-0.14722404783380388
2022-08-23,-0.7657504525954641,-0.30295558254100846,-0.12773114239191252
2022-08-24,-0.3216302493490771,-0.1113775065031834,0.22641126491876895
2022-08-25,-0.31505332354860927,-0.3750832493148494,0.0813423133958674
2022-08-26,-0.0341651314109117,1.5308517849978829,-0.9204337260184352
2022-08-27,1.541763816737461,-1.2180131167124602,-0.25083077282426874
2022-08-28,0.9510553522817929,-0.4512784435847054,-0.4843777958706707
2022-08-29,0.2427259846114068,0.4763899415290835,0.23052939974118433
2022-08-30,0.31567781701182995,-0.023407715411301527,-0.506759793605022
2022-08-31,-0.4734657992866054,-0.7022718178917159,0.1356590264061807
2022-09-01,0.05946799268900726,-0.20643476456686907,0.16754199591651173
2022-09-02,-0.1297618852750881,-0.3989735834745251,0.25690248044976566
2022-09-03,-0.26856435544218143,-0.90114891828095,-0.3590795953857798
2022-09-04,0.6368113491181836,-0.33478463763127864,0.3300576884399212
2022-09-05,0.36282556777336666,-0.09703183142173032,0.06755006154190882
2022-09-06,-0.1774070633992669,1.4357113419046652,0.07999411837907398
2022-09-07,0.34584661023015056,0.044837071488058544,-0.4496873112869255
2022-09-08,0.17368292986290715,-0.3747326379270436,1.3794456086179434
2022-09-09,0.2322527712244443,0.23024882949561323,-1.377502040605682
2022-09-10,0.8103643188625421,-0.8196835657257147,-0.2861436375079899
2022-09-11,0.37310622125898096,-0.21311267758745553,2.2818184029726942
2022-09-12,0.27969158175966924,0.2060868857610189,0.5301122607421263
2022-09-13,-0.8682976381398232,1.186312208765665,-1.949241858411459
2022-09-14,0.5538400182226734,-0.9175305732225002,-0.34267929746255726
2022-09-15,0.5243187333563258,-0.1559322347723655,-0.4046079727112933
2022-09-16,0.35785995959583566,-0.45589337359783627,0.8573150458813694
2022-09-17,0.19007667913306833,-0.7135867659732961,-0.6360200516941013
2022-09-18,0.5610354702209134,1.2003947733504416,1.1536954336016871
2022-09-19,1.1726596470246797,-0.54933499131776,-0.9369455678604725
2022-09-20,-0.028107844111487184,-0.6147317700653097,-0.4293176306087481
2022-09-21,0.3237057331130507,0.8835545793820837,0.09896276143434736
2022-09-22,-1.6549705521939455,-0.005568616394506382,0.07163525078863464
2022-09-23,0.5666247040073279,-0.27820002291167595,0.6233361853959203
2022-09-24,-0.4071872276521693,-0.9894355335133429,-1.18988020685256
2022-09-25,0.29319629548180176,-0.32771385634028954,-0.7401151237435379
2022-09-26,-0.0027343663140476566,-0.3196284332157208,-0.8270505868727915
2022-09-27,-0.18753710222759742,0.4212032989179548,0.10999312230225879
2022-09-28,-1.3011563016191234,-0.057142746133318226,-0.22609289261625498
2022-09-29,-0.8103946530959005,-0.4453901191302855,-0.20846991138192353
2022-09-30,0.08236776637862393,-0.4782206793022743,-0.5186976704239367
2022-10-01,0.06393545015325298,-0.5974110574583147,-0.2562240987798899
2022-10-02,0.27951644726517044,-0.1277916952903912,-0.7650122084322488
2022-10-03,0.16075816543992524,-0.11045478321394285,-0.3339923093093622
2022-10-04,0.22410339882777813,-0.30234684546236823,0.051958436833398784
2022-10-05,0.2117187910539065,-0.2369444490379385,-0.3690184111752634
2022-10-06,0.053906874117423335,-0.2652716540221594,-0.1620167787018695
2022-10-07,-0.07958042728274745,-0.31249939815876954,-0.6838104226217774
2022-10-08,0.038220323467423746,-0.35099809567031653,-0.193341443822637
2022-10-09,0.0876048626088048,-0.43894866867425186,-0.5327645406454483
2022-10-10,0.42107816332698517,0.405543790134119,-0.0750324255061411
2022-10-11,0.13480729171270636,-0.30022964609943725,-0.9579945219187469
2022-10-12,0.29364185546491445,-0.5074137073371359,0.2801235501646488
2022-10-13,0.389738555254427,1.568498585481667,-0.432599846157612
2022-10-14,-2.4373577430399624,0.022059116216219064,-0.7238147981792865
2022-10-15,-0.9128374061446501,-0.5472552254804082,2.894977961028173
2022-10-16,0.6862217553546861,-0.5171947530476001,-0.2808674501131238
2022-10-17,0.22304521799259133,-0.2782419315332063,-1.326109084459116
2022-10-18,-0.020358890863693375,0.09662652857505746,-1.591438368478307
2022-10-19,-0.4086666254902563,0.0871212660455312,-0.8490330187327553
2022-10-20,0.20713090563561645,-0.21205430728780608,-0.05390783720614895
2022-10-21,-0.15232064209426024,0.12031176354079995,10.25772087075582
2022-10-22,-1.2643718961330446,-0.8704855931515438,-5.1631547853146955
2022-10-23,0.40749535319642793,-0.20168857600935328,-1.1168444780294526
2022-10-24,0.030744296983494256,0.10621957159788487,5.342892616795558
2022-10-25,-0.5551295413246278,0.13080320847820487,-3.8714218044374307
2022-10-26,0.0501491325163674,-0.44238598239201077,-0.16828106472323504
2022-10-27,0.34575558276476914,0.17966354921348296,-2.0426711588910624
2022-10-28,-0.32621665743031025,-0.0296368591911626,-0.3411175633065159
2022-10-29,-0.24618428494164069,-0.03983514356808312,0.7507455264556167
2022-10-30,-0.04066447056770267,0.01854212703225904,-0.9408566780498945
2022-10-31,-0.4519364819594409,-0.3169531189992209,-0.45815306447098897
2022-11-01,-0.19565304398157907,-0.24296050239464784,-0.7333699042145828
2022-11-02,0.044334023415128626,0.5216721260354176,0.3710329994913709
2022-11-03,-0.5886289182117157,0.18567222136226116,-0.4244213520753803
2022-11-04,-0.2378709172652059,0.879880895603788,1.3379971907228245
2022-11-05,1.36378574982354,-0.8296429712388661,-1.1568596983246218
2022-11-06,0.43863724037600155,0.12322224366853096,0.08065925213896198
2022-11-07,0.2616892319870893,0.00845814425538809,-0.4262202650658998
2022-11-08,-0.3524174540776992,5.135848856839744,9.579114471911787
2022-11-09,3.1043842433955713,2.4768100699681788,0.8843404427264612
2022-11-10,7.311176948066564,-0.36148716527790764,2.2538936904080162
2022-11-11,3.7728191654490355,-1.5788628637673439,-0.7296605391910874
2022-11-12,0.9391387158922936,-1.0231905163374384,-0.7291315252101872
2022-11-13,1.1750967080286336,-0.7459489670524967,-0.775885430894112
2022-11-14,0.13862580998348287,-0.11519269343037304,-0.43631273647314134
2022-11-15,-1.5615681787051632,-1.0869623362987328,-0.48359373602554706
2022-11-16,0.1436254886519102,-0.9673773290876685,-0.45629700747818586
2022-11-17,0.23104972795498452,-1.355716044634021,-0.39821630267721636
2022-11-18,0.731223688891945,-1.0498861352951583,-0.11595058072645971
2022-11-19,0.7939176652158078,-0.6910938013319078,-0.23963210388570205
2022-11-20,0.3504215573506802,0.6403064018847314,-0.15530154400171997
2022-11-21,-0.5163969053790838,-0.3633911881772711,-0.16730863100462479
2022-11-22,-0.3739760377813522,-0.11688853034072486,-0.10192276712832589
2022-11-23,-0.0418544888776941,-0.24471174553272027,0.6398849009047886
2022-11-24,0.6475111154875943,-0.7460457256664516,-0.3144957762137194
2022-11-25,0.20199376034008462,-0.4857003684274129,-0.1320271079964911
2022-11-26,0.2553031150851313,-0.5343043596635861,-0.05738148662732237
2022-11-27,0.23605741580991174,-0.5256482652015486,-0.2169572482989895
2022-11-28,0.08349255821941984,0.20184886111964065,-0.2998505266291877
2022-11-29,-0.7046631892804837,-0.4509537364847223,0.00794244617516708
2022-11-30,0.07031394382460636,0.005486347987068857,0.15570226027217168
2022-12-01,0.7165580095562798,-0.6717612140217303,-0.42717090379340356
2022-12-02,0.39935927032786117,-0.48254495908992806,-0.2736485773104315
2022-12-03,0.22254796421539916,-0.30755034869361264,-0.2664039702618038
2022-12-04,0.23021503334542315,-0.6536158837659541,0.13180630015693628
2022-12-05,0.5132349051046703,0.11130281442572974,1.582194948894773
2022-12-06,0.041748190883027544,-0.5636757580274457,-0.34382984316393345
2022-12-07,0.13991321227204737,0.1674532337590154,-0.9133348147316012
2022-12-08,0.023189271760147626,-0.197938437487119,-0.2384009395364891
2022-12-09,0.1619310995131221,-0.4459130965910844,2.301901885359301
2022-12-10,0.40251265999464475,-0.2776532539424499,0.5507032423936323
2022-12-11,-0.06791412381437538,-0.4416363270736339,-1.5227128907213106
2022-12-12,0.07074997168472595,0.05086842713574076,-0.7079739963210844
2022-12-13,-0.3007600891356067,0.5256799321889296,-0.8646608725403769
2022-12-14,-0.8662464942902018,-0.3849059391187837,0.1565077417630794
2022-12-15,0.0031702896774112475,-0.2843029828409831,-0.5384958225272803
2022-12-16,0.2788271827615844,1.9466947896384583,-0.23247240234993344
2022-12-17,1.8684644472510814,-0.848623287289761,-0.10746519078987345
2022-12-18,0.34149166945116655,-0.9991322811381054,0.36756032488314805
2022-12-19,0.5100904836619546,0.7688602948292154,-0.9524895099624836
2022-12-20,-0.17799075575998854,-0.0486051089531469,1.207336888401312
2022-12-21,0.33338849884347943,-0.7325070470804126,-0.14402702399041634
2022-12-22,0.3506531779153673,-0.5046984388066658,0.33839858794449895
2022-12-23,-0.03439435332088041,-0.7236159732077216,-1.0625714491215426
2022-12-24,0.45791885557660794,-0.6940779135879512,-0.07913434307641753
2022-12-25,0.4739259169249509,-0.37881301863897154,-0.598045504924934
2022-12-26,0.11127139887570336,-0.3458807359875923,-0.0962703659840922
2022-12-27,0.5191151130156597,-0.1268290214291012,-0.6763603758538481
2022-12-28,-0.054087901416971874,0.39024555289483387,-0.09980382918657547
2022-12-29,-0.22879204315699622,-0.26454979201254303,-0.33718811636598234
2022-12-30,-0.12456696048841877,-0.3496291144970891,-0.3639606899027055
2022-12-31,0.07840455110101133,-0.21795851026452517,1.108518367099929
2023-01-01,-0.11404162165180909,-0.5107291194894455,-0.5709332831929481
2023-01-02,0.29975294354420584,-0.03296454638177167,-0.48888468744792896
2023-01-03,-0.20019016542158014,-0.4319159645047154,-0.744621194571239
2023-01-04,0.10409968503084185,0.09450375414016486,0.467877544568674
2023-01-05,0.21974361076830384,-0.42368549559519064,-0.4998743391686235
2023-01-06,0.17094111790240168,0.0162455143759865,-0.253291454375757
2023-01-07,-0.2432677420338235,-0.4654011606700087,-0.48376069474896555
2023-01-08,0.33262851397559584,0.22559354889811484,6.167404248565558
2023-01-09,-0.2457391588988535,0.3350760239906697,8.815671658276694
2023-01-10,-1.1338015916556217,-0.6707201376116132,0.8973493321640128
2023-01-11,-0.27323573451200067,-0.2064102147263174,-5.98414993085664
2023-01-12,-0.0707493044643294,0.19149952583415655,-2.3936126340984405
2023-01-13,-0.4617987262429492,0.46975906885807167,-1.5633961116200021
2023-01-14,0.26908990119074466,0.8788760361274494,0.06815435908463555
2023-01-15,-0.5037888133859472,-0.04796012010689251,0.7245342561942116
2023-01-16,-0.7555049646204629,0.099113690509559,-0.28649478326452826
2023-01-17,-0.8603137448362923,-0.39663366605212497,-0.026776765559033584
2023-01-18,-0.14156708104392543,1.1715836282970857,-0.45288929213727175
2023-01-19,-0.2744612129643752,-0.5359973675845029,0.18277383502265074
2023-01-20,0.46823942510903266,0.5414801970995513,-0.13807427925000404
2023-01-21,0.8676978981098868,-0.493871673731716,-0.24634443367441797
2023-01-22,-0.053202785603963486,-0.29104871579228603,-0.1829754729170643
2023-01-23,-0.41806193755849674,-0.2805977893854378,-0.08600822086926486
2023-01-24,0.24780578133156542,0.9919798006307919,-0.17812154907488933
2023-01-25,-1.1131288662199215,0.09342339923832242,-0.2553463641629873
2023-01-26,-0.7607685711930893,-0.7802539668989363,-0.031211481906227675
2023-01-27,0.386443856066556,0.005006882016835864,-0.020062488939398902
2023-01-28,-0.3159228274242895,-0.18487989771795663,-0.042280396650528095
2023-01-29,-0.36785621444162364,-0.32448954917122896,-0.15592930586681453
2023-01-30,0.46068779781867086,1.0003877536532293,-0.2617764264853939
2023-01-31,0.576110353142443,-0.8978696922605294,0.0010948272492135329
2023-02-01,0.566255910331375,0.6728242015003227,-0.4259449605814841
2023-02-02,-0.6804748329689437,-0.15128982410778144,-0.16149845487861947
2023-02-03,-0.32354818060513973,-0.2767453356674734,0.08693207252835192
2023-02-04,0.7326973715865684,-0.5735171362479846,0.14642011744802402
2023-02-05,0.2503956919886735,0.6920677689374678,0.7688284303277071
2023-02-06,-0.9138545305585072,-0.21220785234130754,-0.6327964480021687
2023-02-07,-0.5335500619765965,0.20759528856955684,-0.03783917439425019
2023-02-08,1.1902507541868392,0.09499670380624166,-0.07845623552409141
2023-02-09,-0.6999370300032277,1.8799459573380601,-0.47838485584301305
2023-02-10,0.3781976692679707,-1.0754749626321134,0.029847818837580496
2023-02-11,0.6836896247521784,-1.0728594655066026,0.179222676190353
2023-02-12,0.7880827891400805,-0.1432596654020998,-0.41194375946006495
2023-02-13,-0.25650178435203264,0.3096751720943462,-0.21006707421054163
2023-02-14,-0.8682896994049596,-0.23129954380697396,-0.2208993262752732
2023-02-15,0.22760421854203722,0.47374053734039595,-0.3181785383996772
2023-02-16,0.922591124869444,0.13106022270926942,-0.35152879711645635
2023-02-17,-0.210528135299822,0.030289788753576703,-0.08508562845023568
2023-02-18,0.8088003439071283,-0.9719755567974591,-0.09509075350112416
2023-02-19,0.7016976270850003,-0.05597348892691275,0.21273133032511882
2023-02-20,-0.4125736194506386,1.010635563885592,-0.32303713924090866
2023-02-21,-0.21060267023767748,-0.01857606378221482,-0.34912226768350924
2023-02-22,-0.3398048628856138,-0.2865397170305385,-0.049718955684204404
2023-02-23,-0.22289760627002222,-0.45927505919382133,-0.03795840999070021
2023-02-24,0.08727054925785026,0.2561769054453126,-0.05934728580437328
2023-02-25,-0.12238830737316304,-0.320829474147216,0.343011687442454
2023-02-26,-0.2777378317433137,-0.6594458186876417,-0.27103734372477795
2023-02-27,0.6968096132528274,-0.4000778608872454,-0.22749028756150952
2023-02-28,0.07495356014991729,-0.12055320469764828,-0.18846241873036151
2023-03-01,0.07852516740796568,-0.01191691141998557,0.11590323080983508
2023-03-02,0.5701670121025866,-0.16590980720042825,-0.19929212694517456
2023-03-03,-0.019762120653855447,1.0624733212681021,-0.33304398009436303
2023-03-04,-0.31056631423406156,-0.5298520319040535,-0.16865691182291448
2023-03-05,0.12055606065337339,-0.8931496924439744,-0.12551149559012822
2023-03-06,0.5709785219760221,-0.4726213026831324,0.015563960347723057
2023-03-07,0.13840526679889273,0.17092449109602495,-0.2279773480553984
2023-03-08,-0.5721539514481445,0.3860926038105027,-0.013997626088029758
2023-03-09,0.4670527488235015,1.1030114275228526,0.5495795557863125
2023-03-10,-0.0498873434795328,-0.21878465399061617,-0.6946590870010615
2023-03-11,-0.5169150871295085,0.3198412622220891,3.0894986934996567
2023-03-12,-0.7440851212836377,0.7388723898126602,0.18461155566880152
2023-03-13,1.1859807611119397,0.028655109499424705,0.47496380585481457
2023-03-14,0.19032605703367045,0.20588108038639322,-0.06950487068302955
2023-03-15,-1.0606857605627855,1.019516644985515,-0.28653850898266525
2023-03-16,-0.17694407495841552,-1.4264214021202715,-0.14329274902072378
2023-03-17,1.1392533790597221,0.19254634429373768,-0.20010469483524398
2023-03-18,1.2497096518505109,-0.466291519281906,0.13237721839738348
2023-03-19,0.10943804353970848,-0.12522971302023916,-0.1696375715316075
2023-03-20,1.0237599616562947,0.023833482416993262,-0.6599477745701331
2023-03-21,0.18494471520791836,-0.06100457829916495,0.0018624552106713376
2023-03-22,0.06749937674537701,0.4445338149172316,-0.6021870465640686
2023-03-23,-0.34122273086905897,-0.26592110353879606,0.31467907245857374
2023-03-24,0.1587726070052312,-0.4010779823166861,-0.22832207330200555
2023-03-25,0.12392557613178981,-0.8157804964110464,-0.08249227068042572
2023-03-26,0.273051156663002,-0.800191166101852,-0.18503083555779895
2023-03-27,0.4367264388506963,0.4988486909752363,0.10677938288358632
2023-03-28,-0.18233365895402817,-0.6277991572988605,-0.2567690486932052
2023-03-29,0.17776900011400637,-0.15302116270244606,0.13253914238798375
2023-03-30,0.5784259365719083,-0.20671143560165386,-0.43157266181901593
2023-03-31,-0.3009871768718781,-0.16899485965323902,0.07044321253197523
2023-04-01,0.0662123152513282,-0.233305143627933,-0.19516493288245074
2023-04-02,0.3015255286487953,-0.07171102081962895,0.25354643935777854
2023-04-03,-0.4188943139825429,-0.05454847175753177,0.03824352734402842
2023-04-04,-0.5251754536231441,-0.3500195252966351,-0.05391011140850755
2023-04-05,0.19665940728100417,-0.2868936292912103,-0.1480355542186311
2023-04-06,0.013524928561516056,0.16080926239423374,1.3737272159965743
2023-04-07,-0.22391551382109284,-0.48600097005074,-0.7983722501478505
2023-04-08,0.32886592313224955,-0.6872327326172791,-0.2972812917843674
2023-04-09,0.5125381558860479,-0.34310740820041286,-0.4390115242979109
2023-04-10,0.059899458216826476,-0.11008595056716072,-0.11065764089933257
2023-04-11,-0.08601247114872412,-0.5306418483950168,-0.030485484115472965
2023-04-12,0.23785379416636518,0.1358194233325873,1.469062933231925
2023-04-13,-0.3315851159801126,-0.3412586704041668,-0.11392467443062783
2023-04-14,0.14867254147341413,0.04648364313365413,-0.32960843226428366
2023-04-15,-0.024936864277754427,-0.6537484641482731,-0.4755162697323516
2023-04-16,0.3309501433857321,-0.007647221648087348,-0.1584520576063211
2023-04-17,-0.17004877340062108,-0.0029111164764284063,-0.5722962540225951
2023-04-18,-0.062396490340701743,0.026227335155304954,0.268838793520783
2023-04-19,0.34734145265918054,1.35616214361039,-0.5545521642184538
2023-04-20,1.8066072849366275,-0.5462018894206315,-0.22663370779083905
2023-04-21,0.16799620344775848,0.14992563471965797,-0.26522876551595864
2023-04-22,-0.15377441427974398,-0.36798093075895344,0.05078119293062619
2023-04-23,0.41844281395558763,-0.47958403700002245,-0.24234654476603026
2023-04-24,0.06273973694617575,-0.39695791530406693,-0.14595597954893835
2023-04-25,-0.20654319967987766,-0.05095941289764239,-0.19758086392375215
2023-04-26,-0.4568029509210629,1.0360583882861323,0.24724929160321044
2023-04-27,-2.20851769549132,-0.6677484855631316,-0.1788316899091569
2023-04-28,0.11507600416485385,-0.8272831698782439,-0.13694194865547948
2023-04-29,0.6864768917692938,-0.7053139450680015,0.024919007724032716
2023-04-30,0.45321244417518414,-0.27573599119675085,-0.006013152697599432
2023-05-01,0.14670350006333524,0.08874973497783925,-0.05086149192863095
2023-05-02,-0.0668571997377241,-0.3733929946554045,0.17135748597495623
2023-05-03,0.1813596632598104,0.029115929376202384,-0.23978918006655894
2023-05-04,-0.45607881618635665,-0.4611836112739485,0.00682079730476688
2023-05-05,0.2955131505105248,-0.29688853397179293,-0.15692843796417322
2023-05-06,0.3872437914035194,0.3547036711396487,-0.336570090923693
2023-05-07,-0.10261750896930104,-0.6662373289909923,-0.17848312363890534
2023-05-08,0.399054018114203,1.3125124629406908,-0.3146855291353934
2023-05-09,0.5202202219063864,-0.7039982676070661,0.6848677950486496
2023-05-10,0.8276768009923461,-0.01047526386144254,-0.016375505546519765
2023-05-11,-0.4376247530292644,0.38803789563604335,-0.2760233824811032
2023-05-12,-0.35559192365096043,-0.27425475623272494,-0.1998879039550385
2023-05-13,-0.2419165530419825,-1.057328360937729,-0.02933448569435005
2023-05-14,0.6936282599507063,-0.48384783784810753,-0.14591564600205742
2023-05-15,0.275598360157756,-0.1660433690690984,-0.08294021319541289
2023-05-16,-0.25339310092866696,-0.4295948555564399,-0.1268611023663201
2023-05-17,0.135178243753001,-0.04851667044304417,-0.0008682295354042708
2023-05-18,-0.12954623204783527,-0.15272075612328248,-0.27431879270812404
2023-05-19,-0.2276285087706134,-0.6092994119860167,0.017154436928374033
2023-05-20,0.42894709694664684,-0.4802110226458607,0.4576761663057777
2023-05-21,0.5603719116155387,-0.13937202684138697,-0.3768672474835774
2023-05-22,0.11886286809181429,-0.1750332396203439,0.1228237765424051
2023-05-23,-0.09269417922181697,-0.2326100899601219,-0.348385883303709
2023-05-24,0.0626746353997255,0.3222602662730334,-0.2189654858501078
2023-05-25,-0.06580102232485496,-0.39471156113039313,-0.3303335585997692
2023-05-26,0.10786303119498795,-0.4586428801774622,0.25111342399698533
2023-05-27,0.34115033992728866,-0.5129163345849362,-0.042101981600034984
2023-05-28,0.4121968569786557,-0.027627911197092028,-0.2858531728261134
2023-05-29,0.14400881060051324,-0.3573601761956103,-0.15741296023136914
2023-05-30,0.09628442132328532,-0.4306806038149379,-0.20912608490852294
2023-05-31,0.2904453558078344,0.2838897061698405,-0.17979955216668128
2023-06-01,-0.3208042288329343,-0.38804901461563623,-0.1274698581480439
2023-06-02,0.07479786389430232,-0.174631878998072,-0.10106900979433688
2023-06-03,0.37813774361331537,-0.5221329435026835,-0.11695746321806437
2023-06-04,0.28720210294192905,-0.3311608270550729,-0.18230266553698704
2023-06-05,0.13768910242480883,1.9538596624404354,-0.4452401816330747
2023-06-06,0.466169880797072,-0.3238666531205622,-0.26168110033066155
2023-06-07,-0.000954514991488832,0.0886462919674909,-0.2878765501884939
2023-06-08,0.4628151804311849,-0.6055057452804613,0.27336466797224096
2023-06-09,0.32767205944014527,-0.4214510007859123,-0.15700853118571298
2023-06-10,0.2412719359259175,4.295979427540825,0.18187539868727257
2023-06-11,1.050127906951559,-2.0855107468511065,-0.22135223437679535
2023-06-12,1.4715331121774926,-1.1149254885001159,-0.31858792089939286
2023-06-13,0.7867561715533256,-0.33344536199670494,-0.25058015459288574
2023-06-14,0.08141795855495547,0.42574945039402723,0.07155554002837058
2023-06-15,-0.5415629663564299,-0.46453990596714034,0.04419237766209939
2023-06-16,-0.2462924516285816,-0.5264790652678776,-0.21302481246903787
2023-06-17,0.09439041486665545,-0.6408403409506662,-0.042244701738543035
2023-06-18,0.22259803868662809,-0.6069209359690065,-0.003431342661229951
2023-06-19,0.32895075504946975,-0.5702140449250376,-0.05875384397686885
2023-06-20,0.28372548546133486,0.26697158550228633,-0.04172857346399731
2023-06-21,-0.4684436081115831,0.3908795169411796,0.3923023087349231
2023-06-22,0.4891846133489066,-0.2505045734454511,-0.1908284620303669
2023-06-23,-0.023029624752559884,0.4721356256025534,1.120861363603709
2023-06-24,0.4228942325986918,0.04710818574387541,0.6101463971221674
2023-06-25,0.3552237841435574,-0.10305381709032775,0.3864557999768315
2023-06-26,-0.3326456433285684,-0.11448630805043838,-0.06054936868845108
2023-06-27,-0.07752602232911648,-0.4592649794479859,0.10629229914564015
2023-06-28,0.3839350676615741,0.6342052851269337,-0.2064569755309501
2023-06-29,0.6405623143354738,-0.585706960256069,0.2807845250673261
2023-06-30,0.11223924093195416,1.1060716942615096,0.9165257966186108
2023-07-01,0.25455272199124707,-0.3230458562640892,0.11782604921028926
2023-07-02,-0.0009812472613081563,-0.655050235218586,0.08301579328057249
2023-07-03,0.39847673261342637,-0.07050162749978874,1.5875850733657906
2023-07-04,0.8645620643815837,-0.2969736688316113,-0.19265957429503944
2023-07-05,0.07337836546783373,0.30231833316755696,-0.24283087841883605
2023-07-06,-1.0520615643411504,0.11764314850713986,-0.3107448437549862
2023-07-07,-0.49278439018335807,-0.9588429801666399,-0.02421963460293207
2023-07-08,0.5386710596851294,-0.7456943931779146,0.21661825350478914
2023-07-09,0.19471849314458553,-0.682633616918078,-0.12723475053816224
2023-07-10,0.25279314421037663,0.05137413079496919,-0.09168294147890015
2023-07-11,-0.7090370342077597,0.09516784056479936,2.098307376585912
2023-07-12,-0.4106724296563223,-0.4217266174325196,-0.07816772636456328
2023-07-13,0.32028101127343733,1.6136434445054908,2.3923053072609575
2023-07-14,2.219266139072353,0.37795697494927893,0.36530256301894926
2023-07-15,-0.45416986154549416,-1.0974834877691912,0.4146676274972889
2023-07-16,0.17423269811800934,-0.44999921864571696,-0.9980172756892512
2023-07-17,0.4630661600951343,-0.3161913470905265,2.860454030216811
2023-07-18,-0.5342433658771418,-0.4641918828642572,-2.0008793809125027
2023-07-19,-0.04154732269952564,-0.5655508212260749,0.888987327818044
2023-07-20,0.22072824709671882,-0.09921066860654301,1.127983574664058
2023-07-21,-0.06923586243216144,-0.7066385472903851,-0.2831254334172523
2023-07-22,0.4446867699948043,-0.23931069737999652,0.08980549512619812
2023-07-23,0.10620289415105716,-0.1331245211406008,-0.23235784350861663
2023-07-24,-0.13422839401392964,0.4080455816956846,-0.8277112124203649
2023-07-25,0.2902439411852362,-0.744860095119484,0.37266308610983157
2023-07-26,0.6125984936852532,-0.3830153868157885,0.02529857262470677
2023-07-27,-0.06413352812189631,-0.4945920107474525,-0.3338067182632268
2023-07-28,0.08313818210547833,-0.42439013030378814,0.2762201595358267
2023-07-29,0.37492207758010493,-0.5671403141351803,-0.20472529020375474
2023-07-30,0.5869167103614288,0.13345076087352628,-0.03588161470355788
2023-07-31,-0.241029259510979,-0.19277667319580302,-0.10788173758728783
2023-08-01,-0.0712673579111698,-0.12845946759788898,3.0578057952374905e-05
2023-08-02,-0.1854618489366422,-0.051241540634040086,0.08363314043163148
2023-08-03,-0.037703080045192315,-0.4450795555945114,-0.046618580495453706
2023-08-04,0.24139787744177943,-0.2037142838829654,0.8633489153108526
2023-08-05,0.7187420501893036,-0.5603500990580729,0.31272092950208513
2023-08-06,0.2030387355534974,-0.40033625201998185,0.06797472209594844
2023-08-07,0.044333641645833616,0.19581106892490274,-0.35346450229733645
2023-08-08,-0.4672696014168572,-0.10381932150338252,0.08509526467285213
2023-08-09,-0.17362089084281263,-0.47851416579508366,0.22904108553847938
2023-08-10,0.08424006384388415,-0.5079629907491088,-0.3601888005002051
2023-08-11,0.3831444664727041,-0.43693578515336784,-0.13274910709965726
2023-08-12,0.3267753030960095,-0.40877035287344093,0.49837085625157906
2023-08-13,0.32341391720738144,-0.23474678207470775,-0.40872304508484214
2023-08-14,0.6171177879283735,-0.40305840835646317,-0.3155974543402934
2023-08-15,0.1341524432361551,0.882681674262465,-0.34654342643742186
2023-08-16,-0.06409352552793623,0.6318859968965309,-0.10184267209373779
2023-08-17,0.6161134238116337,2.650834970429243,-0.21356099199730127
2023-08-18,-0.420983302995114,-1.321969454706724,0.35904163046675364
2023-08-19,0.7192651080223847,-1.0745970190510539,-0.25010187749291285
2023-08-20,0.9121660526297909,-0.6553872245382335,0.07669117022904529
2023-08-21,0.2654001303398504,-0.1562960593579094,-0.19133106895024216
2023-08-22,-0.1550864911668789,-0.07542164571022911,-0.3682277126308744
2023-08-23,-0.5311619851540343,-0.26542172237657397,0.004482925382401457
2023-08-24,-0.014820166742389682,-0.18879786644249588,0.21174781483368593
2023-08-25,0.2969104705986685,-0.4624900839045299,-0.10472270316955144
2023-08-26,0.11328839366285343,-0.7261396672968075,-0.19651124500178407
2023-08-27,0.46269554902853,-0.4821968814820457,-0.009395326697282491
2023-08-28,0.3581575893488782,-0.10561592159233375,-0.12346814614244282
2023-08-29,-0.1357509069378918,0.8945977101292482,0.05247220747031781
2023-08-30,-0.8210798482439868,-0.6152778697690733,-0.10665288515605117
2023-08-31,0.3438221011119332,0.16612649855748443,-0.26816019266286584
2023-09-01,0.18253669601233596,-0.47011625830541315,-0.08893463699324718
2023-09-02,0.09434963333624125,-0.3506382640857169,1.8642656042062098
2023-09-03,0.9418407918648488,-0.5367827179663996,-0.17245922276552728
2023-09-04,0.22663166864394999,-0.1536142531839795,-0.15153107695629725
2023-09-05,-0.34567958074249344,-0.15907532204017877,-0.44326085298356765
2023-09-06,-0.17045206810571162,-0.26460026071052145,-0.3856039124983776
2023-09-07,-0.12542644807141606,-0.4309045765022506,-0.3695804110775633
2023-09-08,0.07747450809004588,-0.2783053342441285,-0.29445457947407866
2023-09-09,-0.07667203162985613,-0.3497750813155271,-0.30548676092915816
2023-09-10,0.23349197790095458,0.22670805453156065,-0.32784036825744733
2023-09-11,-0.10323332008566828,0.4926885075901777,0.0772367045964676
2023-09-12,-0.3026396431522728,-0.08995329280690091,-0.08040204564095907
2023-09-13,-0.18315642650536512,-0.39578278753244844,-0.24252243952898253
2023-09-14,0.2339928270893821,-0.22542732673401256,0.11311183714881161
2023-09-15,0.38847688424351023,-0.032544290840885295,-0.08415210932600535
2023-09-16,0.5280307916217218,-0.3649278681585842,0.11154977195845289
2023-09-17,0.13227761599161852,-0.007206402771299807,-0.07173649638537243
2023-09-18,0.25941622153272603,0.10333596054597945,-0.3938593683081529
2023-09-19,-0.2635961304564942,-0.37949493126533007,-0.15217629068562372
2023-09-20,0.24920350898894547,-0.2349255395596868,0.9173935894770259
2023-09-21,0.33901564858556027,0.04813551224941127,1.105823646841555
2023-09-22,-0.09668654471065546,-0.4788591371531582,1.722748463302036
2023-09-23,0.46318681757418345,-0.6018577190984273,-0.492866709433923
2023-09-24,0.4080799243633982,-0.2235398167654363,0.352558237820808
2023-09-25,0.020992353470235085,-0.2585662253017096,-0.12997216603101705
2023-09-26,0.005605068831181562,-0.40921876646577166,-0.00012148558840341924
2023-09-27,0.2313283906769524,-0.24793050710441497,0.005056585647090219
2023-09-28,-0.10419503736682664,-0.06962910687980517,0.06992153376724443
2023-09-29,-0.009206795291648088,-0.3168612982156247,0.007272966469393915
2023-09-30,0.06807660188806246,-0.46513585443089855,-0.5046965943826066
2023-10-01,0.18357267283566872,0.2053421335111308,-0.61287381307069
2023-10-02,0.2179410280597083,0.2567227739058729,-0.2639997529453336
2023-10-03,0.07915950637681418,-0.1767984986210723,0.2717964119214644
2023-10-04,-0.05317709069904895,-0.37007302486317056,-0.4002709375426244
2023-10-05,-0.07923640675444932,-0.39943372587828807,0.3556375901419555
2023-10-06,0.3165377569047817,-0.3434782631947835,0.12107650022877323
2023-10-07,0.22857737232705982,-0.5501743604823939,0.003290317012802158
2023-10-08,0.23649939464678624,0.034494954917917466,1.3678561624605416
2023-10-09,0.3764182075395347,0.5727080523053476,0.5411890381668877
2023-10-10,-0.448976809804201,-0.5134359112263763,0.2554899312288028
2023-10-11,0.30950384764173794,-0.29501669160383076,-0.02978117432080354
2023-10-12,-0.14782234159309768,-0.38135741378127286,-0.08624376849759878
2023-10-13,-0.03505716501697841,-0.37391886138729785,-0.3973338448255786
2023-10-14,0.14502368625516862,-0.5769249672131058,0.4397102883399981
2023-10-15,0.29551623062727217,-0.13022797948419243,0.5475986420400366
2023-10-16,-0.059780770983134196,0.2762238277288258,-0.21175842079569282
2023-10-17,-0.4986886414531421,-0.045352743903460765,0.36858805210860657
2023-10-18,0.09010506275393511,-0.04314274971336591,1.5169309196191287
2023-10-19,-0.0164355549633557,-0.08219228281206158,1.8233415848440617
2023-10-20,0.19289338443558282,0.28221200226925164,0.45053402476823556
2023-10-21,0.06874030932617635,-0.14813742059396146,0.30443518629810024
2023-10-22,0.03337530027914881,-0.32007070184398595,-0.848234856094312
2023-10-23,0.05832158680933834,0.3776475835877375,-0.5758416992076906
2023-10-24,0.39646529013203824,0.3668678442710323,0.07906044510529887
2023-10-25,-0.8071663820910715,-0.09809049263677737,0.6629753120748978
2023-10-26,-0.541243169042695,0.2694732689041241,0.03700507667774946
2023-10-27,-0.9074248952623417,-0.5073018713772192,0.008648264363892585
2023-10-28,-0.09241162156369305,-0.36082818594657295,-0.13869339094126878
2023-10-29,0.3739865147698865,-0.07810569749399482,0.1267429962939866
2023-10-30,0.13535406961357613,-0.2801688626653616,-0.4082495488230444
2023-10-31,-0.027386729383618944,0.7700982141913115,0.7531226338000602
2023-11-01,-0.7872625215393668,0.3382558736155012,-0.7083460753829359
2023-11-02,-0.6850127837212882,-0.07165072617611165,0.7674339519533704
2023-11-03,-0.34713015943588926,-0.13068668721267124,-0.4134517861661901
2023-11-04,0.2507728495057643,-0.40257162609494185,-0.08790904920620371
2023-11-05,0.33756960085945936,-0.003372678386233638,-0.05825559074403359
2023-11-06,-0.1882750662478606,0.20585702180563473,0.13635352902495956
2023-11-07,0.2418495321006528,0.08772169490062826,-0.4757222158022817
2023-11-08,-0.3071102307291204,-0.03679411395035934,0.7471416958304103
2023-11-09,0.795613962463746,1.3301224243282492,1.8967483741391347
2023-11-10,-2.094759251606595,-0.04927853065244248,3.044167422836381
2023-11-11,0.03706032028746846,-0.0539744792051182,1.4927721720068703
2023-11-12,0.30826153565240877,-0.16753281731273667,0.5898886630633172
2023-11-13,-0.8728833805738833,0.648309319892119,2.5459317741939986
2023-11-14,-0.2886700516275906,-0.07006899817328706,-1.3364044887940203
2023-11-15,-0.6636056201646405,-0.3849737775850192,-0.5446803793153897
2023-11-16,0.6608543418215516,0.25232389217494583,-0.8655192551815012
2023-11-17,-0.5101321798984284,0.08879549983530721,-0.22639269487191455
2023-11-18,-0.7510226409214703,-0.23314085757483283,0.13502754949739346
2023-11-19,-0.46071137773484455,-0.29870197350561345,0.6633925443801968
2023-11-20,-0.20273438727964813,-0.6619822261674613,-0.8806723941591017
2023-11-21,0.008208066612806786,1.4349336925656246,-0.42226866609834773
2023-11-22,1.3204170443532117,-0.12568448877537142,0.2935442999295321
2023-11-23,0.9138741085020095,-1.0930622226562208,0.8115293262983132
2023-11-24,0.721335467177392,-0.46927386511280766,0.0707381902041151
2023-11-25,0.22772930998411656,-0.6055407840941709,-1.0186927547688376
2023-11-26,0.3314099831884404,-0.2315926429708235,-0.6049165785671813
2023-11-27,-0.22910229605838184,0.4997333753121445,1.131132382110012
2023-11-28,-0.8516215646610119,-0.2923012277449617,-0.8201307149862328
2023-11-29,-0.43991256419049285,-0.6012745374939915,0.2983644642973368
2023-11-30,0.37211924497984883,-0.5540062757978104,-0.5963839535189691
2023-12-01,0.18167841068511542,-0.5099030359333198,-0.4495749846714638
2023-12-02,0.45489938108370165,-0.2260852639118695,0.597550568263312
2023-12-03,0.3341681487379372,-0.23656413824834321,5.605089003116343
2023-12-04,-0.5312895199241962,0.20464867176876284,-3.4261641087660757
2023-12-05,-0.15486649859967486,0.09250582347217827,-0.8866871868730366
2023-12-06,-0.5458898883298168,0.26023075426220427,-1.3531316896157903
2023-12-07,-0.5896275880210097,0.05987411239925998,0.2375935366665852
2023-12-08,-0.01088967158766697,-0.10369088389274833,-0.3161945188000304
2023-12-09,0.7126487710152263,-0.1723250991405332,-0.23277441530421214
2023-12-10,-0.1571052456713499,0.09989008192402979,0.1561632783007424
2023-12-11,-0.5696455864220049,1.7902223974879903,-0.46274057933587404
2023-12-12,-0.25848660390811456,-0.5491173268067971,0.11941191982786972
2023-12-13,0.1069056448623744,0.20665282353059725,1.558341783568313
2023-12-14,-0.2687018329529845,-0.2426569344132391,-0.20775003974284847
2023-12-15,0.13709873639722986,-0.0742176395807674,-0.25485623849193373
2023-12-16,0.7973120711982375,-0.3364664761024655,-0.2058181835196431
2023-12-17,-0.026345435086339616,-0.2556570217480372,-0.1988526039683162
2023-12-18,0.02471667669002635,0.7558898052069827,-0.08684142346956732
2023-12-19,-1.5354496504374138,-0.40916572601599394,-0.24708301890554443
2023-12-20,-0.46405940989803274,0.012268083345325208,-0.17718560657596152
2023-12-21,-0.14987281696554944,-0.29599820985495007,0.10212578840266028
2023-12-22,0.39044867775186226,-0.2932320348871043,-0.23230257217637376
2023-12-23,0.2051105541727348,-0.1236275437136228,6.976493709422607
2023-12-24,-0.5167985187611172,0.1612852140738836,-2.4951586696012424
2023-12-25,-0.43145930323754267,-0.20228349674408355,-1.4715334635576902
2023-12-26,0.25375191533984465,0.4238088687865224,-1.3904505840922337
2023-12-27,-1.052554349118234,0.7018315802362135,1.2055453455838823
2023-12-28,0.08901624011046036,-0.13542096356805458,-0.8228626107271304
2023-12-29,-0.16257066253327154,-0.10842936165757035,0.18276157759746559
2023-12-30,-0.4244641323525547,-0.4951332279596397,-0.5217198407534
2023-12-31,0.056017989570296495,-0.03659630139585052,-0.11679893338085727
2024-01-01,0.042559931924375086,-0.006660512719096085,-0.3370163562576134
2024-01-02,0.0015935645250634977,-0.08381428302206166,0.015679955023604343
2024-01-03,-0.3020984560040819,3.407754806503173,-0.18964144049821433
2024-01-04,-0.8069340898207356,-1.3697106723158332,-0.012742389373007501
2024-01-05,0.6003374047078017,-0.266614760558151,-0.11450752470639475
2024-01-06,-0.056807437375546235,-0.12519886296757593,-0.4046440935998178
2024-01-07,-0.5247864436736909,0.3850725412249445,1.5762731045750935
2024-01-08,0.2681483571052362,1.0815409222188397,-0.739709398569942
2024-01-09,-1.5540797170239544,-0.10330166531308539,-0.34102185206649466
2024-01-10,-0.5356237641918152,0.9217672534212439,-0.5215173638914289
2024-01-11,-0.14986577257007308,-0.571293499478418,-0.0887987159650928
2024-01-12,-0.0849921120396485,0.5580249433809937,-0.3678808569860387
2024-01-13,-0.8593569515015625,-0.905657029303985,-0.5470303810289596
2024-01-14,0.21005824110974675,-0.5639108098525102,-0.40660277454240357
2024-01-15,0.45257866246859313,-0.5002436102584346,0.6094114513473571
2024-01-16,-0.04883139922584814,-0.45350843162861926,-0.5070318487160613
2024-01-17,-0.028142774194405452,-0.5218854021686563,-0.006833106062558183
2024-01-18,0.03866646239840699,0.7357488422471734,0.6381826199311887
2024-01-19,-0.7331609804883344,0.2996042276673706,-0.5939997177819707
2024-01-20,-1.1232928008979814,-0.711082813512243,0.5550439781605053
2024-01-21,0.2764881631718831,-0.5608443128428966,-0.43680957062869447
2024-01-22,0.3299987994202922,0.5852412580223157,-0.5421522799588073
2024-01-23,0.1043808795157069,0.7347794804045208,-0.5045973119897871
2024-01-24,-1.7868644905211573,-0.5175470660119604,1.1044808826602477
2024-01-25,0.6026680868202645,-0.3764851464919303,0.9419326022021918
2024-01-26,0.33423120832037967,-0.1812191599207773,0.1700749130066884
2024-01-27,-0.12190011179159078,-0.4779105488396283,-0.4603422412514645
2024-01-28,0.28710889222573616,-0.18757932861495166,-0.4762180861504566
2024-01-29,-0.09945517933393308,-0.16096027579671027,-0.2630250952688688
2024-01-30,0.049782098284757687,-0.2882732955153003,-0.31499180712017827
2024-01-31,-0.00915764104751528,0.08860808053371594,0.27278389790713964
2024-02-01,-0.3195869540368457,-0.30964125477007914,0.13047041078055022
2024-02-02,-0.07708237316409024,-0.5278385500956,0.06020356592099361
2024-02-03,0.22464775409666685,-0.5447600089378398,-0.6817259573324053
2024-02-04,0.26641061476847394,-0.1818192739751273,0.25691217253406595
2024-02-05,0.1856309262567301,-0.14585764868817286,-0.4999521481649951
2024-02-06,-0.3074495094796453,0.05578722066786515,0.8633765160423569
2024-02-07,0.4453930511834657,-0.0556162096399038,-0.48722393880726106
2024-02-08,0.06072621483420654,-0.5818666965048147,-0.145539528561787
2024-02-09,0.26347061039165937,0.0327380225535298,0.01292549013354799
2024-02-10,0.286177027183417,-0.27233877467227224,0.14476421510478307
2024-02-11,-0.11369965528309063,-0.11465900272409378,-0.7628945897579011
2024-02-12,0.047121351073326025,0.32258399670933896,-0.4930187864359651
2024-02-13,-0.5004904688498704,-0.06464184570588684,-0.2888066450681652
2024-02-14,-0.42978990114692783,-0.11470772529045202,-0.37081238539259154
2024-02-15,0.0737190639144932,0.11437068998345792,0.2913541498642028
2024-02-16,0.14959821735120976,-0.0265792159197523,0.40655808765294277
2024-02-17,-0.44323648896744094,0.33462744073156814,-0.0016534920669794048
2024-02-18,-0.23052121663855213,0.012102095120598925,0.3816716002744556
2024-02-19,-0.054285912432322704,-0.29810024932179197,-0.8557485381653083
2024-02-20,0.037349186036745294,0.7805817581798008,-0.01123423533610447
2024-02-21,-1.4002068954799451,0.39172848064244437,-0.2769773866576575
2024-02-22,-0.8589158204448643,-0.02747372389633501,0.032668575585609975
2024-02-23,-0.5587324151417901,-0.27997784053265656,-0.2508668018380104
2024-02-24,-0.2248237121089823,0.41787570170842264,0.19139258245118054
2024-02-25,0.05661783324835942,-0.2789674264463049,0.5861648976346583
2024-02-26,0.4256578714438386,0.08606286066607545,-0.5669193127326839
2024-02-27,-0.06210787307851401,0.11938952924792261,0.03376987053522521
2024-02-28,-0.3920559012776765,1.4803300859758601,1.3753450274742707
2024-02-29,-2.534400122642302,0.560647732614313,1.2003617390650365
2024-03-01,-1.5758515888319422,-0.23565895561036476,0.9774189631522163
2024-03-02,1.6690376164945209,0.6044304277067005,0.972591846481935
2024-03-03,1.9554039930528537,0.23016366749327483,0.25897675698147965
2024-03-04,-1.4619762764331552,0.5250752432867305,0.43576910139319847
2024-03-05,-1.0132183507077583,4.642862840121492,-0.9159025449933054
2024-03-06,-3.627329690619657,-0.2143254061078912,0.35245598587276034
2024-03-07,0.3344629492779836,-1.4835003038333008,-0.7024235111390065
2024-03-08,1.3136798061792527,-0.5837059117340355,-0.27770215335963955
2024-03-09,-0.612713751228514,-0.5468843340962274,1.1908540522387294
2024-03-10,0.4884427125568218,0.11647196693568547,-0.6509429548654698
2024-03-11,-0.19408473142513283,1.2058611081749289,-0.603424371588944
2024-03-12,-1.0271614553366053,0.23712785012816676,-0.5814925072370027
2024-03-13,-1.3693359686884135,-0.5323363899520066,-0.16145092613481227
2024-03-14,-0.1451021326044627,0.7770055821297412,-0.4595753748989007
2024-03-15,-1.5187984827784353,1.6298787533878891,-0.6620582201282619
2024-03-16,-2.092192847950686,0.9331808802867937,-0.7360518684339373
2024-03-17,0.628826500772604,-0.2912779682582501,0.8066743142451896
2024-03-18,-0.39115712827339794,-0.3387909624223509,-1.0168872931607693
2024-03-19,-0.13658294308444927,1.5372098641277774,-0.6172945863929646
2024-03-20,1.0121544496637924,0.8583100190374509,-0.4242177669645372
2024-03-21,0.770462467810163,-1.5668290312676099,0.36071701711331283
2024-03-22,0.9991816727748662,-0.07551278198529672,-0.5233196305335446
2024-03-23,-0.6426365673991323,-0.5455081399473899,1.2350624966867165
2024-03-24,-0.38861184097083823,-0.5181985148761127,0.9973561809987784
2024-03-25,0.3461921918825277,-0.235010493667194,-0.345074059844675
2024-03-26,0.312878280255069,-0.16282130042616452,0.15681963146330705
2024-03-27,0.3625475344151736,0.0766567449924778,0.7076916914200602
2024-03-28,-0.7140421570792491,-0.27187432682200197,0.22307942418079527
2024-03-29,-0.487721782428243,-0.08052383694912658,0.08005479098088877
2024-03-30,9.865766137267314e-05,-0.4636916466879167,-0.19122205242396692
2024-03-31,0.13570449796668707,-0.6554439246253413,-0.07349065669783218
2024-04-01,0.4296083279306662,1.210404643800605,0.06385350956963116
2024-04-02,-0.6538478877962861,0.8528904869087262,-0.21457305174835944
2024-04-03,0.4811407543759188,-0.03581078622528779,0.9587610450238362
2024-04-04,-0.8868383837171097,-0.19216951677476599,-1.1042284190674951
2024-04-05,-0.3717949330360942,-0.35311711238694854,-0.34332537611911235
2024-04-06,-0.12814403350444148,-0.9811207551111514,-0.08403951811588788
2024-04-07,0.7256446932761884,-0.6141336199233562,0.4759660571514736
2024-04-08,0.22066832258074617,0.6554096571187495,0.3509078261063859
2024-04-09,-0.2033587316590123,0.15565360940807682,1.0346372995360407
2024-04-10,-0.11688343311110642,-0.09620537637458129,0.507300953687606
2024-04-11,-0.6886678485695719,-0.41920426607079114,-0.9720599299631946
2024-04-12,-0.15156366670268326,5.082566635061852,-1.5719449627496715
2024-04-13,1.1293825335277972,3.787038179493468,-0.4652687438867795
2024-04-14,-0.8214018280715791,-1.3232018608180836,-0.009503727539657827
2024-04-15,0.7052070928027332,0.009525343501085347,-0.46856682649168946
2024-04-16,-0.7113356495042822,-1.0953558062432889,-0.1721087388630725
2024-04-17,-0.28936305052530376,-0.6859785931923145,-0.594736272154886
2024-04-18,-0.03443757468874488,-0.45474488677414915,2.5866292208249266
2024-04-19,-0.1628499182890467,0.5032429269901796,-1.9125887592386415
2024-04-20,-2.276398715264259,-0.09871682855056112,0.0703664452890394
2024-04-21,0.32461180370433657,-1.0751208087934607,-0.2666479796409766
2024-04-22,0.7991175161223878,-0.863612127482646,0.0407646469375545
2024-04-23,0.5908103139938368,-0.5590784160777394,0.32858956740208267
2024-04-24,0.2594966189457623,0.7581794985975968,-0.2987613009541908
2024-04-25,-0.8462633517384184,-0.3332427714565426,0.1504162402227121
2024-04-26,-0.45422706148632,-0.6072055509045526,-0.3360287395843973
2024-04-27,0.47881253780426447,-0.2855153748342374,-0.1046687201051051
2024-04-28,-0.386609606751117,-0.44977654129134975,-0.4196311779677842
2024-04-29,-0.17722202487885982,-0.033706116456521065,-0.1229643240341907
2024-04-30,-0.6062871927492508,1.3970195276333188,-0.4470256244684402
2024-05-01,-0.9552675768564818,0.5297847321004503,2.058836497666643
2024-05-02,-1.9781151158818153,-0.5434651164733104,-0.9244032607704273
2024-05-03,-0.28109092057844093,-0.2194892287532262,-0.6188743622422391
2024-05-04,0.23865961072337058,-1.0449355399864495,-0.3005231768176256
2024-05-05,0.4905679124658657,-0.3543338940062219,0.5955091431548285
2024-05-06,-0.07479437915980446,0.2691280423886751,-0.20372719143417198
2024-05-07,-0.7291904710950649,-0.2532521655977458,-0.5874530217314748
2024-05-08,-0.18603251080833763,-0.06514829527878845,0.1014508510644707
2024-05-09,-0.2373596382541103,0.011906742498541486,-0.7530195367771673
2024-05-10,-0.2581787848223872,0.41324159390094095,-0.6684891115122157
2024-05-11,-0.276979412034147,-0.7625087768299822,-0.3518271810443796
2024-05-12,0.35729379346545653,-0.5145848565998652,0.008989292310591188
2024-05-13,0.310621963773342,0.560931199099194,-0.3816924348714642
2024-05-14,-1.3431273824899284,-0.10590275506166226,-0.31945069812211047
2024-05-15,-0.11839736506052312,0.6584352251275147,-0.3137984042217258
2024-05-16,0.9151103943454839,-0.5753936651501779,-0.4289798004264619
2024-05-17,0.11036203878701831,-0.07485560724563897,-0.06465165040798554
2024-05-18,0.10201043435627423,-0.6015150305327697,-0.27892461719189776
2024-05-19,0.40591770083264606,0.10712627308012104,-0.6932153752071153
2024-05-20,0.17217456545230173,1.2876426386770232,0.09691635548172367
2024-05-21,1.3700115638257322,-0.931771374178222,-0.473393402643092
2024-05-22,0.5613694718212935,-0.4788732983120174,-0.3197513727766112
2024-05-23,0.10294574220138066,1.0622814361213762,-0.046678789402897755
2024-05-24,-1.7690341187405474,-0.3337315173539235,0.4166322030728105
2024-05-25,-0.3656994213970765,-0.9756157288306581,-0.5907863681381487
2024-05-26,0.7398343273710427,-0.4816426940436768,-0.39819646173889306
2024-05-27,0.16789354895570857,0.18754048170611434,-0.4068976000160133
2024-05-28,-0.3236835255179724,-0.1452912206106754,-0.27699306215677905
2024-05-29,-0.2786926097497257,-0.23281711452620202,-0.33664830286941155
2024-05-30,0.034135508175898395,-0.014254195014800655,-0.7473887907102686
2024-05-31,-0.40012315904352985,-0.34423012309695183,-0.3386922464508337
2024-06-01,-0.09575176076744715,-0.7219771393610617,-0.09263202011359666
2024-06-02,0.6160365201336664,-0.1930075167237979,-0.24219036282348336
2024-06-03,-0.05806056835119698,0.2911362966262262,0.3647261828949289
2024-06-04,0.12798478329059637,-0.22281285653000316,-0.16082043178488967
2024-06-05,0.13300345700435975,-0.39641783018026977,-0.04509687811788813
2024-06-06,0.3704048313437159,-0.210769662980953,-0.47103942144640376
2024-06-07,0.07322955457732581,2.7360883134341023,-0.27060450272761766
2024-06-08,-1.7109756084438663,-0.27274976096688786,-0.09144502226883533
2024-06-09,0.30007536025471876,-1.1434346670732223,-0.20257746767172474
2024-06-10,1.0890043801489029,-0.40597948606272205,-0.29717907377945924
2024-06-11,0.21692400371410905,0.606780171717563,-0.9004165057021472
2024-06-12,-0.4084165055065643,0.5328240985839814,-0.20943104345864166
2024-06-13,-1.0284762442374655,-0.1938765533066899,-0.435485403663371
2024-06-14,0.4745225527497209,0.25961774725372067,-0.33937978743368963
2024-06-15,-0.8327047499153053,-0.8491900908311928,-0.032015863359141125
2024-06-16,0.3065270897224009,-0.5260725654236889,-0.15848276473462294
2024-06-17,0.4470380529656482,1.4659181977240252,0.8639986347000954
2024-06-18,0.6881661524206886,1.3183506073703877,-0.2681317668322854
2024-06-19,-0.9075080752901193,-0.9900870062813791,-0.17580774785231737
2024-06-20,0.2971328353570673,-0.24369887282095315,-0.36352672325304025
2024-06-21,-0.34914868383405256,-0.4790743237321828,-0.7213035649128515
2024-06-22,-0.31888975878892073,-0.7135595139407767,-0.2822788332281351
2024-06-23,0.37741864031920525,-0.10193457479163606,-0.7972828872130544
2024-06-24,-0.19282380266606244,0.28281512729103936,-0.14320874663605232
2024-06-25,-0.8100050575789137,-0.18894722508065084,-0.33504674388053746
2024-06-26,0.20039817778169153,-0.3939037886051987,-0.3016337288128222
2024-06-27,0.07840394264835567,-0.06258407177337963,-0.4160444129313854
2024-06-28,-0.30164144117499053,-0.180343885504456,0.07324762388874731
2024-06-29,-0.0711621301303146,-0.21618174973303098,0.6295756865761503
2024-06-30,-0.14190510044555044,0.07162385209727304,-0.9211925604016166
2024-07-01,0.08559068959868806,-0.29981331094077374,-0.246804497379757
2024-07-02,0.07985397162576839,-0.4355850551089457,-0.3554177939796053
2024-07-03,0.22570542716805525,0.4636088309864787,-0.5667708894337319
2024-07-04,0.02652624637946095,1.6141502974533135,0.3731872061375874
2024-07-05,2.493624784089031,1.4515172950103976,-0.6860636145086264
2024-07-06,-2.7568855233241987,-0.24445955741280206,-0.1583690813783491
2024-07-07,0.6568643643445224,0.11542324736137197,-0.3972442694125023
2024-07-08,1.5034009088984535,0.36405773040643047,-0.3810885524220964
2024-07-09,-1.388824510203264,-0.8323598898817556,-0.11891663975664872
2024-07-10,0.46977313141568416,-0.5942312495604576,0.46467336391161973
2024-07-11,0.43701129310217074,-0.5011163741907257,-0.7427249493739625
2024-07-12,-0.29763949804339507,-0.28138396759971646,-0.08710079736093211
2024-07-13,0.0864066199932372,-0.2314268116962182,0.10986123818342375
2024-07-14,0.4072174059349941,-0.3262243124778276,-0.3227259256065487
2024-07-15,0.1908859584846654,0.044444588653345364,-0.33561500009186174
2024-07-16,0.5202460308790711,0.1241460428755081,-0.1919670361244798
2024-07-17,-0.7441946266495771,-0.2890022072041622,0.9006994715167875
2024-07-18,-0.25944023447823916,0.11666578214369201,-0.24536168643897888
2024-07-19,-0.5110039448279293,0.03859282405478391,-0.49476522734211054
2024-07-20,-0.46341225454158375,-0.7559532975986414,-0.6442620784055308
2024-07-21,0.31569183583455357,0.11316714092635986,-0.38321054741738936
2024-07-22,-0.7221959656749039,0.20821874779476973,1.5627614927115392
2024-07-23,0.18390377094829272,-0.04866112473611921,-1.595524120496363
2024-07-24,-0.05352327735053383,-0.18351244021112612,2.342242239546144
2024-07-25,-0.5077599147418635,0.4613312812650979,-1.9341652954777635
2024-07-26,-0.864075091831675,0.029165177931655385,2.042108686094158
2024-07-27,0.5942418367840068,-0.6366904613749653,-1.1070543657122698
2024-07-28,0.39296784297998477,-0.1394336625773587,2.316246970697292
2024-07-29,0.17649939765612974,0.06705143843261634,-0.3620776437238693
2024-07-30,-0.2903737361885657,0.0027138373026129457,-0.39899995696316193
2024-07-31,-0.5225476458911911,-0.1183877572394148,-0.6048000781613455
2024-08-01,-0.2609504641515297,0.8226625888700688,-0.25945874337237934
2024-08-02,-1.8513569848850804,0.7472286706279714,-0.31534739271746387
2024-08-03,0.6325191576563818,0.14951434370461653,-0.16984155141965804
2024-08-04,-0.32290771622995423,0.5737542879493214,-0.3432094922387847
2024-08-05,-0.7177616458398722,3.6905801408348036,-0.142886871992447
2024-08-06,-3.9848185911029477,-1.1731677220803753,0.8038588139614617
2024-08-07,0.32976090168209604,-0.3354712957518242,0.6143526520915039
2024-08-08,0.18301089770276704,0.9343675932654835,-0.4879418415679428
2024-08-09,1.8554203797712594,-1.1911575797629796,0.7091818237176379
2024-08-10,0.787035221117985,-1.1795829807192144,0.2551264368285212
2024-08-11,0.46516535747869475,0.681850410976241,-0.49995739134721834
2024-08-12,-0.2977346570919521,-0.129781523299258,0.022299132008534353
2024-08-13,-0.27584229771297236,-0.6608717052585834,-0.32469045915169115
2024-08-14,-0.13002251645332916,-0.3984959509483852,-0.27641610924308135
2024-08-15,0.10564964581570553,0.00560032028112894,-0.9080216398611021
2024-08-16,-0.38998819299145837,-0.5072979843495128,-0.4562380616692761
2024-08-17,-0.2776230589138802,-0.3046025968995298,4.406185610154591
2024-08-18,-0.3145069422515607,-0.10271958074200017,1.48697720508734
2024-08-19,-0.7208343393653877,-0.1991336125577688,0.728874140563876
2024-08-20,0.22684569474469854,-0.3296372031240788,-1.3545139412781608
2024-08-21,-0.05830256149891357,0.10629299195610324,-1.825354363932236
2024-08-22,0.02484501804689134,-0.48190263759948126,-0.9627088325734138
2024-08-23,0.1679784129380618,0.5215922110348736,-0.559023891179007
2024-08-24,0.48876401513264484,-0.4624507824476028,-0.33468096438513384
2024-08-25,-0.12875595452392652,-0.26593036983680496,-0.2648087220804252
2024-08-26,-0.011104016198705664,0.4150494531433275,-0.24286928787756232
2024-08-27,0.07746778425177166,0.858933817631941,-0.6040429460940802
2024-08-28,-0.48419720981810516,-0.18852188017119278,-0.49275312699598073
2024-08-29,-0.7293925432831234,-0.29430070400781555,1.0226352297171932
2024-08-30,-0.33977273342839187,-0.09351860210876345,0.2643685121969242
2024-08-31,-0.6163161922190913,-0.7022246516991345,-0.7581680686834803
2024-09-01,0.2655380113298741,0.18057212185457736,-0.13666571651175105
2024-09-02,0.3350530267202582,0.013077011659270912,-0.8383233632263932
2024-09-03,0.2315706275157305,0.10741874924547519,0.4770116324890575
2024-09-04,0.034294239976952814,0.4908037969681987,-0.005916514935081934
2024-09-05,-1.274392781562941,-0.38185290983070663,-0.8105236295555706
2024-09-06,0.05276476993489789,0.6659486812920418,-0.6515459267206033
2024-09-07,-1.065972125553788,-0.5814253810564594,0.7973161410087034
2024-09-08,-0.0729492641136298,-0.42497829975318074,0.5705962704175173
2024-09-09,0.47691193504950435,-0.1733165591412564,-0.5341820673411293
2024-09-10,0.26983450249501373,-0.5395595465288235,-0.04449060589869732
2024-09-11,0.19345958050288423,-0.027208877674269327,-0.614177287159864
2024-09-12,-0.3670550639191482,-0.3898135404358117,0.9667333111316566
2024-09-13,0.17149587012228534,-0.22700409328781726,-1.028893074207587
2024-09-14,0.10716963703886538,-0.51034668974778,-0.3313576260100888
2024-09-15,0.20668260824973,0.3766939123872266,-0.22818811908700212
2024-09-16,0.4541047466280009,-0.2544379732205631,-0.16770451325195337
2024-09-17,-0.05727131220325292,0.03807759637416612,0.20305645574338868
2024-09-18,-0.3095339999360029,0.247022821402464,-0.8621772262674203
2024-09-19,-0.6594287148365934,0.04084584803236192,0.7068225144099978
2024-09-20,0.29179056422476163,-0.18011363013488416,1.3888581541880474
2024-09-21,-0.031760613167795784,-0.08942217170313645,2.3631236734928454
2024-09-22,0.631711053923595,0.06557409900785259,0.3565690189285786
2024-09-23,-0.3260991730857682,-0.3355661981006303,-0.26733944125109665
2024-09-24,-0.3296521590068869,-0.2001130587286036,-1.360602005352093
2024-09-25,-0.06763120445397998,-0.36323373350668203,-0.18037798384166936
2024-09-26,-0.07633454171166043,0.16285834013794367,-0.7783122711878449
2024-09-27,-0.23146099472971543,-0.47634484276750294,-0.3050859056457056
2024-09-28,0.1899881114121558,0.051218296167645186,-0.5334659088068547
2024-09-29,-0.453402855839097,-0.11794216311215133,2.848546634819836
2024-09-30,-0.3849952889315033,0.4967305732232341,-0.6307845227656461
2024-10-01,0.24555642321775578,1.588688497081509,0.6984296025325276
2024-10-02,-0.6527238618300997,-0.197059007558223,-0.32517804871258665
2024-10-03,-0.5727234662314841,-0.432251058902806,-1.2821472664596718
2024-10-04,-0.3172980570842416,-0.10880607943161877,1.8238587492234766
2024-10-05,0.35529205602699104,-0.7332729151414895,0.12219854484997726
2024-10-06,0.1031322104419129,-0.42527686260229813,1.19607362688756
2024-10-07,0.11509675308669513,-0.10585850491506762,1.0840022863466003
2024-10-08,-0.5532437633582243,-0.3042572921359301,-1.1364860014694778
2024-10-09,-0.28038435825711716,0.07227571348031404,-1.717651946458335
2024-10-10,-0.27743285781359334,-0.14620032340432013,-1.0647679107890493
2024-10-11,-0.3087703383059323,-0.07145442681288257,-0.7838526685144268
2024-10-12,0.353033089445726,-0.6112125593842537,-0.3300968040942962
2024-10-13,0.34189800785768176,-0.0877845493151347,2.02478628965635
2024-10-14,-0.30902704447862833,0.43333250866812684,0.7335853895349281
2024-10-15,0.07275195589724982,0.06195241878765365,1.1199552944388191
2024-10-16,-0.573521435111848,-0.5701612749092527,-0.30425647516568827
2024-10-17,0.16089082886424166,-0.0006812925400056346,0.576445982146758
2024-10-18,-0.2817973374331167,-0.40327920105455506,0.29058987250852414
2024-10-19,0.14016581665342054,-0.47347011066002787,1.6434882801943125
2024-10-20,0.26010432690047913,0.15778800300476567,1.6324115437956437
2024-10-21,-0.2193675013083786,0.07007417083805711,0.3811410450104002
2024-10-22,-0.3095065475763452,-0.49472910056801794,-0.05165900596475133
2024-10-23,-0.029659181435195976,0.34227248113563546,-0.7096967247794425
2024-10-24,-0.35865681103267005,-0.23789743838140226,-0.2594606323797128
2024-10-25,0.12351352916351527,1.3536374269266802,-0.16240808114275487
2024-10-26,0.5462615838276815,-1.0022145703446574,-0.3135269984760391
2024-10-27,0.424615565948034,-0.6650016021321862,-0.1801462051167133
2024-10-28,0.3912955488282898,0.15786673476569676,0.1658769276203282
2024-10-29,-0.6193915539738473,-0.19168911674192496,-0.5692802995187208
2024-10-30,0.14725522475077904,-0.5486539557510645,0.8851534726149659
2024-10-31,0.23064284990237013,0.45282802904744984,2.3191444510700987
2024-11-01,0.02320231455703113,-0.4107516355231005,-1.3893324286625082
2024-11-02,-0.34383193762831854,-0.36179624114446274,-0.11780320487179434
2024-11-03,0.012374280185710202,0.5714024694309179,0.8476923137048447
2024-11-04,-0.7440136596398873,-0.04941692292405542,0.6776323400591381
2024-11-05,-0.4194664286027967,-0.13521870745863024,1.4109113404880949
2024-11-06,0.2637076416935254,1.1908515310492254,3.9013363904887477
2024-11-07,2.6518374672864757,-1.1330510513435998,1.3582074551608547
2024-11-08,0.5240341896038752,-0.5967373636994798,0.18050086976407118
2024-11-09,0.04185670735072856,0.15116513998198902,1.0146943842514964
2024-11-10,-0.121382486106478,1.5533297069622718,0.6595250563275015
2024-11-11,-0.9170547545550568,0.3906232728361843,2.0682665539693907
2024-11-12,0.13540989869749284,1.0670920657325242,1.5613437964534451
2024-11-13,-1.3531575405357856,0.5202931752631176,0.9640077837372025
2024-11-14,-1.8474640778249234,-0.2055547108377955,-0.46394273982572753
2024-11-15,-0.4267396469719405,0.4179897138593258,1.9421717037684008
2024-11-16,0.5711958832114861,0.6961694486845565,1.465649985170551
2024-11-17,1.351982309075483,-0.14536064985894764,-0.40901279518556544
2024-11-18,-0.224135052432576,0.7523023978402502,0.6509106086361538
2024-11-19,0.6723466465683076,-0.47156321305539467,1.900611975927579
2024-11-20,-0.15912160638867356,-0.2606723462761011,-0.025847766566440566
2024-11-21,-0.24397466532640402,0.414768637671422,0.9782827657497245
2024-11-22,-0.3338509623463234,-0.2963163079894129,0.7652926375414995
2024-11-23,0.5825863925843255,1.0856677516146582,1.6206781316605288
2024-11-24,-0.013621593065565143,1.194018870549059,0.8828111208096038
2024-11-25,-1.8297785722186988,-0.09524098993568016,1.1235895347738065
2024-11-26,0.3431468045614523,0.18213888847109905,0.49578057014888993
2024-11-27,-0.33050061997813607,-0.43964352962596087,0.4863231306185396
2024-11-28,0.7793974065819859,-1.1891239248579375,0.3503401412025356
2024-11-29,0.6271584715637951,0.09883816720780672,1.1242055687092731
2024-11-30,0.198298551821214,-0.026721043554340133,0.26102771148360787
2024-12-01,-0.10828084103771755,-0.30808791122174634,1.073514424089254
2024-12-02,0.0313011593992931,1.4134723195383574,0.682178870745896
2024-12-03,-0.8984109213534769,1.9587659728705193,1.017180979453586
2024-12-04,1.5175997219525148,-0.5429244739402912,0.19515211633365856
2024-12-05,-0.18853453925752695,-0.4888396144978492,1.2515675599646865
2024-12-06,-0.6655223351186668,-0.13053500183732777,-0.5103607417250794
2024-12-07,-0.22577333806351274,-1.1485611436958145,0.5570777307253134
2024-12-08,0.17200803195869974,-0.9468979135010397,0.16351997037398444
2024-12-09,0.21776303816057307,5.833657190397542,-1.3758001218458429
2024-12-10,2.4798348982539613,-0.45643902495068606,-0.1660839561479201
2024-12-11,-1.376183884560109,-0.20926290244814988,0.8487039477054031
2024-12-12,0.024735664129361828,-0.4595731518561047,1.6619763545917385
2024-12-13,0.30112116865053107,-1.8008276225035649,0.9469416222876338
2024-12-14,0.6651269552941697,-0.3555552216339551,-0.30789965926686186
2024-12-15,-0.19350579348747296,-0.5268315380009678,1.2798997032771773
2024-12-16,-0.04215668528552189,-0.10391403094344669,0.02677978024536712
2024-12-17,-0.8475040738895276,-0.274654946152584,0.6735663148553339
2024-12-18,-0.12924686968220467,1.11019436592605,-0.3018643219511943
2024-12-19,2.1193432309981106,0.833678892058481,-0.6837577373629473
2024-12-20,-0.29041782099956215,2.2016113970936155,0.6092072819540415
2024-12-21,-3.738741005660053,0.0036491730986368495,0.031162810995061692
2024-12-22,-0.9870185740599453,-0.8916609346905633,1.1127232309210724
2024-12-23,0.04538493290846574,0.14688420663172677,-0.08983265479923502
2024-12-24,-0.32050814308973236,-0.3511260870649914,0.8233436225204713
2024-12-25,-0.12934140990762816,-1.0679083165591978,0.4425384137331155
2024-12-26,0.2709552888259491,0.31477416461445695,0.7415418325538757
2024-12-27,0.5200315781658711,-0.5596564304448571,0.15791651100057594
2024-12-28,-0.283204387963663,-0.13802179834189401,0.5252480281161374
2024-12-29,0.9994385322829608,-0.1474253634586001,0.06750794397673729
2024-12-30,0.2558606866515176,-0.04936484321610124,0.17289797815142446
2024-12-31,-1.079960615795422,-0.3245790982146326,1.0443963224913468


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/var_main_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0      -39.79      -39.77   5.249e-18      -39.78
1      -45.33      -45.22   2.051e-20      -45.29
2      -45.43     -45.22*   1.854e-20      -45.36
3      -45.51      -45.20   1.721e-20     -45.39*
4      -45.53      -45.13   1.680e-20      -45.38
5     -45.53*      -45.03  1.680e-20*      -45.35
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/var_main_residual_ljungbox.csv <==
,col,LB(10),p
0,ETH_Amihud,l,l
1,ETH_Turnover,l,l
2,GarchVol_PC1,l,l
3,ParkVol_PC1,l,l
4,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/var_volonly_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0       6.794       6.805       892.3       6.798
1       2.269       2.315       9.670       2.286
2       2.197       2.277       8.995       2.227
3       2.132      2.248*       8.436      2.176*
4       2.131       2.281       8.425       2.187
5      2.124*       2.308      8.365*       2.193
-------------------------------------------------

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/var_volonly_residual_ljungbox.csv <==
,col,LB(10),p
0,GarchVol_PC1,l,l
1,ParkVol_PC1,l,l
2,MktXsecVolEx_rs,l,l


==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/vol_pc_all.txt <==
GarchVol_PC1
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC1
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/vol_pc_leaveout.txt <==
GarchVol_PC2
GarchVol_PC3
GarchVol_PC4
GarchVol_PC5
GarchVol_PC6
ParkVol_PC2
ParkVol_PC3
ParkVol_PC4
ParkVol_PC5
ParkVol_PC6
ParkVol_PC7
ParkVol_PC8

==> output/robust_output/compare_20251001_013842/RS252_lag3/run_20251001_013842_RS252_lag3/vol_pc_predictors.txt <==
GarchVol_PC1
ParkVol_PC1

==> output/robust_output/compare_20251001_013842/robust_summary_layerC.csv <==
scenario,file,target,sel,lag,F,p,q,sig,empty
RS252_lag3,LayerC_volonly_market_xsec_rs_excl.csv,MktXsecVolEx_rs,bic,3,0.9434735136995086,0.4623710083986403,0.4623710083986403,False,False
RS252_lag3,LayerC_volonly_fixed_market_xsec_rs_excl.csv,MktXsecVolEx_rs,fixed,3,0.9434735136995086,0.4623710083986403,0.4623710083986403,False,False
RS252_lag3,LayerC_volonly_market_xsec_excl.csv,MktXsecVolEx,bic,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS252_lag3,LayerC_volonly_fixed_market_xsec_excl.csv,MktXsecVolEx,fixed,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS252_lag2,LayerC_volonly_market_xsec_rs_excl.csv,MktXsecVolEx_rs,bic,3,0.9434735136995086,0.4623710083986403,0.4623710083986403,False,False
RS252_lag2,LayerC_volonly_fixed_market_xsec_rs_excl.csv,MktXsecVolEx_rs,fixed,2,0.6711189582618089,0.6119735401721066,0.6119735401721066,False,False
RS252_lag2,LayerC_volonly_market_xsec_excl.csv,MktXsecVolEx,bic,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS252_lag2,LayerC_volonly_fixed_market_xsec_excl.csv,MktXsecVolEx,fixed,2,3.7940077633301854,0.0043939237232136,0.0043939237232136,True,False
RS126_lag3,LayerC_volonly_market_xsec_rs_excl.csv,MktXsecVolEx_rs,bic,3,0.8038096885241554,0.5667877585314749,0.5667877585314749,False,False
RS126_lag3,LayerC_volonly_fixed_market_xsec_rs_excl.csv,MktXsecVolEx_rs,fixed,3,0.8038096885241554,0.5667877585314749,0.5667877585314749,False,False
RS126_lag3,LayerC_volonly_market_xsec_excl.csv,MktXsecVolEx,bic,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS126_lag3,LayerC_volonly_fixed_market_xsec_excl.csv,MktXsecVolEx,fixed,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS126_lag2,LayerC_volonly_market_xsec_rs_excl.csv,MktXsecVolEx_rs,bic,3,0.8038096885241554,0.5667877585314749,0.5667877585314749,False,False
RS126_lag2,LayerC_volonly_fixed_market_xsec_rs_excl.csv,MktXsecVolEx_rs,fixed,2,0.6109528988332279,0.6547480676825016,0.6547480676825016,False,False
RS126_lag2,LayerC_volonly_market_xsec_excl.csv,MktXsecVolEx,bic,3,1.944364578281989,0.0701001922642635,0.0701001922642635,False,False
RS126_lag2,LayerC_volonly_fixed_market_xsec_excl.csv,MktXsecVolEx,fixed,2,3.7940077633301854,0.0043939237232136,0.0043939237232136,True,False


==> output/run_20250808_221301/LayerA_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,ETH-USD_logret,1,1.3213428930011448,0.11900352750940651,LV(liq)→RET,0.134358821381588,False
1,BTC-USD_logret,1,1.2996046418627578,0.1330505345291272,LV(liq)→RET,0.1455240221412329,False
2,YFI-USD_logret,1,2.5678098776477793,1.0169056267814456e-05,LV(liq)→RET,3.5591696937350596e-05,True
3,DOT-USD_logret,1,1.4226838459344833,0.06847234085811417,LV(liq)→RET,0.0826390320701378,False
4,XEM-USD_logret,1,2.555860215124319,1.1338565879851411e-05,LV(liq)→RET,3.607725507225449e-05,True
5,BNB-USD_logret,1,3.129988220486846,4.704436063631768e-08,LV(liq)→RET,5.143541539809098e-07,True
6,ARK-USD_logret,1,2.1621917275206517,0.000349331386911243,LV(liq)→RET,0.0008733284672781074,True
7,ETH-USD_amihud,1,2.041981210999562,0.04621633417989473,RET→LV(purified),0.06112542117466709,False
8,ETH-USD_garch_vol,1,2.172638682758087,0.033436687720179464,RET→LV(purified),0.04681136280825125,True
9,ETH-USD_turnover,1,2.34542612810293,0.021575114919903063,RET→LV(purified),0.03518208105478191,True
10,ETH-USD_park_vol,1,2.886107734080036,0.005154165120997535,RET→LV(purified),0.01061151642558316,True
11,BTC-USD_amihud,1,1.0346291032698265,0.4041012848923608,RET→LV(purified),0.41598661680095966,False
12,BTC-USD_garch_vol,1,3.435247250895263,0.0011200834320895764,RET→LV(purified),0.0026135280082090115,True
13,BTC-USD_turnover,1,2.423170277892383,0.01765492252031054,RET→LV(purified),0.030896114410543445,True
14,BTC-USD_park_vol,1,2.033778797332461,0.047153896334743185,RET→LV(purified),0.06112542117466709,False
15,YFI-USD_amihud,1,2.335798796906056,0.022114450948720058,RET→LV(purified),0.03518208105478191,True
16,YFI-USD_garch_vol,1,1.9475315756841094,0.0581365383743978,RET→LV(purified),0.07267067296799724,False
17,YFI-USD_turnover,1,7.941907740314259,1.151924718593379e-09,RET→LV(purified),2.015868257538413e-08,True
18,YFI-USD_park_vol,1,3.011358327188017,0.0036591267952772477,RET→LV(purified),0.00800433986466898,True
19,DOT-USD_amihud,1,1.0897104812224958,0.36655722221480386,RET→LV(purified),0.38877281143994347,False
20,DOT-USD_garch_vol,1,5.7540533395078715,1.120428573173761e-06,RET→LV(purified),5.602142865868805e-06,True
21,DOT-USD_turnover,1,4.6078162446814925,3.656655677214448e-05,RET→LV(purified),0.00010665245725208806,True
22,DOT-USD_park_vol,1,2.2606585941115513,0.026784638976594596,RET→LV(purified),0.03906093184086712,True
23,XEM-USD_amihud,1,2.294855571360926,0.024554082464302247,RET→LV(purified),0.03736490809785124,True
24,XEM-USD_garch_vol,1,6.401301651248389,1.5013320688034034e-07,RET→LV(purified),1.0509324481623823e-06,True
25,XEM-USD_turnover,1,5.617359038527742,1.7070664164883419e-06,RET→LV(purified),7.468415572136496e-06,True
26,XEM-USD_park_vol,1,2.6128096012861586,0.010739157318625488,RET→LV(purified),0.019782658218520637,True
27,BNB-USD_amihud,1,4.536361193299622,4.526400174601915e-05,RET→LV(purified),0.00012186462008543616,True
28,BNB-USD_garch_vol,1,5.063159586454767,9.27870485724953e-06,RET→LV(purified),3.5591696937350596e-05,True
29,BNB-USD_turnover,1,1.7961339872975262,0.08324955243459603,RET→LV(purified),0.09712447784036203,False
30,BNB-USD_park_vol,1,2.841814329167374,0.005812860507927797,RET→LV(purified),0.011302784320970715,True
31,ARK-USD_amihud,1,0.6700147684252385,0.6977193229244142,RET→LV(purified),0.6977193229244142,False
32,ARK-USD_garch_vol,1,18.57978046445731,6.609525919070117e-25,RET→LV(purified),2.313334071674541e-23,True
33,ARK-USD_turnover,1,6.342722779093874,1.8026917723547295e-07,RET→LV(purified),1.051570200540259e-06,True
34,ARK-USD_park_vol,1,6.700648029012423,5.878333188353255e-08,RET→LV(purified),5.143541539809098e-07,True


==> output/run_20250808_221301/LayerB_results.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,returns_PC1,1,1.492858354493084,0.1184188744375466,pcLV→pcRET,0.25375473093759987,False
1,returns_PC2,1,0.973943360306795,0.4711442640678377,pcLV→pcRET,0.6424694510015969,False
2,returns_PC3,1,2.16465033581027,0.010852608900565339,pcLV→pcRET,0.03449309215786622,True
3,amihud_PC1,1,3.681723213730333,0.011497697385955408,pcRET→pcLV,0.03449309215786622,True
4,amihud_PC2,1,0.9192586699187487,0.4305166692632022,pcRET→pcLV,0.6424694510015969,False
5,amihud_PC3,1,0.24439075351681008,0.8653740644277308,pcRET→pcLV,0.8947817984910954,False
6,turnover_PC1,1,6.832205309819984,0.00013450250868130419,pcRET→pcLV,0.0010087688151097815,True
7,turnover_PC2,1,0.7328676154425283,0.5322356136604804,pcRET→pcLV,0.6652945170756005,False
8,turnover_PC3,1,0.20239865659019937,0.8947817984910954,pcRET→pcLV,0.8947817984910954,False
9,garch_vol_PC1,1,0.6058163648550011,0.6111526376875354,pcRET→pcLV,0.7051761204086946,False
10,garch_vol_PC2,1,1.224520423005237,0.2989672112322358,pcRET→pcLV,0.5605635210604422,False
11,garch_vol_PC3,1,9.710653386294302,2.120223481817997e-06,pcRET→pcLV,3.1803352227269954e-05,True
12,park_vol_PC1,1,6.277983866856644,0.0002969788341436291,pcRET→pcLV,0.0014848941707181456,True
13,park_vol_PC2,1,0.9524376544237402,0.41417168552938577,pcRET→pcLV,0.6424694510015969,False
14,park_vol_PC3,1,3.041609145158716,0.0276980030416714,pcRET→pcLV,0.0692450076041785,False


==> output/run_20250808_221301/LayerC_volonly_fixed_market_rv14.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,market_rv14,3,0.12783227560771043,0.9929217081124248,volPC→market_rv14,0.9929217081124248,False


==> output/run_20250808_221301/LayerC_volonly_fixed_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_excl,3,2.09430555717797,0.05070109396664852,volPC→mkt_xsec_vol_l2_excl,0.05070109396664852,False


==> output/run_20250808_221301/LayerC_volonly_fixed_market_xsec_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2,3,2.6448808159681487,0.014595427229991258,volPC→mkt_xsec_vol_l2,0.014595427229991258,True


==> output/run_20250808_221301/LayerC_volonly_fixed_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_excl_rs,3,1.0377352872962347,0.3984956395937915,volPC→mkt_xsec_vol_l2_excl_rs,0.3984956395937915,False


==> output/run_20250808_221301/LayerC_volonly_fixed_market_xsec_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_rs,3,1.180328204343277,0.31357805216051143,volPC→mkt_xsec_vol_l2_rs,0.31357805216051143,False


==> output/run_20250808_221301/LayerC_volonly_market_rv14.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,market_rv14,2,0.1604222121139962,0.9583075005001669,volPC→market_rv14,0.9583075005001669,False


==> output/run_20250808_221301/LayerC_volonly_market_xsec_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_excl,3,2.09430555717797,0.05070109396664852,volPC→mkt_xsec_vol_l2_excl,0.05070109396664852,False


==> output/run_20250808_221301/LayerC_volonly_market_xsec_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2,3,2.6448808159681487,0.014595427229991258,volPC→mkt_xsec_vol_l2,0.014595427229991258,True


==> output/run_20250808_221301/LayerC_volonly_market_xsec_rs_excl.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_excl_rs,3,1.0377352872962347,0.3984956395937915,volPC→mkt_xsec_vol_l2_excl_rs,0.3984956395937915,False


==> output/run_20250808_221301/LayerC_volonly_market_xsec_rs_full.csv <==
,target,lag,F,p,direction,q,sig_FDR5
0,mkt_xsec_vol_l2_rs,3,1.180328204343277,0.31357805216051143,volPC→mkt_xsec_vol_l2_rs,0.31357805216051143,False


==> output/run_20250808_221301/cls_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI-USD_turnover,0.12388249
30,turnover_PC1,0.054864347
9,YFI-USD_garch_vol,0.044075925
32,garch_vol_PC1,0.030036334
17,XEM-USD_garch_vol,0.02259715
1,ETH-USD_garch_vol,0.017069448
35,park_vol_PC2,0.014913416
33,garch_vol_PC2,0.007987401
2,ETH-USD_turnover,0.006186817
6,BTC-USD_turnover,0.0040174704
14,DOT-USD_turnover,0.0039607882
31,turnover_PC2,0.0025723593
13,DOT-USD_garch_vol,0.0021873005
15,DOT-USD_park_vol,0.0012712076
28,amihud_PC1,0.0
29,amihud_PC2,0.0
27,ARK-USD_park_vol,0.0
26,ARK-USD_turnover,0.0
0,ETH-USD_amihud,0.0
24,ARK-USD_amihud,0.0
34,park_vol_PC1,0.0
36,returns_PC1,0.0
37,returns_PC2,0.0
25,ARK-USD_garch_vol,0.0
19,XEM-USD_park_vol,0.0
23,BNB-USD_park_vol,0.0
22,BNB-USD_turnover,0.0
21,BNB-USD_garch_vol,0.0
20,BNB-USD_amihud,0.0
18,XEM-USD_turnover,0.0
16,XEM-USD_amihud,0.0
12,DOT-USD_amihud,0.0
11,YFI-USD_park_vol,0.0
8,YFI-USD_amihud,0.0
7,BTC-USD_park_vol,0.0
5,BTC-USD_garch_vol,0.0
4,BTC-USD_amihud,0.0
3,ETH-USD_park_vol,0.0
38,returns_PC3,0.0


==> output/run_20250808_221301/cls_test_confusion_matrix.txt <==
pred    0   1
true         
0.0   162  31
1.0    10  14

==> output/run_20250808_221301/cls_test_predictions.csv <==
,y,proba,pred
2024-05-20,0.0,0.12665386,0
2024-05-21,0.0,0.29835188,0
2024-05-22,0.0,0.27792317,0
2024-05-23,0.0,0.29095957,0
2024-05-24,0.0,0.16126487,0
2024-05-25,0.0,0.093738906,0
2024-05-26,0.0,0.093738906,0
2024-05-27,0.0,0.093738906,0
2024-05-28,0.0,0.093738906,0
2024-05-29,0.0,0.093738906,0
2024-05-30,0.0,0.093738906,0
2024-05-31,0.0,0.09721112,0
2024-06-01,0.0,0.093738906,0
2024-06-02,0.0,0.093738906,0
2024-06-03,0.0,0.10188468,0
2024-06-04,0.0,0.1071154,0
2024-06-05,0.0,0.11901915,0
2024-06-06,0.0,0.11115029,0
2024-06-07,0.0,0.11996196,0
2024-06-08,0.0,0.1071154,0
2024-06-09,0.0,0.1071154,0
2024-06-10,0.0,0.11102242,0
2024-06-11,0.0,0.12670878,0
2024-06-12,0.0,0.119853556,0
2024-06-13,0.0,0.1332961,0
2024-06-14,0.0,0.1391945,0
2024-06-15,0.0,0.13269295,0
2024-06-16,0.0,0.13269295,0
2024-06-17,0.0,0.12613596,0
2024-06-18,0.0,0.14634697,0
2024-06-19,0.0,0.1332961,0
2024-06-20,0.0,0.14568323,0
2024-06-21,0.0,0.14568323,0
2024-06-22,0.0,0.11782931,0
2024-06-23,0.0,0.12046501,0
2024-06-24,0.0,0.14169958,0
2024-06-25,0.0,0.117693365,0
2024-06-26,0.0,0.117693365,0
2024-06-27,0.0,0.117693365,0
2024-06-28,0.0,0.16001806,0
2024-06-29,0.0,0.117693365,0
2024-06-30,0.0,0.12046501,0
2024-07-01,0.0,0.110991664,0
2024-07-02,0.0,0.10823365,0
2024-07-03,0.0,0.11361187,0
2024-07-04,0.0,0.11343035,0
2024-07-05,0.0,0.34434375,1
2024-07-06,0.0,0.13029736,0
2024-07-07,0.0,0.22792837,0
2024-07-08,0.0,0.25704643,0
2024-07-09,0.0,0.17980924,0
2024-07-10,0.0,0.16036582,0
2024-07-11,0.0,0.1359276,0
2024-07-12,0.0,0.117693365,0
2024-07-13,0.0,0.10488463,0
2024-07-14,0.0,0.10823365,0
2024-07-15,0.0,0.104007185,0
2024-07-16,0.0,0.10157047,0
2024-07-17,0.0,0.10157047,0
2024-07-18,0.0,0.14552622,0
2024-07-19,0.0,0.122810565,0
2024-07-20,0.0,0.10823365,0
2024-07-21,0.0,0.10157047,0
2024-07-22,0.0,0.10231268,0
2024-07-23,0.0,0.10542496,0
2024-07-24,0.0,0.1369549,0
2024-07-25,0.0,0.10542496,0
2024-07-26,0.0,0.10157047,0
2024-07-27,0.0,0.10157047,0
2024-07-28,0.0,0.09592588,0
2024-07-29,0.0,0.10231268,0
2024-07-30,0.0,0.12547204,0
2024-07-31,0.0,0.14568323,0
2024-08-01,0.0,0.14568323,0
2024-08-02,0.0,0.15255964,0
2024-08-03,0.0,0.13812993,0
2024-08-04,0.0,0.13812993,0
2024-08-05,0.0,0.35796377,1
2024-08-06,0.0,0.17845246,0
2024-08-07,0.0,0.16839613,0
2024-08-08,0.0,0.1631938,0
2024-08-09,0.0,0.36009195,1
2024-08-10,0.0,0.29397187,0
2024-08-11,0.0,0.33621722,1
2024-08-12,0.0,0.2367569,0
2024-08-13,0.0,0.3027161,1
2024-08-14,0.0,0.1332961,0
2024-08-15,0.0,0.15312985,0
2024-08-16,0.0,0.12535943,0
2024-08-17,0.0,0.13151076,0
2024-08-18,0.0,0.13151076,0
2024-08-19,0.0,0.12458513,0
2024-08-20,0.0,0.117693365,0
2024-08-21,0.0,0.117693365,0
2024-08-22,0.0,0.117693365,0
2024-08-23,0.0,0.12481813,0
2024-08-24,0.0,0.10823365,0
2024-08-25,0.0,0.10157047,0
2024-08-26,0.0,0.10157047,0
2024-08-27,0.0,0.11954085,0
2024-08-28,0.0,0.1166017,0
2024-08-29,0.0,0.10157047,0
2024-08-30,0.0,0.10529906,0
2024-08-31,0.0,0.10157047,0
2024-09-01,0.0,0.10529906,0
2024-09-02,0.0,0.10157047,0
2024-09-03,0.0,0.10157047,0
2024-09-04,0.0,0.11659581,0
2024-09-05,0.0,0.10157047,0
2024-09-06,0.0,0.11189883,0
2024-09-07,0.0,0.10157047,0
2024-09-08,0.0,0.10157047,0
2024-09-09,0.0,0.10157047,0
2024-09-10,0.0,0.10157047,0
2024-09-11,0.0,0.093738906,0
2024-09-12,0.0,0.093738906,0
2024-09-13,0.0,0.093738906,0
2024-09-14,0.0,0.093738906,0
2024-09-15,0.0,0.093738906,0
2024-09-16,0.0,0.093738906,0
2024-09-17,0.0,0.093738906,0
2024-09-18,0.0,0.093738906,0
2024-09-19,0.0,0.10177238,0
2024-09-20,0.0,0.093738906,0
2024-09-21,0.0,0.093738906,0
2024-09-22,0.0,0.093738906,0
2024-09-23,0.0,0.093738906,0
2024-09-24,0.0,0.093738906,0
2024-09-25,0.0,0.093738906,0
2024-09-26,0.0,0.093738906,0
2024-09-27,0.0,0.093738906,0
2024-09-28,0.0,0.093738906,0
2024-09-29,0.0,0.093738906,0
2024-09-30,0.0,0.093738906,0
2024-10-01,0.0,0.10034729,0
2024-10-02,0.0,0.10170089,0
2024-10-03,0.0,0.093738906,0
2024-10-04,0.0,0.10177238,0
2024-10-05,0.0,0.093738906,0
2024-10-06,0.0,0.093738906,0
2024-10-07,0.0,0.093738906,0
2024-10-08,0.0,0.093738906,0
2024-10-09,0.0,0.093738906,0
2024-10-10,0.0,0.093738906,0
2024-10-11,0.0,0.093738906,0
2024-10-12,0.0,0.093738906,0
2024-10-13,0.0,0.093738906,0
2024-10-14,0.0,0.10207295,0
2024-10-15,0.0,0.09358309,0
2024-10-16,0.0,0.093738906,0
2024-10-17,0.0,0.093738906,0
2024-10-18,0.0,0.093738906,0
2024-10-19,0.0,0.093738906,0
2024-10-20,0.0,0.093738906,0
2024-10-21,0.0,0.093738906,0
2024-10-22,0.0,0.093738906,0
2024-10-23,0.0,0.093738906,0
2024-10-24,0.0,0.10177238,0
2024-10-25,0.0,0.13804147,0
2024-10-26,0.0,0.09721112,0
2024-10-27,0.0,0.093738906,0
2024-10-28,0.0,0.093738906,0
2024-10-29,0.0,0.09358309,0
2024-10-30,0.0,0.10177238,0
2024-10-31,1.0,0.10177238,0
2024-11-01,1.0,0.12657697,0
2024-11-02,1.0,0.093738906,0
2024-11-03,1.0,0.093738906,0
2024-11-04,1.0,0.093738906,0
2024-11-05,1.0,0.09844602,0
2024-11-06,1.0,0.15491794,0
2024-11-07,1.0,0.22074845,0
2024-11-08,1.0,0.15469857,0
2024-11-09,1.0,0.10145661,0
2024-11-10,0.0,0.44108763,1
2024-11-11,0.0,0.43966475,1
2024-11-12,0.0,0.4439643,1
2024-11-13,0.0,0.46421817,1
2024-11-14,0.0,0.28175786,0
2024-11-15,0.0,0.20598081,0
2024-11-16,0.0,0.31462878,1
2024-11-17,0.0,0.48887396,1
2024-11-18,0.0,0.4135021,1
2024-11-19,0.0,0.37955415,1
2024-11-20,0.0,0.43003795,1
2024-11-21,0.0,0.33772966,1
2024-11-22,0.0,0.47589734,1
2024-11-23,0.0,0.430621,1
2024-11-24,0.0,0.4896457,1
2024-11-25,1.0,0.5373591,1
2024-11-26,1.0,0.5617428,1
2024-11-27,1.0,0.5181318,1
2024-11-28,1.0,0.45815814,1
2024-11-29,1.0,0.44184995,1
2024-11-30,1.0,0.5269772,1
2024-12-01,1.0,0.4897174,1
2024-12-02,1.0,0.48004535,1
2024-12-03,1.0,0.5940791,1
2024-12-04,1.0,0.61549443,1
2024-12-05,1.0,0.8293064,1
2024-12-06,1.0,0.77973706,1
2024-12-07,1.0,0.7456572,1
2024-12-08,1.0,0.6793161,1
2024-12-09,0.0,0.65518385,1
2024-12-10,0.0,0.57111573,1
2024-12-11,0.0,0.56863374,1
2024-12-12,0.0,0.5418972,1
2024-12-13,0.0,0.517735,1
2024-12-14,0.0,0.27255335,0
2024-12-15,0.0,0.51765186,1
2024-12-16,0.0,0.5870327,1
2024-12-17,0.0,0.35275272,1
2024-12-18,0.0,0.58260727,1
2024-12-19,0.0,0.5870327,1
2024-12-20,0.0,0.60028994,1
2024-12-21,0.0,0.36752743,1
2024-12-22,0.0,0.37176758,1


==> output/run_20250808_221301/cls_val_threshold_grid.csv <==
,thr,precision,recall,f1
0,0.02,0.06481481481451475,0.9999999999285715,0.12173913031939507
1,0.04,0.06481481481451475,0.9999999999285715,0.12173913031939507
2,0.06,0.06481481481451475,0.9999999999285715,0.12173913031939507
3,0.08,0.06481481481451475,0.9999999999285715,0.12173913031939507
4,0.1,0.06586826347265948,0.7857142856581633,0.12154696118189312
5,0.12000000000000001,0.07563025210020478,0.6428571428112245,0.13533834567426084
6,0.13999999999999999,0.07692307692223162,0.49999999996428574,0.13333333309968254
7,0.16,0.048387096773413116,0.21428571427040816,0.07894736811842104
8,0.18,0.06122448979466889,0.21428571427040816,0.09523809488939279
9,0.19999999999999998,0.07142857142687076,0.21428571427040816,0.10714285676403061
10,0.22,0.08333333333101853,0.21428571427040816,0.119999999592
11,0.24,0.09999999999666667,0.21428571427040816,0.1363636359235537
12,0.26,0.1199999999952,0.21428571427040816,0.15384615337804075
13,0.28,0.14285714285034012,0.21428571427040816,0.17142857093877548
14,0.30000000000000004,0.21428571427040816,0.21428571427040816,0.21428571377040814
15,0.32,0.19999999998,0.14285714284693876,0.16666666616666664
16,0.34,0.24999999996875,0.14285714284693876,0.18181818133884298
17,0.36000000000000004,0.24999999996875,0.14285714284693876,0.18181818133884298
18,0.38,0.24999999996875,0.14285714284693876,0.18181818133884298
19,0.4,0.2857142856734694,0.14285714284693876,0.1904761900136054
20,0.42000000000000004,0.33333333327777775,0.14285714284693876,0.19999999955999995
21,0.44,0.0,0.0,0.0
22,0.46,0.0,0.0,0.0
23,0.48000000000000004,0.0,0.0,0.0
24,0.5,0.0,0.0,0.0
25,0.52,0.0,0.0,0.0
26,0.54,0.0,0.0,0.0
27,0.56,0.0,0.0,0.0
28,0.5800000000000001,0.0,0.0,0.0
29,0.6,0.0,0.0,0.0
30,0.62,0.0,0.0,0.0
31,0.64,0.0,0.0,0.0
32,0.66,0.0,0.0,0.0
33,0.68,0.0,0.0,0.0
34,0.7000000000000001,0.0,0.0,0.0
35,0.7200000000000001,0.0,0.0,0.0
36,0.74,0.0,0.0,0.0
37,0.76,0.0,0.0,0.0
38,0.78,0.0,0.0,0.0
39,0.8,0.0,0.0,0.0
40,0.8200000000000001,0.0,0.0,0.0
41,0.8400000000000001,0.0,0.0,0.0
42,0.86,0.0,0.0,0.0
43,0.88,0.0,0.0,0.0
44,0.9,0.0,0.0,0.0
45,0.92,0.0,0.0,0.0
46,0.9400000000000001,0.0,0.0,0.0
47,0.9600000000000001,0.0,0.0,0.0
48,0.98,0.0,0.0,0.0


==> output/run_20250808_221301/config.json <==
{
  "DATA_FILE": "crypto_liq_vol_factors.csv",
  "SAVE_ROOT": "output",
  "RISK_HORIZON": 10,
  "MAX_LAG_VAR": 5,
  "PC_TOP_PER_G": 3,
  "RET_PC_VAR": 0.8,
  "RET_PC_MAXK": 3,
  "RV_WINDOW": 14,
  "ROLL_Z_WIN": 252,
  "FEVD_WINDOW": 250,
  "FEVD_STEP": 50,
  "SEED": 42,
  "CORE_TICKERS": [
    "ETH-USD",
    "BTC-USD",
    "YFI-USD",
    "DOT-USD",
    "XEM-USD",
    "BNB-USD",
    "ARK-USD"
  ],
  "RUN_ID": "run_20250808_030405",
  "SAVE_DIR": "output/run_20250808_221301",
  "LOG_FILE": "output/run_20250808_221301/pipeline.log",
  "FIXED_LAG_C": 3,
  "GRANGER_MINOBS": 60,
  "TRAIN_FRAC": 0.7,
  "VALID_FRAC": 0.15,
  "CORR_KILL": 0.95,
  "EARLY_STOP_ROUNDS": 50,
  "PC_GROUPS_VOL": [
    "garch_vol",
    "park_vol"
  ],
  "PC_GROUPS_ALL": [
    "amihud",
    "turnover",
    "garch_vol",
    "park_vol"
  ],
  "DPI": 180,
  "FIG_W": 9.6,
  "FIG_H": 5.6,
  "FONT_SIZE": 12,
  "TITLE_SIZE": 14,
  "LABEL_SIZE": 12,
  "TICK_SIZE": 10,
  "RUN_TAG": "run_20250808_221301",
  "_versions": {
    "python": "3.12.2",
    "pandas": "2.2.3",
    "numpy": "2.1.3",
    "statsmodels": "0.14.4",
    "sklearn": "1.6.1",
    "xgboost": "3.0.1"
  }
}

==> output/run_20250808_221301/har_volpc_rv14_curr.csv <==
,coef,t,p
const,0.11611172727348901,1.9654939396440114,0.04935709641447824
garch_vol_PC1_D,-0.006693801980528877,-0.3581380204273509,0.7202400273627121
garch_vol_PC1_W,-0.014446739509039836,-0.7817823704138184,0.4343424835028443
garch_vol_PC1_M,0.028407037669143608,1.4099631557498649,0.15855056244932464
park_vol_PC1_D,-0.0037181875840210576,-0.8006839104317411,0.4233146594268121
park_vol_PC1_W,0.010099622990995686,0.4599731710564649,0.6455354779142306
park_vol_PC1_M,-0.0378541072225512,-1.3464544875789433,0.17815598875709127


==> output/run_20250808_221301/har_volpc_rv14_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.011
Model:                            OLS   Adj. R-squared:                  0.006
Method:                 Least Squares   F-statistic:                    0.3943
Date:                Fri, 08 Aug 2025   Prob (F-statistic):              0.883
Time:                        22:13:04   Log-Likelihood:                -1941.2
No. Observations:                1318   AIC:                             3896.
Df Residuals:                    1311   BIC:                             3933.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.1161      0.059      1.965      0.049       0.000       0.232
x1            -0.0067      0.019     -0.358      0.720      -0.043       0.030
x2            -0.0144      0.018     -0.782      0.434      -0.051       0.022
x3             0.0284      0.020      1.410      0.159      -0.011       0.068
x4            -0.0037      0.005     -0.801      0.423      -0.013       0.005
x5             0.0101      0.022      0.460      0.646      -0.033       0.053
x6            -0.0379      0.028     -1.346      0.178      -0.093       0.017
==============================================================================
Omnibus:                     1996.497   Durbin-Watson:                   0.147
Prob(Omnibus):                  0.000   Jarque-Bera (JB):           430209.927
Skew:                           9.341   Prob(JB):                         0.00
Kurtosis:                      89.515   Cond. No.                         16.9
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/run_20250808_221301/har_volpc_rv14_curr_columns.txt <==
y
garch_vol_PC1_D
garch_vol_PC1_W
garch_vol_PC1_M
park_vol_PC1_D
park_vol_PC1_W
park_vol_PC1_M

==> output/run_20250808_221301/har_volpc_rv14_lag.csv <==
,coef,t,p
const,0.11672220574992202,1.9660974982989459,0.04928734933744024
garch_vol_PC1_D,-0.0029018125095809214,-0.1532644382051233,0.8781897435000718
garch_vol_PC1_W,-0.018756872428351775,-0.915796631360204,0.3597735706789844
garch_vol_PC1_M,0.030630255937811348,1.4773878616552099,0.1395716980454455
park_vol_PC1_D,-0.003999779217819461,-0.8439973849025781,0.39867086692851983
park_vol_PC1_W,0.007510127712019281,0.33610203800452676,0.7367939216296997
park_vol_PC1_M,-0.03616456440243661,-1.3026545414928108,0.1926927281900207


==> output/run_20250808_221301/har_volpc_rv14_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.011
Model:                            OLS   Adj. R-squared:                  0.006
Method:                 Least Squares   F-statistic:                    0.4062
Date:                Fri, 08 Aug 2025   Prob (F-statistic):              0.875
Time:                        22:13:04   Log-Likelihood:                -1940.2
No. Observations:                1317   AIC:                             3894.
Df Residuals:                    1310   BIC:                             3931.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const          0.1167      0.059      1.966      0.049       0.000       0.233
x1            -0.0029      0.019     -0.153      0.878      -0.040       0.034
x2            -0.0188      0.020     -0.916      0.360      -0.059       0.021
x3             0.0306      0.021      1.477      0.140      -0.010       0.071
x4            -0.0040      0.005     -0.844      0.399      -0.013       0.005
x5             0.0075      0.022      0.336      0.737      -0.036       0.051
x6            -0.0362      0.028     -1.303      0.193      -0.091       0.018
==============================================================================
Omnibus:                     1994.508   Durbin-Watson:                   0.147
Prob(Omnibus):                  0.000   Jarque-Bera (JB):           429134.271
Skew:                           9.337   Prob(JB):                         0.00
Kurtosis:                      89.438   Cond. No.                         16.8
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/run_20250808_221301/har_volpc_rv14_lag_columns.txt <==
y
garch_vol_PC1_D
garch_vol_PC1_W
garch_vol_PC1_M
park_vol_PC1_D
park_vol_PC1_W
park_vol_PC1_M

==> output/run_20250808_221301/har_volpc_xsec_rs_excl_curr.csv <==
,coef,t,p
const,-0.04696298000688983,-0.8394088524284354,0.4012399179340179
garch_vol_PC1_D,0.051885813737913296,1.343275922588609,0.17918264546881457
garch_vol_PC1_W,-0.008197250518238944,-0.26536425366618105,0.7907288707365985
garch_vol_PC1_M,-0.1365122206300997,-4.1747643982179214,2.982945998764572e-05
park_vol_PC1_D,0.036296031486224435,3.128573561059133,0.0017565703590243181
park_vol_PC1_W,-0.01718714150995242,-0.6280017307234262,0.5300028062094967
park_vol_PC1_M,0.08805545347544974,1.6408518036223034,0.10082818174368359


==> output/run_20250808_221301/har_volpc_xsec_rs_excl_curr.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.099
Model:                            OLS   Adj. R-squared:                  0.095
Method:                 Least Squares   F-statistic:                     5.292
Date:                Fri, 08 Aug 2025   Prob (F-statistic):           2.09e-05
Time:                        22:13:04   Log-Likelihood:                -2035.3
No. Observations:                1363   AIC:                             4085.
Df Residuals:                    1356   BIC:                             4121.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0470      0.056     -0.839      0.401      -0.157       0.063
x1             0.0519      0.039      1.343      0.179      -0.024       0.128
x2            -0.0082      0.031     -0.265      0.791      -0.069       0.052
x3            -0.1365      0.033     -4.175      0.000      -0.201      -0.072
x4             0.0363      0.012      3.129      0.002       0.014       0.059
x5            -0.0172      0.027     -0.628      0.530      -0.071       0.036
x6             0.0881      0.054      1.641      0.101      -0.017       0.193
==============================================================================
Omnibus:                      906.102   Durbin-Watson:                   0.707
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            15464.922
Skew:                           2.846   Prob(JB):                         0.00
Kurtosis:                      18.489   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/run_20250808_221301/har_volpc_xsec_rs_excl_curr_columns.txt <==
y
garch_vol_PC1_D
garch_vol_PC1_W
garch_vol_PC1_M
park_vol_PC1_D
park_vol_PC1_W
park_vol_PC1_M

==> output/run_20250808_221301/har_volpc_xsec_rs_excl_lag.csv <==
,coef,t,p
const,-0.05040134498747072,-0.8989760820083401,0.36866540069408094
garch_vol_PC1_D,0.02465896175448648,0.8097388729317433,0.418090271209664
garch_vol_PC1_W,0.005497091093794612,0.19614638316308367,0.844495592800538
garch_vol_PC1_M,-0.13358498362035964,-4.283269042705528,1.841672547725483e-05
park_vol_PC1_D,0.027425704022496146,2.522484594844424,0.011652905410221789
park_vol_PC1_W,-0.004542484090555152,-0.17779634200167005,0.8588829202393067
park_vol_PC1_M,0.0922965485357043,1.8106111891071532,0.07020105895033914


==> output/run_20250808_221301/har_volpc_xsec_rs_excl_lag.txt <==
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.081
Model:                            OLS   Adj. R-squared:                  0.077
Method:                 Least Squares   F-statistic:                     5.146
Date:                Fri, 08 Aug 2025   Prob (F-statistic):           3.06e-05
Time:                        22:13:04   Log-Likelihood:                -2048.7
No. Observations:                1363   AIC:                             4111.
Df Residuals:                    1356   BIC:                             4148.
Df Model:                           6                                         
Covariance Type:                  HAC                                         
==============================================================================
                 coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------
const         -0.0504      0.056     -0.899      0.369      -0.160       0.059
x1             0.0247      0.030      0.810      0.418      -0.035       0.084
x2             0.0055      0.028      0.196      0.844      -0.049       0.060
x3            -0.1336      0.031     -4.283      0.000      -0.195      -0.072
x4             0.0274      0.011      2.522      0.012       0.006       0.049
x5            -0.0045      0.026     -0.178      0.859      -0.055       0.046
x6             0.0923      0.051      1.811      0.070      -0.008       0.192
==============================================================================
Omnibus:                      910.372   Durbin-Watson:                   0.668
Prob(Omnibus):                  0.000   Jarque-Bera (JB):            15370.316
Skew:                           2.870   Prob(JB):                         0.00
Kurtosis:                      18.417   Cond. No.                         16.2
==============================================================================

Notes:
[1] Standard Errors are heteroscedasticity and autocorrelation robust (HAC) using 5 lags and without small sample correction

==> output/run_20250808_221301/har_volpc_xsec_rs_excl_lag_columns.txt <==
y
garch_vol_PC1_D
garch_vol_PC1_W
garch_vol_PC1_M
park_vol_PC1_D
park_vol_PC1_W
park_vol_PC1_M

==> output/run_20250808_221301/ml_feature_kept.txt <==
ETH-USD_amihud
ETH-USD_garch_vol
ETH-USD_turnover
ETH-USD_park_vol
BTC-USD_amihud
BTC-USD_garch_vol
BTC-USD_turnover
BTC-USD_park_vol
YFI-USD_amihud
YFI-USD_garch_vol
YFI-USD_turnover
YFI-USD_park_vol
DOT-USD_amihud
DOT-USD_garch_vol
DOT-USD_turnover
DOT-USD_park_vol
XEM-USD_amihud
XEM-USD_garch_vol
XEM-USD_turnover
XEM-USD_park_vol
BNB-USD_amihud
BNB-USD_garch_vol
BNB-USD_turnover
BNB-USD_park_vol
ARK-USD_amihud
ARK-USD_garch_vol
ARK-USD_turnover
ARK-USD_park_vol
amihud_PC1
amihud_PC2
turnover_PC1
turnover_PC2
garch_vol_PC1
garch_vol_PC2
park_vol_PC1
park_vol_PC2
returns_PC1
returns_PC2
returns_PC3

==> output/run_20250808_221301/reg_shap_importance.csv <==
,feature,abs_mean_shap
10,YFI-USD_turnover,16.186884
31,turnover_PC2,8.729612
13,DOT-USD_garch_vol,4.2232804
30,turnover_PC1,3.5843465
9,YFI-USD_garch_vol,3.3569133
2,ETH-USD_turnover,2.9641843
14,DOT-USD_turnover,2.8950512
33,garch_vol_PC2,1.8492106
18,XEM-USD_turnover,1.5645843
35,park_vol_PC2,1.5042623
1,ETH-USD_garch_vol,1.2949737
17,XEM-USD_garch_vol,0.664453
22,BNB-USD_turnover,0.45790622
21,BNB-USD_garch_vol,0.34839463
5,BTC-USD_garch_vol,0.3242278
28,amihud_PC1,0.29277813
6,BTC-USD_turnover,0.20638691
23,BNB-USD_park_vol,0.18310136
29,amihud_PC2,0.13734624
0,ETH-USD_amihud,0.12999217
15,DOT-USD_park_vol,0.12292703
32,garch_vol_PC1,0.10449894
25,ARK-USD_garch_vol,0.07664037
16,XEM-USD_amihud,0.047443636
37,returns_PC2,0.0358655
27,ARK-USD_park_vol,0.027411943
26,ARK-USD_turnover,0.026413463
3,ETH-USD_park_vol,0.015816221
12,DOT-USD_amihud,0.014825615
38,returns_PC3,0.009706303
8,YFI-USD_amihud,0.006243292
24,ARK-USD_amihud,0.0
20,BNB-USD_amihud,0.0
11,YFI-USD_park_vol,0.0
34,park_vol_PC1,0.0
7,BTC-USD_park_vol,0.0
36,returns_PC1,0.0
4,BTC-USD_amihud,0.0
19,XEM-USD_park_vol,0.0


==> output/run_20250808_221301/reg_test_pred.csv <==
,y,yhat
2024-05-20,22.58466989271695,21.780386
2024-05-21,22.034342637951134,32.006012
2024-05-22,21.916450830533332,24.676548
2024-05-23,21.186119526015528,42.194565
2024-05-24,20.470674064603816,17.825155
2024-05-25,19.511585462130224,16.866434
2024-05-26,18.362364797175555,16.674017
2024-05-27,17.203719518133664,18.367523
2024-05-28,16.621808979103513,19.733664
2024-05-29,16.286379951471943,18.408432
2024-05-30,16.21449384409611,18.235083
2024-05-31,16.557180901496896,17.805304
2024-06-01,16.658137038803822,16.288517
2024-06-02,17.17705763988377,16.198486
2024-06-03,17.660782558450897,21.09232
2024-06-04,18.20936903884509,19.23992
2024-06-05,18.941055297525477,20.67059
2024-06-06,19.802337931155606,18.34725
2024-06-07,19.801482302278764,23.521889
2024-06-08,20.243727337202635,16.593994
2024-06-09,20.45593587306843,16.593994
2024-06-10,20.614531280403803,20.49801
2024-06-11,20.7186451564629,20.277052
2024-06-12,21.0327472970473,19.540213
2024-06-13,21.438568916044275,16.783699
2024-06-14,22.17934493403616,17.764181
2024-06-15,22.712171442260342,16.330927
2024-06-16,22.99913119638859,16.330927
2024-06-17,23.661973254264574,17.059603
2024-06-18,23.716752426957243,23.241228
2024-06-19,24.001815044336176,16.412346
2024-06-20,24.355544431301908,16.612059
2024-06-21,24.77650809098637,16.612059
2024-06-22,24.86975912753915,16.330927
2024-06-23,25.612542462832568,16.330927
2024-06-24,25.986546756354624,19.583189
2024-06-25,27.247295221420575,16.53064
2024-06-26,28.56393815760894,16.198486
2024-06-27,29.867759489160328,19.567371
2024-06-28,31.25738689383171,19.217648
2024-06-29,32.407763183982986,16.198486
2024-06-30,33.47971668479213,16.198486
2024-07-01,34.64123334061434,16.651258
2024-07-02,35.89657550638813,18.623198
2024-07-03,35.837140471456316,28.02634
2024-07-04,35.803823619392396,24.683018
2024-07-05,33.74585552711252,36.042656
2024-07-06,31.782183807244213,25.994175
2024-07-07,29.75360825594941,31.443024
2024-07-08,27.4156427531867,37.327858
2024-07-09,25.18941825128589,30.48868
2024-07-10,23.158218446754162,22.800413
2024-07-11,21.06608384057474,17.352139
2024-07-12,19.235275656142743,16.3982
2024-07-13,17.8442039596119,16.198486
2024-07-14,16.434559378602117,16.198486
2024-07-15,16.283675115558935,18.688301
2024-07-16,16.042585090585167,18.688301
2024-07-17,15.921314344346262,17.017193
2024-07-18,16.196046622598328,16.935774
2024-07-19,16.530027777804982,16.849518
2024-07-20,16.55618020674661,16.288517
2024-07-21,16.555908548948032,16.569649
2024-07-22,16.17649129341178,25.920889
2024-07-23,16.04800635569787,16.569649
2024-07-24,15.911414171568754,22.11958
2024-07-25,15.683249906267568,16.759487
2024-07-26,18.53294980373701,16.479618
2024-07-27,21.382150334362393,16.479618
2024-07-28,23.835786612731084,16.279905
2024-07-29,26.260409132106453,17.507097
2024-07-30,28.886560745084854,17.227228
2024-07-31,31.790492481178568,16.3982
2024-08-01,35.03571633967608,17.207031
2024-08-02,38.15139187239804,16.759487
2024-08-03,41.34749186074574,16.569649
2024-08-04,44.60550187185715,16.98857
2024-08-05,42.02744667320769,48.444275
2024-08-06,39.159326958682335,23.83294
2024-08-07,36.70173449935231,26.938028
2024-08-08,34.02578864073364,22.655859
2024-08-09,31.25799128786942,32.884586
2024-08-10,28.12030205435938,27.745855
2024-08-11,24.824363057583433,23.316624
2024-08-12,21.429621245549008,18.864275
2024-08-13,18.230622112566998,21.288662
2024-08-14,15.094216123756741,17.296192
2024-08-15,14.767911303813502,16.852287
2024-08-16,14.70201949019536,16.48823
2024-08-17,14.381922165030051,16.288517
2024-08-18,14.28479380933447,16.420958
2024-08-19,14.23543264687014,16.70209
2024-08-20,14.288373442515141,16.70209
2024-08-21,14.676798344333145,16.70209
2024-08-22,15.18791191829177,16.62067
2024-08-23,15.341231504728777,17.964554
2024-08-24,15.364211545016564,16.420958
2024-08-25,15.319037581101673,16.420958
2024-08-26,15.314253939325189,16.62067
2024-08-27,15.645954175714133,16.90054
2024-08-28,15.928543237065062,16.90054
2024-08-29,16.27303962975891,16.62067
2024-08-30,16.667235856409526,17.603266
2024-08-31,16.514231252018234,16.420958
2024-09-01,16.365871663437467,17.603266
2024-09-02,16.347205667281656,16.62067
2024-09-03,16.35673384406214,16.62067
2024-09-04,16.587090068697695,16.98348
2024-09-05,16.866252921270053,16.62067
2024-09-06,16.501613496867385,16.981958
2024-09-07,16.154140218946317,16.420958
2024-09-08,15.756633078866631,16.288517
2024-09-09,15.46038871565905,16.48823
2024-09-10,15.419723446442697,16.48823
2024-09-11,15.597155409179635,16.768099
2024-09-12,15.83186511115523,16.48823
2024-09-13,16.089786271252102,16.48823
2024-09-14,16.057249110673787,16.288517
2024-09-15,15.827665625198122,16.288517
2024-09-16,16.04463284366147,16.48823
2024-09-17,16.235699395423524,16.768099
2024-09-18,16.497699083234544,16.768099
2024-09-19,16.581228620733732,18.803099
2024-09-20,16.671891598912858,16.48823
2024-09-21,16.81474440757021,16.369936
2024-09-22,16.883679851458872,16.198486
2024-09-23,16.976201479840796,16.3982
2024-09-24,17.22563413756269,16.3982
2024-09-25,17.84009302533806,16.3982
2024-09-26,18.53571211538829,16.678068
2024-09-27,19.28315664471338,16.3982
2024-09-28,19.876202206526017,16.198486
2024-09-29,20.328477989505547,16.198486
2024-09-30,20.719568322834554,16.678068
2024-10-01,20.420137965289996,20.046953
2024-10-02,20.07658307041758,16.931128
2024-10-03,19.65675825750856,17.127134
2024-10-04,19.584712624228374,18.35178
2024-10-05,19.553758654760088,16.198486
2024-10-06,19.23340984178726,16.198486
2024-10-07,18.88081713736349,16.3982
2024-10-08,18.579146936310785,16.3982
2024-10-09,18.624583100811904,16.3982
2024-10-10,18.777146989913984,16.3982
2024-10-11,19.357784283365525,16.3982
2024-10-12,19.830485082321594,16.198486
2024-10-13,20.178809676798533,16.198486
2024-10-14,20.059553970711924,17.660664
2024-10-15,19.47536574963098,17.207031
2024-10-16,19.109072729856063,16.678068
2024-10-17,18.918813488137896,16.3982
2024-10-18,18.788566378475025,16.678068
2024-10-19,18.814794278097878,16.198486
2024-10-20,18.659895922810318,16.198486
2024-10-21,18.531459943821982,16.678068
2024-10-22,18.689069906524,16.3982
2024-10-23,19.211740015413426,16.3982
2024-10-24,19.841738540879895,18.35178
2024-10-25,20.63446639111197,23.060907
2024-10-26,21.23158082499673,17.181082
2024-10-27,23.763277624988326,16.198486
2024-10-28,26.473205130299373,16.678068
2024-10-29,28.89228736636261,16.678068
2024-10-30,31.496303864271585,18.631649
2024-10-31,40.8581011522801,18.631649
2024-11-01,51.0024359100017,21.087261
2024-11-02,61.328196876658886,16.198486
2024-11-03,71.62768934283696,16.3982
2024-11-04,81.53374371360466,16.678068
2024-11-05,91.16050525176935,16.678068
2024-11-06,98.8347550283004,35.91297
2024-11-07,106.50134161952239,34.477715
2024-11-08,114.01726530940763,33.378815
2024-11-09,120.82683074937722,21.097723
2024-11-10,116.13485046969996,118.29029
2024-11-11,109.81141302882531,99.67571
2024-11-12,101.30770306320684,101.92326
2024-11-13,93.1596673106709,88.8048
2024-11-14,85.63337390687737,55.160404
2024-11-15,78.57429306702274,41.83155
2024-11-16,71.2591865835558,44.755436
2024-11-17,63.427374704547105,59.12728
2024-11-18,55.94647594251709,45.114227
2024-11-19,49.14430600153694,41.025383
2024-11-20,47.5087702404973,41.26073
2024-11-21,46.21020970742663,79.21135
2024-11-22,46.70617047412905,44.53695
2024-11-23,47.19774873094947,50.328484
2024-11-24,47.98850165157807,46.97332
2024-11-25,55.5236083122148,66.93906
2024-11-26,64.73582644691042,42.49025
2024-11-27,74.43422829070299,47.41582
2024-11-28,83.52808792941903,42.083515
2024-11-29,92.47170486445006,40.199295
2024-11-30,100.3386450807687,44.24329
2024-12-01,107.40372985115366,40.374756
2024-12-02,114.38068716519572,76.187096
2024-12-03,121.64533472761377,57.791363
2024-12-04,129.2680013360065,108.768745
2024-12-05,127.7447375949682,183.80637
2024-12-06,123.07174225027111,171.10016
2024-12-07,117.49556223560505,94.44608
2024-12-08,112.12666379182394,79.87396
2024-12-09,105.34347145464403,101.92041
2024-12-10,97.6300331728823,107.72239
2024-12-11,90.48031837135274,92.0366
2024-12-12,83.67507715162063,94.96217
2024-12-13,76.25178505454464,46.948597
2024-12-14,67.94398687502272,44.437588
2024-12-15,62.464469334322246,48.412357
2024-12-16,58.67333913539714,83.65368
2024-12-17,55.76192270712856,50.157455
2024-12-18,53.103398445112134,77.219864
2024-12-19,51.25582486039398,79.854294
2024-12-20,48.7297769855242,99.162865
2024-12-21,46.52147976555588,46.09222
2024-12-22,46.30040502744615,39.87552


==> output/run_20250808_221301/reg_val_pred.csv <==
,y,yhat
2023-10-17,21.29830892389398,16.279905
2023-10-18,22.735532595792712,16.279905
2023-10-19,24.142734733733114,16.279905
2023-10-20,25.437654332192647,16.279905
2023-10-21,26.65221862835194,16.279905
2023-10-22,27.712898302365698,16.279905
2023-10-23,27.65531985452689,23.910618
2023-10-24,26.46216607852788,24.9751
2023-10-25,25.497368369348337,17.430244
2023-10-26,24.548213207637303,19.619165
2023-10-27,23.62220675357709,16.622995
2023-10-28,22.401240215110906,16.288517
2023-10-29,21.171380979496078,16.369936
2023-10-30,21.577954809490937,18.401274
2023-10-31,22.78881165312298,19.792515
2023-11-01,25.970488856390073,20.271074
2023-11-02,29.941942909107944,19.792515
2023-11-03,35.8363433015843,16.72745
2023-11-04,41.377972328447804,16.279905
2023-11-05,46.67986879428905,18.20872
2023-11-06,54.20840533131817,17.710045
2023-11-07,61.930320889650474,24.289993
2023-11-08,70.99413415930199,20.236616
2023-11-09,77.8837910597753,36.703644
2023-11-10,84.10440013488866,34.383606
2023-11-11,89.09591401297557,47.26765
2023-11-12,94.02049398766654,48.54078
2023-11-13,98.42892285527384,62.210106
2023-11-14,103.67435400658606,50.025494
2023-11-15,109.78635604520665,43.783447
2023-11-16,112.36212295508383,106.388435
2023-11-17,113.6621185156775,93.03317
2023-11-18,105.85220044090275,104.37376
2023-11-19,97.97950331046233,55.860176
2023-11-20,89.76326610484426,55.594707
2023-11-21,81.45341138750634,50.71214
2023-11-22,72.79214279542708,53.803703
2023-11-23,63.46856955491322,32.417324
2023-11-24,55.7333784670403,34.375835
2023-11-25,47.511026238187455,24.330109
2023-11-26,40.35008143336388,24.568008
2023-11-27,34.4803863147784,34.15978
2023-11-28,36.27639816770835,34.833096
2023-11-29,38.69772836971897,33.65928
2023-11-30,41.63763242084689,37.861656
2023-12-01,44.23065674763318,34.09198
2023-12-02,46.77403476335945,31.660044
2023-12-03,49.13483460912485,20.202934
2023-12-04,47.89526812758703,36.73566
2023-12-05,45.814454960658196,35.438103
2023-12-06,43.79149029179196,32.266262
2023-12-07,41.80406580813876,28.87608
2023-12-08,39.56872342847102,32.78906
2023-12-09,37.15547506148464,36.38511
2023-12-10,34.33826745167106,23.231785
2023-12-11,30.516017648387667,36.45164
2023-12-12,26.639488726194138,35.55593
2023-12-13,22.800662480123286,46.041542
2023-12-14,20.446401586922608,43.07275
2023-12-15,18.879892443870368,32.502743
2023-12-16,17.551422023981807,38.31451
2023-12-17,16.142325943494384,30.927431
2023-12-18,14.900280096318872,30.568691
2023-12-19,13.931747700343834,27.787064
2023-12-20,13.415192228880056,24.354658
2023-12-21,13.888100565769369,29.710115
2023-12-22,14.375313193793392,39.793335
2023-12-23,15.20198971672512,37.510406
2023-12-24,16.48479339419583,39.959198
2023-12-25,17.76081859831839,39.959198
2023-12-26,19.105853681039633,40.158913
2023-12-27,21.079540706222694,39.12805
2023-12-28,23.240093677779534,37.030365
2023-12-29,25.394383753015262,37.54426
2023-12-30,27.024884403164304,30.887636
2023-12-31,28.521238724529987,28.930586
2024-01-01,29.71005344568864,24.590736
2024-01-02,30.532061670510632,27.836452
2024-01-03,31.054126392764903,32.34447
2024-01-04,31.801178997614308,35.866276
2024-01-05,32.58687205501742,34.874016
2024-01-06,32.17130397979211,37.786896
2024-01-07,31.66400064479882,31.847677
2024-01-08,30.946115462237877,31.443779
2024-01-09,30.356749744457336,33.95985
2024-01-10,29.41684227829804,36.545063
2024-01-11,28.390737974225516,41.947357
2024-01-12,26.899891134847536,35.99985
2024-01-13,25.31228094188171,31.564447
2024-01-14,23.60221058665381,30.220053
2024-01-15,21.887318644591193,36.247322
2024-01-16,20.81074130736277,35.60031
2024-01-17,19.960603088475935,31.943111
2024-01-18,19.135028011929194,29.455677
2024-01-19,18.227947420616157,25.496372
2024-01-20,17.560338682824117,16.941357
2024-01-21,17.070460088468927,17.036127
2024-01-22,16.91799530208535,25.276836
2024-01-23,16.361276994040246,25.682497
2024-01-24,15.788052538186232,17.397682
2024-01-25,15.120574930527198,19.367268
2024-01-26,14.30961153112005,23.139147
2024-01-27,13.755516068813971,16.10404
2024-01-28,13.223491530321084,16.369936
2024-01-29,12.892826743521567,23.678265
2024-01-30,13.076811381621834,20.41705
2024-01-31,13.465230943439167,18.99753
2024-02-01,14.155918253168512,16.622995
2024-02-02,15.35551164697652,16.451546
2024-02-03,16.454505825215872,16.198486
2024-02-04,17.56646098967375,16.198486
2024-02-05,18.777200519891526,21.232088
2024-02-06,18.894850390351145,19.81728
2024-02-07,19.03585962321417,17.842485
2024-02-08,19.208390790841094,20.612617
2024-02-09,18.90699414633927,25.962366
2024-02-10,18.530656145988594,16.279905
2024-02-11,17.999015137923774,17.710045
2024-02-12,17.28531524579072,21.334656
2024-02-13,16.648610652950865,25.012426
2024-02-14,18.76572050054768,22.479315
2024-02-15,20.673516558829984,28.706196
2024-02-16,23.314390218668326,18.689823
2024-02-17,26.389307947907593,16.72745
2024-02-18,30.67550787324343,23.619923
2024-02-19,35.274374029193936,21.647993
2024-02-20,39.909603943914775,24.420525
2024-02-21,44.69589057205674,21.087797
2024-02-22,49.384025568433415,19.601223
2024-02-23,54.090778264317954,19.40151
2024-02-24,58.17817058207987,32.173325
2024-02-25,62.21105629622567,16.72745
2024-02-26,65.93121808514691,23.170427
2024-02-27,69.00944680875708,28.889431
2024-02-28,70.85473543148723,37.05401
2024-02-29,72.37512659548186,37.05401
2024-03-01,73.74870573524129,22.759304
2024-03-02,74.80155807750039,30.154213
2024-03-03,75.6219762238617,30.32288
2024-03-04,76.11711156141449,30.641844
2024-03-05,71.79622095314201,75.42421
2024-03-06,67.44496296983114,43.29931
2024-03-07,63.33454762923584,48.3942
2024-03-08,59.42851042634262,54.490555
2024-03-09,55.26295293168185,33.528442
2024-03-10,50.873568956985316,34.615795
2024-03-11,46.71885906421042,43.116085
2024-03-12,43.09746078355092,45.73377
2024-03-13,40.575730781989066,41.97845
2024-03-14,38.67904014710313,47.867115
2024-03-15,38.822698279657516,50.99542
2024-03-16,39.2672573299798,43.7676
2024-03-17,39.741816982474546,41.01192
2024-03-18,40.29544039574117,41.156574
2024-03-19,39.963572260485456,52.7437
2024-03-20,38.98508496954951,62.04048
2024-03-21,37.72871555712535,51.158546
2024-03-22,36.31871941541497,44.328342
2024-03-23,34.759250643353134,33.17952
2024-03-24,32.759057669039535,42.929195
2024-03-25,31.30621431373832,41.44617
2024-03-26,29.826636894665246,32.90088
2024-03-27,28.44190067973539,37.855705
2024-03-28,27.08461646470809,24.79045
2024-03-29,26.833301589003923,22.342722
2024-03-30,27.37984416195932,16.622995
2024-03-31,27.966096226312676,16.369936
2024-04-01,28.37007355715437,23.115688
2024-04-02,28.148060138270353,30.141977
2024-04-03,28.958255431158296,21.18502
2024-04-04,30.01072100895633,18.408432
2024-04-05,31.116037841684783,18.408432
2024-04-06,31.753598023544818,16.369936
2024-04-07,31.897300216685426,16.81748
2024-04-08,32.088221397422075,19.881092
2024-04-09,32.500552313978346,21.220238
2024-04-10,33.556147140272955,21.500107
2024-04-11,35.011331351955626,18.367523
2024-04-12,36.34947301445901,37.206913
2024-04-13,35.926145006963665,56.21424
2024-04-14,34.83382370712522,44.437588
2024-04-15,32.94887107646606,40.636646
2024-04-16,31.213198557350932,37.922096
2024-04-17,29.85032196491104,35.790627
2024-04-18,28.44141428840366,31.646242
2024-04-19,26.24243075788535,32.368763
2024-04-20,23.824595216637224,26.538479
2024-04-21,21.6041041677598,29.45468
2024-04-22,19.558594360758793,32.807606
2024-04-23,18.259258835546454,27.51044
2024-04-24,17.487819346060096,24.492548
2024-04-25,17.526709665228445,22.75191
2024-04-26,17.719410651844388,18.243362
2024-04-27,17.85691501844763,16.502377
2024-04-28,17.815531855358806,16.502377
2024-04-29,18.5043618347027,16.70209
2024-04-30,18.82438832919893,20.013533
2024-05-01,18.144258382395797,26.732122
2024-05-02,17.499241698471817,20.661972
2024-05-03,16.780984744777847,19.733664
2024-05-04,16.012946082397807,16.502377
2024-05-05,15.382707306724026,16.755436
2024-05-06,14.816196237847794,18.540873
2024-05-07,14.298143343026538,16.955149
2024-05-08,13.990710116897358,17.149633
2024-05-09,13.724816483037717,16.70209
2024-05-10,13.97382846157457,17.999788
2024-05-11,15.034992756236454,16.369936
2024-05-12,15.799350842718956,16.288517
2024-05-13,16.798400777765792,16.822708
2024-05-14,17.80156953309136,16.569649
2024-05-15,18.74325988430335,18.688301
2024-05-16,19.786266318966995,17.017193
2024-05-17,20.851594579344585,20.561596
2024-05-18,21.716779718792317,16.369936
2024-05-19,22.424481218563926,16.369936


==> output/run_20250808_221301/rolling_fevd_main.csv <==
,end_date,share
0,2021-12-15,0.9348216562800182
1,2022-02-03,0.9435445701395128
2,2022-03-25,0.9280206853644365
3,2022-05-14,0.9427048851692653
4,2022-07-03,0.9533422434973297
5,2022-08-22,0.9531427500572578
6,2022-10-11,0.9559622920831812
7,2022-11-30,0.9619473981388429
8,2023-01-19,0.9460447326371446
9,2023-03-10,0.9361089613767041
10,2023-04-29,0.9470840533461
11,2023-06-18,0.9750464855930261
12,2023-08-07,0.9831475729776075
13,2023-09-26,0.9762372568164833
14,2023-11-15,0.9788151536341169
15,2024-01-04,0.9742300895679188
16,2024-02-23,0.9606286092094012
17,2024-04-13,0.9268582712389754
18,2024-06-02,0.9253023720963924
19,2024-07-22,0.9261891086282852
20,2024-09-10,0.9321702686526199
21,2024-10-30,0.9288360323351221
22,2024-12-19,0.930938311744746


==> output/run_20250808_221301/rolling_fevd_volonly.csv <==
,end_date,share
0,2021-12-15,0.13092560443705611
1,2022-02-03,0.3738509082032733
2,2022-03-25,0.33654823143857193
3,2022-05-14,0.4317800773974723
4,2022-07-03,0.4094142964599957
5,2022-08-22,0.3647006388922496
6,2022-10-11,0.3119017516814772
7,2022-11-30,0.23561790004017474
8,2023-01-19,0.15375908958925036
9,2023-03-10,0.1460284324038989
10,2023-04-29,0.13692423006047938
11,2023-06-18,0.10840994939621024
12,2023-08-07,0.12307563655070987
13,2023-09-26,0.16030806409864287
14,2023-11-15,0.22625626543393812
15,2024-01-04,0.129079926754383
16,2024-02-23,0.1837206507224483
17,2024-04-13,0.1529452159703975
18,2024-06-02,0.21589763139270593
19,2024-07-22,0.2277428057447558
20,2024-09-10,0.24649614323017321
21,2024-10-30,0.23293773327070913
22,2024-12-19,0.22723815445446313


==> output/run_20250808_221301/structural_shocks_main.csv <==
,chol_shock1,chol_shock2,chol_shock3,chol_shock4,chol_shock5
2021-04-12,-0.9434778658605196,0.3072090907062196,-0.027713402858519157,-0.5463773929027372,-0.5797870725852504
2021-04-13,0.5861553797352699,1.2310543070563975,0.11465891812425959,-0.9315535709756125,0.23369205953942682
2021-04-14,0.12144584243485715,1.3817390055295946,-0.397836127244114,0.12553105101603834,0.5346162104426911
2021-04-15,-0.1223753121295515,0.07653105505539856,-0.8984630976256469,-0.11364885027275523,0.049925347284597583
2021-04-16,-0.16401572311196286,1.1100304705707462,0.4914001048880124,1.6815880558526821,1.7209239469472226
2021-04-17,-0.0007705316259384102,-0.13714598778478548,-0.5862540632925674,0.11518995575629787,-0.25056593179515096
2021-04-18,-0.2917562564644864,3.8383232979899082,-0.37921596177777517,3.76829903797399,0.25132984254418705
2021-04-19,-0.059428435757058924,-1.5685886119362245,-3.4763277383992004,0.659837591885918,1.0012957680564918
2021-04-20,0.5002638927289706,1.407042168431086,-0.8594245545263548,-0.6654267852590091,-0.20020502525733944
2021-04-21,-0.6263454979554308,0.6468958593850902,-3.1259072365698937,-1.3547335278438999,0.04009107138682758
2021-04-22,-0.4594034102606875,3.3093154487788192,-0.5542011131959967,-0.6612717431146641,-0.5973753410269255
2021-04-23,-0.22660593001087603,1.493584040059187,-0.295581287371385,2.939500512546215,-0.37312966209151144
2021-04-24,1.041609935180448,-3.3122332370943357,-5.908589270225109,0.07650493091643712,-0.08183492042766037
2021-04-25,0.28219007870320145,-0.0008102998680856649,0.6420812306069117,0.8436979914148773,2.8535207344144364
2021-04-26,0.9225726052290752,0.7416241388512105,-3.6043170445149983,0.7980196749738214,-2.776314414249864
2021-04-27,-0.003029788201755434,0.10648395602408696,4.113786926175727,-1.2935216130058262,-1.2558088936332916
2021-04-28,-0.5383108844187913,0.8793313716027836,1.2551999941974799,-0.7919050107994363,-0.33769207417369285
2021-04-29,-0.9132570714168593,0.059227559286914346,-1.2299944408821908,-0.9371252819443996,-0.31141666184936323
2021-04-30,-0.7336019053761919,-0.2850172812181978,0.3149000140860611,0.3036954444166236,0.14476155302215596
2021-05-01,0.5767402939484316,-0.35559045070079004,1.2984126430158731,-1.540195855993733,-0.5693894751283138
2021-05-02,-1.0379306239392818,0.03673084609164994,0.5413016769463705,-0.41821423239879396,-0.6053980717883565
2021-05-03,1.1838148645577515,3.721779234908852,-0.3741201442077232,-4.0114012435963255,-0.10808929649578135
2021-05-04,0.04416376144572059,3.4484692388524323,0.22160071594001288,-1.3237428215627243,-0.48340124347146074
2021-05-05,1.0010308223959807,-1.2285568654579007,1.590698053387376,1.6189351324926637,0.8254788145731364
2021-05-06,-0.30172552222866045,-0.1514440910689966,3.1277003704638395,0.2708249633241337,0.29602325966261894
2021-05-07,-0.687124089711048,-0.1117814728586818,0.07521106252716808,1.306753512432267,-0.6248355687581969
2021-05-08,0.8147857894175031,2.146283864227077,-2.9383514426714332,-3.9946430003183107,-0.41196898468836285
2021-05-09,-0.40402646773416506,1.074307624159294,-0.15673988389939159,-1.1015556681461747,0.046879965555976164
2021-05-10,-0.2970658726615289,2.952184347177743,-0.7112668433869974,1.0388057066046086,-0.6869104934594831
2021-05-11,0.506185107459497,-0.5337617011596358,-1.022103696705501,-0.9212475684966034,-0.6822231763636241
2021-05-12,0.6467440446250345,3.702710987238487,0.43800099700733336,-0.3129982839972285,-0.6642712967493434
2021-05-13,-0.03661253051834349,3.4565835981266475,3.2849800610281323,-3.632315976734637,-0.27631498810588656
2021-05-14,1.4725198882269621,-3.8640785413084244,0.029993935246525886,-0.4438878269270876,-0.6002555846582801
2021-05-15,1.5607043340170001,-1.5761904142108527,-0.110004260660724,-0.07182632590047619,-0.8031631019958213
2021-05-16,-0.6027140856185551,1.1939488075818332,0.05836831124901578,0.3367441478629143,-0.490556785528826
2021-05-17,0.4706892248892262,1.9289361829521992,-2.5675635285988436,-1.370014032155523,0.048458052212758264
2021-05-18,0.09752235030975917,-1.5498191956320706,-0.12004049960664956,-0.3646571710594628,-0.6367282056478529
2021-05-19,2.0102341524590543,7.92422624825707,-1.0657012037943236,15.787018417916363,-1.361372862406471
2021-05-20,0.5506565673978495,0.21847903095933324,10.954528088214273,-0.5012186101014654,-0.5638896313949097
2021-05-21,0.5350735201209575,0.12764325110714422,1.6219804374863034,1.1834329298324058,-0.41736286230116465
2021-05-22,-0.2205429609795958,-1.67495130668239,-4.698016150414048,-2.242769419269558,0.8635535013480293
2021-05-23,-0.045936420392988495,2.576694935974372,0.41600301076230844,6.333439751267624,-1.1546071033093106
2021-05-24,1.7226177861298801,0.049357842116324956,-7.166629237332669,-0.5130199917942752,0.7683844287157169
2021-05-25,-0.6940555174669445,0.37864389744636967,4.177782564590793,-2.8688546321536754,0.20166384088974518
2021-05-26,-0.010042999972190552,-0.9912623799607458,0.7308625987534119,-1.0507673644295896,0.6466672090007226
2021-05-27,0.12518189734882906,-2.234358254827456,2.5286038824835386,-0.18365872742818565,-0.12497844748875014
2021-05-28,0.8455290309478508,0.36245152097804595,0.8862767122768315,0.33640492389466803,-0.08025624111458152
2021-05-29,-0.05191594386756546,-1.188166311471661,0.24152716378141245,1.1147692653140298,0.3440656949911892
2021-05-30,-0.04349295620035179,-1.5973627478359427,-0.5151322357688524,0.2961169416021057,0.35114085142417
2021-05-31,1.5016171321155312,0.1633576354697974,-0.5239317894592229,-1.1678708605184065,0.5775418533540791
2021-06-01,-0.611548890536527,-0.6818904600406089,0.6578646345648813,-1.2240109422327534,0.24822159521063575
2021-06-02,-0.6237799227222766,-0.09567992258022309,1.34867571545156,-0.562819763824791,0.14170060168026546
2021-06-03,0.033061639387199034,-0.017991940723890355,0.9685312381540299,-1.2841465372148841,0.30106699771281786
2021-06-04,0.08949142113770925,0.517158078416798,0.9358264493641397,0.6639675494371605,-0.18386112872679772
2021-06-05,-0.641257625589749,-0.4634346218973068,-0.09648938934512054,-0.039501043662145276,-0.26491706342820487
2021-06-06,-0.22787020495163587,-0.884070471304361,-0.13764401882029112,-1.7643540881507707,0.3158371510785893
2021-06-07,-0.0033461237546960577,0.5946271256165964,1.536697728843573,0.8599070614682656,-0.5222492090625118
2021-06-08,-0.704594719957573,2.2371328411947733,0.22201438240494323,-0.621734344405895,-0.7232818340400777
2021-06-09,-0.20573869835110187,-0.21472791102810823,-1.7511774341569173,-0.291954579188894,0.08845220439729017
2021-06-10,0.5470796413772901,-1.2259436973886768,-0.04318561929968111,-0.387521628823171,-0.11309154593809621
2021-06-11,0.36218124733331347,-0.859520447921485,0.24366335424984795,0.574168810627427,-0.17269716178432068
2021-06-12,-1.0002504434152855,0.255800840438867,-0.08603344205946713,-0.1015303903887279,-0.2977607540196601
2021-06-13,0.3257307358858373,0.3292424988426634,0.05382350166225064,-0.3812036902087494,-0.8614430965484567
2021-06-14,-0.8592848448689587,0.19658380895466995,-0.07897827076832732,-1.0600200016887755,-0.24477079355303286
2021-06-15,-0.3478317754749591,0.5883458592038506,0.18318708594146949,-1.536954292464414,0.39589408558931105
2021-06-16,2.007148129611308,-1.190044347970101,0.8485625656465429,-0.39205206148056143,-0.725993452051699
2021-06-17,-1.1624478109256249,-0.38091527699351774,1.0045339724130349,0.11631830364267055,-0.7725194538549878
2021-06-18,0.7104311229174313,0.07241815742158078,0.40683104832798334,0.6193495303524186,-0.6418383983900988
2021-06-19,-0.34467627914877413,-0.6386746924816187,-0.1641085910099235,-0.6938744701207953,-0.31303152111550403
2021-06-20,-0.29999258483016034,0.7631018812232072,0.6744069902322231,0.36914963150706787,-0.5783214290979555
2021-06-21,2.460792378448342,1.738335259171036,-1.9560795436949707,4.308709683633212,-0.4535194063643688
2021-06-22,-1.1527359947007845,1.5109299796725577,11.283436738462827,2.7170447111468707,-1.6856140189064897
2021-06-23,-0.20000599841437863,0.07209244554297856,-3.5640015818769393,-0.3625611409261749,-0.1927629156967706
2021-06-24,-1.2252785278567613,-1.1168699907153394,-0.7116965783023342,0.012499766308897093,0.04039674272640196
2021-06-25,1.525686673746337,-0.04473243053213007,0.3325445958156827,0.11929107754545022,-0.8454320059393025
2021-06-26,-1.265260708246951,-0.3650448522794624,-0.35330485747175067,-0.2424498937825095,0.12528819086910598
2021-06-27,1.4318013147836346,-0.39516765205994986,0.515923048660681,-1.238240071799979,0.448713473852935
2021-06-28,-0.04654664442442755,0.619605888598489,0.27974509868812075,-0.874972389022807,-0.31344709424062783
2021-06-29,-0.22158347472442164,0.06352317670540748,0.7694055281387864,0.7510845655986987,0.25122377791223804
2021-06-30,0.1769587026104424,0.1017088908014253,0.9065398691282659,-0.08980521233619845,0.21300540834006615
2021-07-01,0.5499200488745274,0.5749979434813892,-0.6942290570868461,-0.9760278364312103,0.22953103015741394
2021-07-02,-0.749210087755145,0.8431777638100236,-0.040081196300147774,-1.2552542402363562,-0.527877915985688
2021-07-03,0.44723022271638857,-2.392219941775637,0.7196532672786075,0.44841825926138834,-0.930674641867276
2021-07-04,0.3094049562405446,-0.43890644640462834,0.06933688246704842,-0.26958529339108606,-0.26485087985001426
2021-07-05,0.5876705929354904,0.012158006383368131,-0.378817213440994,-0.20721401174836537,-0.28941191457436977
2021-07-06,0.582118348672124,0.04975819035732515,0.04863487313929244,-0.8360091543446407,-0.038785632720239945
2021-07-07,-1.160947497567744,0.5431327588196113,0.10116276270470863,-0.28965656576709975,-0.13016559107534487
2021-07-08,1.596989047307027,-0.017426430174810846,0.2516969710547429,0.5233227456618007,-0.1692205852831281
2021-07-09,-0.8678495376307181,0.15197271646558358,-0.012520728337329541,0.3105480395573305,-0.9085158945540033
2021-07-10,-0.5678447086213151,-0.5188647839744741,-0.4023681012497286,-0.37788582446918745,-0.40047028106583743
2021-07-11,-0.5652127890621031,-0.6406137156458389,0.03735367159044152,-0.1697288627158551,-0.20046012321039522
2021-07-12,0.7046745962015385,0.16012359585231203,0.2981220653687349,-0.5179014347389203,-0.3918361233589635
2021-07-13,0.7670296578877163,-0.37986096494506005,-0.5649523065371927,-0.200459095628526,-0.26587251857935307
2021-07-14,-0.20474041313629024,0.18444294873081896,-0.38144077956068845,0.8392099130999705,-0.2534861713962452
2021-07-15,0.6323546799941651,-0.2676594114781873,-1.5093746742215757,0.40344871717571934,-0.6272911286039139
2021-07-16,-0.5813116432182349,0.01056748287987883,-0.7742482033099157,0.8812381134023665,-0.328843792676498
2021-07-17,-0.8317174637566878,0.00288212896327721,0.026941927796839082,-0.44125923309913,-0.03378795207543405
2021-07-18,-1.2264114907107355,0.2082474299830641,0.10603309520105403,-0.115696421381794,-0.7665710678645806
2021-07-19,0.8523914555256512,-0.21669045921660218,-0.05849305656824304,0.9169018823463575,-0.4130925288344304
2021-07-20,-0.7229196397696399,0.6156834298283109,0.058620031897573616,1.443242085201294,-0.4895764031778916
2021-07-21,2.260390530627462,0.726278948198828,-0.8914738125257264,0.2825480591947027,-0.7565766202160735
2021-07-22,-0.7339116020541797,-0.12548957587617393,-0.5347910596531836,-0.48439007299283204,-0.19183414762072734
2021-07-23,0.802450899590536,-0.01974180554606532,0.6893071746205459,-0.8318046567639872,-0.5815066767515935
2021-07-24,-0.044958698233052,-0.17059275084883088,-0.5166669092685829,-0.2247673084480591,-0.014919864043281302
2021-07-25,-1.2741658438030938,-0.053074563170978285,0.10109437855151975,0.39305423189290817,-0.6993890951873017
2021-07-26,-0.8473734843431978,2.769107372813451,-0.36447154331259735,-0.1623419776134829,-0.2579531117677156
2021-07-27,-0.09751468453218169,-0.5290817260350605,-1.9621703487731597,0.17277968473042618,-0.2802602698137505
2021-07-28,-0.9775133888682532,-0.41415625366441483,-0.5278214060115739,-0.00027706799388926037,-0.5432088982756657
2021-07-29,0.4874849393862936,-0.5343126983432485,-0.08163434018309858,0.11484488085833212,1.1879773158113804
2021-07-30,0.09288295166201398,0.5325783791923244,-0.3311578381860504,0.36717344895270104,-0.1927435434378478
2021-07-31,-0.12422530382521667,-0.08474485904617818,-0.7267526672603846,-0.1545915931245706,-0.11775242617718631
2021-08-01,-0.8703808152303784,1.1033438505840278,0.15760287785799393,0.32030575957551005,-0.8741307841586672
2021-08-02,-0.5311439262101294,0.32895787679399013,-1.037859952810637,-0.6493760839912565,-0.3480517108489053
2021-08-03,0.3106355749997117,0.2243735588651057,-0.4721388866278695,-0.6128542698671171,-0.6666542866481718
2021-08-04,1.3713444040601153,0.3602738327678727,-0.7641536173317487,-0.9533222112707133,-0.6663496448256454
2021-08-05,-0.2366226794737926,1.4972240261335654,-0.7477335684906387,-0.91059228256196,-0.36119837772449
2021-08-06,-0.27208144639690324,-0.05256092613601877,-0.42668314758029985,-0.14192436920423893,-0.49997402283896547
2021-08-07,1.0357364765328374,1.2499492288932037,-0.29602341029362916,-1.3136401637125716,-0.043555148520193175
2021-08-08,0.3531774579275106,-0.28708890429559664,0.049117047048347504,0.3518931894012586,-1.313094018137207
2021-08-09,0.14569751125078767,1.0389473114029226,-0.3338089373364253,-0.2778030200763582,-0.5504393669712939
2021-08-10,-0.6712555816567467,-0.033989737818647316,-0.5382262679183857,-0.16207655001103968,1.8801031207269343
2021-08-11,-0.5701031404219568,0.22112511642524024,0.4797494971688545,0.8931301308909865,0.7119303594070977
2021-08-12,0.19775384332096616,-0.07707666524066256,-0.2119499464798541,0.7249935722740622,-1.4343205545545945
2021-08-13,1.5311464371994112,-0.2574902735134057,-2.098185211061046,0.31313827240387576,-0.029062854043786973
2021-08-14,-0.5195537225403516,-0.3213284060422368,1.3457340950630543,0.02453507013402671,-1.1523106257207298
2021-08-15,-0.8742306116639696,0.7999056993292998,-0.07677331469516895,-0.5033713812272227,-0.9477823216510105
2021-08-16,0.3324606794391972,0.23019916605731236,-0.7063026954341987,-0.3191726408184543,-0.47268268859917706
2021-08-17,0.1600812622100415,0.5398756759495165,-1.26353482684999,0.9228373740195097,-0.5545205575860862
2021-08-18,-1.0727775423937636,-0.12106172769262617,-0.8505676196658811,0.45330799950713796,0.07393025795845475
2021-08-19,0.8381083684429312,-0.2775003226339398,-0.8036171672174046,0.37198250344939243,0.6189289948191832
2021-08-20,-0.08381625294738936,0.24979127972161233,-0.06126663844052757,-0.7994290267049212,-0.8150243805333125
2021-08-21,-0.5101834017420408,-0.1344463642292856,0.328484049625053,-0.07188315851124594,-0.4784953502401545
2021-08-22,-0.9927596046796626,-0.291953970209858,-0.2838572650526799,0.7593994408752901,0.3227075373827447
2021-08-23,-0.3809517522443149,0.7581866645331157,0.041915073523850675,-0.41951214792099273,-0.22840146890447785
2021-08-24,0.43669184575466097,0.0004727657281049664,0.2223992726333705,1.4126548569288968,-1.033035975993809
2021-08-25,-0.6934768724540694,0.04836132915878205,-0.18124507489589417,0.3609911567628129,-0.050729538461303424
2021-08-26,0.36276684011593324,-0.08425050892651108,0.018068255629456756,0.7234417303499129,-0.7099812258061999
2021-08-27,0.6987799399614764,0.09493537386605681,0.39059649585189465,0.1481820238501679,-0.32957008149304623
2021-08-28,-1.0108606429625795,-0.4817497924186158,-0.1270446821872514,-0.5981766039144192,-0.12138856251495181
2021-08-29,-1.0664290144479003,-0.023877932629265176,0.5933873403788748,0.5446927705285208,-0.005908746913251569
2021-08-30,-1.317594162730809,0.9957969212072977,-0.813823179417656,-0.08753355165719463,-0.09021411958945885
2021-08-31,0.48038695889394617,1.4707758803410926,-0.1300874423963986,-1.2114545551539686,-0.5965228479795985
2021-09-01,1.5692102270535622,0.6226722835985717,-0.3312400442482456,-0.9629880419747322,-0.14750826983737242
2021-09-02,-0.6911808878796379,-0.4135313374016893,-0.4540493557511601,-0.37608806649931803,-0.49459384181272376
2021-09-03,0.047054904671933476,0.5442317733754888,-0.03386500291513576,-0.12137253635854528,-0.31449697181184927
2021-09-04,-0.5341329160871443,-0.7108122938497193,-0.06943222184803563,1.0974986383302927,2.4149658740815814
2021-09-05,-0.3410266896369906,-0.3869033217957574,2.339031351881851,0.900603370504686,0.4829991141580793
2021-09-06,-1.0389402326514234,0.15130853686764079,0.2620324746692941,0.13078522708791596,-1.3854210369766196
2021-09-07,1.229681699447234,3.5144275668276674,-0.6128008902682965,6.683174169564756,-2.047133065804359
2021-09-08,-0.8566277192513103,0.15158624772705545,2.5806946427959843,-0.7470916030271267,0.3079061328355135
2021-09-09,-0.6823842078113852,-0.16205061781889016,0.29663446263747195,-1.2566608122468608,0.3768636865181312
2021-09-10,0.9094704249438257,-0.7205623244500551,-0.13505516157794806,0.9422294944370769,-0.7182782351357053
2021-09-11,-0.7444817254484308,-0.7257072061335834,-1.723809999367935,-0.6968036993784911,-0.1174780421797139
2021-09-12,0.4449858657993322,-0.5340653875320147,0.491268678000511,-0.022468840428630205,-0.18490925767013758
2021-09-13,-0.27197870845425537,0.7078640167183604,-0.4651241564593817,1.3121233126118679,-0.3247880308403394
2021-09-14,0.22757031581838544,-0.47683827943443935,-1.6969637144175496,-0.9166869225800899,0.14183328247940302
2021-09-15,0.8684276617862053,-0.48883923435914567,0.8450973949592293,-0.6721251165539182,-0.3423745637012281
2021-09-16,-0.9938554307995533,0.42149180550503407,0.07942613640835271,0.05377364375935686,0.1581903366654852
2021-09-17,0.7494558344141441,-0.5091819620078734,0.1345298596979387,0.03409394081390001,-0.039502259222349144
2021-09-18,-0.9075813797127671,-0.3889149110913902,-0.19948548973018154,0.23708553288325104,0.6978740770338462
2021-09-19,0.24233215729311963,-0.459775818639741,0.2605659041761519,-0.29525577058072316,-1.1178162554397018
2021-09-20,1.6683446920222778,1.7932021874395752,0.015891862261489198,2.052346345091249,-0.8056071041332
2021-09-21,0.20884036526366928,1.1787808044445398,3.07700990390492,0.18326838616317692,-0.4388198236927512
2021-09-22,1.8957669537494393,-0.6248151769326895,-0.49157609730077534,0.6838568158439208,-0.43650600982841403
2021-09-23,-0.4547442044748814,-0.7537787927451941,1.2467981137465545,-1.1809286004224455,0.0718922154059385
2021-09-24,0.6170035151929455,1.1856516129740453,0.9542599258540803,1.057200025490782,-0.8411697891373675
2021-09-25,-1.3418352554396757,-0.8690288046618795,-1.5777589030118915,-0.411788305127548,0.25528199617967556
2021-09-26,0.28775719740403854,0.29169996553858857,0.7554131453355353,0.12439138335828662,0.011047223503416262
2021-09-27,0.27463650944440465,-0.6096703100652345,-1.874341844493485,-0.3657455585613001,-0.1470638364629824
2021-09-28,0.5696049222657213,-0.5646217489447807,-0.05099122483787193,-0.05566672881606371,-0.3439381374243809
2021-09-29,-0.6704903327960355,-0.2655093147814867,0.10511694555304911,0.33154252196369627,-0.41076530796523947
2021-09-30,0.6704882090588372,0.1215079651754572,-0.3082218519024834,-0.5012218156260309,1.267400226110942
2021-10-01,1.8409763329790934,0.4207498757167473,0.48223839976364646,-0.16070202413082013,-1.3790516426826207
2021-10-02,-0.5224070146109925,-0.19793846010681723,0.7672963122797434,-0.044301432399493156,-0.33795225544915547
2021-10-03,-0.9786061091511307,-0.34814276901920543,0.27053743561768445,0.17734717375964165,-0.40988382487829506
2021-10-04,-0.8658975272735631,0.280538715601875,-0.0017981321735106978,-0.22536251213058894,-0.2701299574418263
2021-10-05,0.4746199634607644,-0.3839592768522346,-0.2634599735526617,-0.1063544949210629,0.03932953005817538
2021-10-06,-0.7352352062222287,0.8962197914987391,-0.16792839748554986,0.8307106213781094,-0.3106983121679909
2021-10-07,-1.1627534784140743,0.013115675128711958,-1.721686268610675,-0.4903000318506035,-0.2872629635015606
2021-10-08,-0.8069865498102956,-0.351701646362168,0.30484457153416317,0.10956585598276301,1.7554930766987349
2021-10-09,-0.9017090019169993,-0.7456123644776145,1.1956355415515638,0.6086269857879909,-0.21667703696178078
2021-10-10,0.5782785321395144,0.20613200134116078,0.48999911602682555,-0.31014281394283927,-1.1648762132088155
2021-10-11,-0.06919403519785933,0.4001365808695028,-0.031784986676389355,-0.3531544511041056,-0.48085343751253296
2021-10-12,-0.6965242467447912,0.2152839235479728,-0.8668819535611599,0.4934390827565169,-0.05960514139692897
2021-10-13,0.22747291485830398,-0.31737550718417734,-0.7432975509862927,-0.2812698678297473,-0.4817661746313355
2021-10-14,0.5325967884908602,0.4430376655411466,-0.27969299303043144,-1.5367444141383624,-0.37665558985996916
2021-10-15,-0.5230470891346832,0.5142369417969963,-0.13493475554771603,0.518234839849545,0.29203712881201044
2021-10-16,-0.7345739524776349,-0.4816194231959705,-0.5427036763344635,-0.0847435062825033,-0.1251660889877102
2021-10-17,-0.9375612905397266,-0.03388229765118976,-0.07105180788163504,1.2204540035646192,2.45246112751215
2021-10-18,0.01938022645491543,0.1464939428033437,-0.8486618528013439,-0.9807116555624235,-1.5875055931310982
2021-10-19,0.28266087810271856,-0.22632823024734652,-0.1003273054476288,-0.8251598700247803,-0.9333367313191495
2021-10-20,1.2347492159577909,0.5205824318373665,-0.04345275093257659,-0.6438506802887786,-0.6563178036611221
2021-10-21,-0.597077443959391,1.7606381131188178,-0.5296383315698426,-0.9038891649754079,-0.5416184644986098
2021-10-22,-0.1757341777342362,-0.8498356419965964,-0.17301252075598442,0.1831185521183021,-0.6885291264034983
2021-10-23,1.3653215348109926,-1.1368800076036074,-0.14322598163383574,-0.6253152414628355,-0.1803760677719923
2021-10-24,-0.2844554344922327,-0.06492995455999899,-0.2785853255252108,0.4560713480652998,-0.30362479401300735
2021-10-25,0.133069415632797,0.27720961940618566,-0.557326674847962,-0.8074555809551649,-0.2400868514144976
2021-10-26,-0.337145928423799,0.3442189972223018,0.30929181292699665,-0.1306338772814983,-0.5830889269342882
2021-10-27,0.17071023062949817,1.721736869401405,-0.4470730730049033,2.740000464798147,-0.551223491170335
2021-10-28,1.2620957587995785,0.4375026715307562,1.250350641334989,-1.3632389049300264,0.20023960115131648
2021-10-29,-0.2657823080221301,0.17468209549324248,0.46209545219687675,-1.1330359507602246,0.564797764575492
2021-10-30,-0.059078839940694225,-1.305704021236476,0.8634596983343401,1.9454217864846133,3.218160421006562
2021-10-31,-0.7945025858368878,0.2624238042623185,-0.534705706762251,1.9333304940885965,0.12863703364461537
2021-11-01,-0.9811246167631708,0.37712269483742905,-1.379496562317548,-0.14981130912812504,0.021267151294315303
2021-11-02,0.8343482380927384,0.44016263808061895,-0.3526342446403641,-0.7706335364878344,1.1593680588252868
2021-11-03,-0.9821253115429727,0.2630453353797571,-0.22447534108609501,0.36077261554721496,0.5966830919284285
2021-11-04,-0.5040027270698927,-0.28422117084666,0.14070479258304022,0.3066383058485036,0.3447732564552923
2021-11-05,-0.6019343540776062,-0.67992194404067,-0.19745399346457304,0.11270814336158959,0.405332565946783
2021-11-06,-0.8158255517043166,-0.24993155578767812,0.12502588006369997,0.20144985177246175,-0.11294771088912062
2021-11-07,-0.10747785707627729,-0.3889044763452836,-0.3194861222561498,-0.8686848506267525,0.34466683538086135
2021-11-08,0.27447976395881085,0.6883738986094667,0.6189297298719166,-0.1361544462909275,0.7944419777794672
2021-11-09,-0.6315655279377747,0.428288236027289,0.4012071971793897,0.34279134350299467,-0.045428727746573125
2021-11-10,-0.4814309523600255,0.5901312872390427,0.4563856278836362,3.4499807651317966,1.1630171708254406
2021-11-11,-0.3457874773046655,-0.5507988266650162,-2.2336054292243466,-0.7404568605946059,0.488335089099066
2021-11-12,-0.6432031104173193,0.29722769778621877,0.5755177550807137,0.09484897713394039,0.5412621009671141
2021-11-13,-1.016298698478479,-0.6093166996753794,-0.3074653061037829,-0.13354634602199109,0.5050896405584033
2021-11-14,-0.875756009092714,-0.5578143374235774,0.4420463704814496,0.1632614994152639,0.05604651117358147
2021-11-15,-0.6183494618991591,0.4086885432431393,0.07560898510513628,-0.06855191090594726,0.24477580764266782
2021-11-16,0.8192391903650013,1.7430277765800806,-0.09298447401291902,2.3424301096840305,12.16629970697349
2021-11-17,-0.012749757449199673,-0.6270973238851324,-2.520710684878562,-0.9198956512872899,-3.98181517524146
2021-11-18,1.0644488826497271,-0.07835670168368426,0.35004598098432527,1.8481900895140928,-4.203164241950919
2021-11-19,1.1085121013351131,-0.26191080647437626,-0.4676098124855186,-0.2030248813492348,-0.37522379425299657
2021-11-20,-0.17014436183946344,-0.5556729504007692,0.09782046178003824,-0.08735937384178578,0.541735746768266
2021-11-21,0.30611660646861216,-0.40910734210076005,0.30623310138687815,-0.0325805912136998,0.2546440191556455
2021-11-22,0.1743979838417954,0.7253459668194399,0.2804661487521063,-0.36943941615367093,0.19800973747569972
2021-11-23,0.6365350663422185,0.4328743974353857,-0.303609886365949,-0.9732789400781842,0.2316148582615527
2021-11-24,-0.4249990945862468,0.1351655680855633,-0.06597124135732262,0.35032512743914657,0.08979143290662026
2021-11-25,-0.837026993006983,-0.3376688555028612,-1.169504534302524,1.1647006783014626,1.622758738631955
2021-11-26,0.5374794491951006,1.168833677787316,-0.9015354451699591,1.8432954529463512,-0.902223512711115
2021-11-27,-0.5173048414796719,-1.1891973237203852,0.505619462439819,0.07827622675577597,1.0505091839344947
2021-11-28,0.8691541238998086,-0.2524006154451321,0.11879217489922342,0.12772189914784182,-0.22755043217493334
2021-11-29,-0.12044147416441817,0.3834647018217809,-2.320976603680333,-0.7870994090022267,-0.08331430429894134
2021-11-30,-0.20690880413797128,1.917092363712133,-0.21905610756800645,-1.4736369038590842,-0.12158764579385332
2021-12-01,-0.7457530598991485,0.37402215388237997,-0.4366553714156278,-0.46699777883335086,0.4603998533797273
2021-12-02,-0.2917774562282386,-0.879693799137724,0.011847774039506861,0.6010013106764392,0.875837011010396
2021-12-03,0.8743904121343994,0.461149406610595,-0.44486812021773153,1.375732305532121,1.1519722855394194
2021-12-04,-0.6121975290114731,2.6681747569200422,-1.4197676437667637,8.776112383712197,-3.4603122690130257
2021-12-05,-0.7936489333069611,-0.6277854773838669,-5.491019886615048,-1.0929704549882375,0.21973772555377608
2021-12-06,-0.10830557500388348,1.3295929751687559,0.24515941415358222,-0.0054475283593021576,0.34361905923867175
2021-12-07,-0.8169383642402036,-0.5737613441307506,-2.8749884449731202,-0.57536539214564,0.30389559681757966
2021-12-08,0.008898146656282774,-0.5998700942433095,0.2992003340519626,0.3889185832230117,-0.006393739338681495
2021-12-09,1.140262925955821,0.1920664078810744,-0.7872430333783822,0.4192516039194278,-0.16470570010680924
2021-12-10,0.017807850800968788,1.1931000788884805,0.7556104672222166,-1.1596780874114083,0.004576508475778351
2021-12-11,0.4779245001744638,-1.164114804128264,0.3523618816725703,0.11763770259143322,-0.18203848427463515
2021-12-12,-0.6559733414487212,-1.0741634088622714,0.24370806933275307,-0.10189615403315735,-0.10381520206843976
2021-12-13,1.2940094308965129,1.2241169513231527,0.16640824384062108,0.9671063901077296,-0.45826989451143285
2021-12-14,-1.057689323514858,0.3868108261181084,1.4688057242761174,-0.9361162713358606,-0.0430380185219866
2021-12-15,0.6847209701180837,0.701353546941595,0.3265025228143107,-0.524297598483966,-0.3166870161332178
2021-12-16,-0.6497355011751725,-1.0279829175063078,-0.23167002941246329,-0.018915628892314473,0.30133699930547697
2021-12-17,-0.527563369903997,0.5740734916190455,0.16594507350552345,-0.4169814054116958,0.19159533548077187
2021-12-18,-0.3574839371155331,-0.6029879211251044,-0.46595425049796974,-0.2892127229602233,-0.39705286363803094
2021-12-19,-0.740022951172327,-0.6521449930709657,0.12595304771587987,-0.1314504064185883,0.08777922974266497
2021-12-20,-1.111584401438365,0.8718757805404564,0.25502842310934914,-0.18295709007670286,-0.4018122657490324
2021-12-21,-0.1726125603150864,-0.8330920026693264,-0.24102327345566102,0.30619018235212814,-0.08209926531458128
2021-12-22,-0.7098249072663374,-0.5694465564039195,1.0085159895017628,0.28558831837575754,-0.18115361336119515
2021-12-23,-0.08295787902974185,0.5533973757461941,0.28081763617504246,0.3703769114543543,-0.3370574186002047
2021-12-24,-0.47768922376228906,-0.8047204416052295,0.5646166760068443,0.3978273924337114,0.11568139808862149
2021-12-25,-0.6369534910506457,-0.4027407473538102,0.10507609862738158,-0.4817850826486406,-0.01262925483004477
2021-12-26,-0.9684735745835391,-0.0919581065703437,0.5083057889800155,0.2135927752002795,0.09845441563514205
2021-12-27,-0.8952882275383631,-0.10175759817647585,-0.05173022600073019,0.3963694289503732,-0.31777221296378927
2021-12-28,1.154025656272233,0.6183425702956661,-0.4567668864516969,0.5589544517183189,-0.2379782368887399
2021-12-29,0.7431250050548074,-0.25889817555556494,1.2296470141425682,-0.10423497487993517,-0.025492988835090897
2021-12-30,-0.16594236371733645,-0.2817330219814162,-0.06848304779104789,0.041802723238349764,0.17660525457472562
2021-12-31,-0.9695245595013243,0.27850491831001895,-0.3267887519451597,0.08703683842232042,-0.22909439806003998
2022-01-01,0.3958828757601445,-0.9184699396734258,-0.09947460501374472,-0.44248983452418045,-0.12097675845219005
2022-01-02,-0.26749466545061856,-0.34167951824794124,0.8590424663640495,0.44780261752199657,1.8385252477373222
2022-01-03,-0.3080715160539422,0.18390994730261997,0.7289396976511336,-0.08749353287700838,-0.9724318346171429
2022-01-04,-1.0249955119340002,0.39530451576257014,-0.15645766543344305,-0.29472436784966205,-0.6657427533205027
2022-01-05,1.3470393846730102,0.4239777834012481,0.2139676939465726,2.3003581346062183,-0.5110531451064302
2022-01-06,-0.3171895427733488,1.3188490125202759,-2.3911733188753663,-1.883825471697862,0.24831815464850077
2022-01-07,0.8953645405062641,0.6181853897196053,-0.13503352576059363,-0.3865117729046309,-0.3670192725113073
2022-01-08,0.34085252310477526,-1.3674426555739132,-0.34182097820789303,1.5975740240575051,-0.3137664913018647
2022-01-09,-0.0939819823095295,-0.6636631198139936,-1.6972807973260555,-0.19278672066988747,0.3730445525620645
2022-01-10,-0.43469690675287576,1.2560184555976375,-0.3221370430659858,0.5999877714307631,-0.4837260348084431
2022-01-11,1.0570185098926401,-0.6687796241067985,-1.0253980569096788,-0.4839461519828644,-0.20642870344630368
2022-01-12,0.43375703969257523,0.16104730555486702,-0.20007714707830235,-0.5986627753754169,-0.2888453677209352
2022-01-13,0.4438884927332436,-0.18609816668943385,0.4357026474835307,-0.02910909962575957,-0.3422309773679473
2022-01-14,-0.35235837308025025,-0.2663948461087558,0.16558875504842951,0.17789587400579732,0.030980483145840686
2022-01-15,-0.8692330175984204,-0.6266244018548781,0.021302022830646077,-0.017159799642279143,-0.23422533684238864
2022-01-16,-0.8967612805099949,-0.18524728710590027,0.5647688966228819,-0.32619477334484775,-0.12770466120638782
2022-01-17,1.110754923577495,-0.011580322860400971,0.5506789821236819,0.05613219536230388,0.1483029415814527
2022-01-18,-0.5861185774578772,0.06321298102482967,-0.3325622846837347,0.27689514877119203,-0.31384734169874595
2022-01-19,-0.1814297652442531,0.16796214294722037,-0.28399604464350625,-0.07745169017509014,-0.33633437830276464
2022-01-20,0.7790916500523224,-0.6506786738462255,0.0221352297743345,1.2718097782789264,-0.3100920244345805
2022-01-21,2.805422779519239,2.2937396044427607,-1.6110147381164588,1.1422659420301768,0.03819343491405291
2022-01-22,0.23508708057365213,1.0627331870833412,3.1334963530087574,2.758723233791496,-0.8752926764232303
2022-01-23,0.7986648368631487,-1.0049997295601252,-1.7254028973759694,-1.3619953054265408,0.21823749674970722
2022-01-24,-0.4152651372143451,2.17479915424622,-0.2456045506552099,0.9884695181845309,-0.5784163551596911
2022-01-25,-0.982093244671361,-1.3785359554720873,-3.421587218376566,-0.12219881196399972,0.17642230741258316
2022-01-26,-1.0035064981970834,0.8782845922626615,0.08661678375341099,0.4889327248280222,-0.08748277306490318
2022-01-27,-0.372939824355392,-0.8083263170211001,-1.6377886450896304,0.5426279562211256,0.5191449404357682
2022-01-28,1.2353169016314534,-0.654124038113054,-0.7585598383590477,-0.9858358112649491,-0.3879716497015724
2022-01-29,-0.14152894189295967,-0.7670313102864794,-0.18279066954962225,-0.13923590752855122,-0.14108223189597605
2022-01-30,-1.22885250373182,-0.313377770399157,0.3806847153258666,0.6839842302098941,-0.05967276010687006
2022-01-31,0.27496449080844876,0.39286513381611377,-0.07911870702708615,-0.1583711025106708,0.11142174062023677
2022-02-01,0.7013726834200934,-0.3219969869668778,-0.82834435283185,-0.9763189542871173,-0.02046108216891489
2022-02-02,0.7162614074863051,-0.06580856443228969,0.13296320197687544,0.43824013959432584,-0.09488319479847877
2022-02-03,-1.3214043390375945,0.0064547316027755795,-0.7620893619126031,0.2649570691934061,-0.11930733839612023
2022-02-04,2.7972012281989285,0.6566507534733739,0.35251414749686627,-0.59873146859071,-0.30170542800657574
2022-02-05,-0.8201790400121076,-0.7725543217422481,1.0947647964929452,0.5144066087372879,-0.5332924664455215
2022-02-06,-0.35899060362071816,-0.4458267562690558,0.12796031983214481,-0.10390202905482283,-0.2138665979486706
2022-02-07,-0.10529770962942256,0.6609462751271379,-0.12642801607381693,0.16252161765825354,0.18527964697789054
2022-02-08,-1.0708229222128427,0.5813787776376631,-0.14056631121665114,0.8957877660411473,-0.5008419186968219
2022-02-09,0.6194805252842523,-0.49532089262937823,-1.1399566723171093,-0.5115445644994965,-0.08611716502359543
2022-02-10,0.6808117151166762,0.5971208445562699,-0.5865349085098291,-0.5995867746042594,-0.31732673483473894
2022-02-11,0.9588325702798496,-0.374209018272052,-0.12765290237676574,1.3123764582748845,-0.19764864720941594
2022-02-12,-1.1669117366458792,-0.5464493803313952,-0.5532719380143035,0.2694460435778785,-0.32378184341250305
2022-02-13,-0.4467781383637619,-0.32492285768910084,0.10801729601633223,0.02821012244239165,0.11064476986013418
2022-02-14,-0.3731214115549118,0.2594080171609969,-0.39233725473448056,-0.46390908537291314,-0.1401880332616123
2022-02-15,2.8201156559885874,-0.24105979670094813,-0.16050925479944175,-0.4857752628254224,0.01093834886932101
2022-02-16,-0.5153886786795183,-0.23330944949314497,0.22292418315537588,0.047898238368731104,-0.29057556809040935
2022-02-17,2.292262510967898,0.41019990371160797,0.17166424489007756,0.5532183332015879,-0.5181151755678365
2022-02-18,0.048370090262156315,0.0438536321779444,0.45152068163188974,-0.42245903983240984,-0.24648053255279995
2022-02-19,-0.8496772619037771,-0.5789264454254185,-0.09414392042076353,0.31505050757407266,-0.19734022895088066
2022-02-20,1.7147139113071168,-0.28059087495515483,-0.281538093202052,0.1489737851019668,-0.08212920693348509
2022-02-21,-0.7039752832656466,1.2032645426911102,-0.6419460676177818,1.6760689466015855,-0.3874203099515577
2022-02-22,-0.281313310777272,0.17710927750609828,-0.3617071798249374,-0.320236201485731,-0.0657099244172592
2022-02-23,-0.29631185842211827,-0.3716514373153193,0.048815780170863785,0.09577218834077723,-0.34374791344097455
2022-02-24,-1.2950813855343597,2.8964710633740633,-1.143303471372567,1.287591607332356,-0.4613383913786571
2022-02-25,1.5318617237805892,-1.6065423701448462,-3.5839574527332125,0.24993779362219054,0.32804695210719753
2022-02-26,-0.8178864424565431,-0.8764004772038096,0.2466655384733751,-0.09087775075714875,-0.39458880099678234
2022-02-27,1.2440118778254348,0.5105293860357782,0.3120443948495338,-0.2490515608126983,-0.09619770498753252
2022-02-28,2.626289588811441,0.08778387348706303,-0.82875684126721,0.9537538039446889,0.2449790258591375
2022-03-01,-0.7763583962683315,0.4270871249562279,1.2410070699592564,-1.004247537893926,-0.316519202315697
2022-03-02,-1.0351223824349518,0.20448993613844405,0.5621121820091368,-0.5656927897314391,-0.07317872267029238
2022-03-03,1.0001680885466835,-1.0576994188959734,0.3082489266525294,0.06489019435020132,-0.17242995913005094
2022-03-04,2.564156989587421,-0.5601715879000477,-0.49451352001447363,0.3105726181711903,-0.12789126489254993
2022-03-05,0.051265011440849544,-1.1203342174466995,-0.03814287846299291,0.2119304618060817,-0.012312622026546326
2022-03-06,1.8264141002950642,-0.2752948205990127,0.34277916818924536,-0.5422842433344776,-0.1292548941242197
2022-03-07,-0.5245798126746867,0.8250194319357476,-0.4530451842125706,0.20702340118671175,-0.01085130679611485
2022-03-08,0.17599454379342397,0.07635056497101869,-0.7680420606028393,-0.28726383154960766,0.4586202752835926
2022-03-09,1.6149954679897722,-0.3364055059675473,0.6851160068007495,0.11839059784826357,-0.0009506116095724484
2022-03-10,0.9911242891208908,-0.37438213598009135,0.6316334558737408,0.6660283155904118,-0.13723125758177682
2022-03-11,-0.46157925510036246,-0.006869334327389618,-0.876195679083005,-0.4222926717918746,0.041198441488794306
2022-03-12,-0.7490784043234346,-0.9329556264678024,0.5032334345145126,-0.08372303894637027,0.10086277069403088
2022-03-13,0.3817916482866169,-0.22587943420030274,0.6119566520287939,0.1612754515317298,0.00893021746312379
2022-03-14,0.28037532270533844,0.06777552749282993,-0.3432626807345147,-0.5716469706301176,0.14881507597809104
2022-03-15,-0.8064118655728357,0.34762122980810073,0.20692513011026945,-0.09220996376768108,-0.07745397498430026
2022-03-16,0.9340501306547464,0.6655241026816532,-0.12013910042469188,-0.7861456804507291,0.19618929602487062
2022-03-17,-0.38417367972206257,-0.7989072749364647,0.21261264610255518,-0.2068294872067766,-0.12967656939539784
2022-03-18,0.763967502294514,0.28979767784224375,0.4559124582716653,-0.47814738171648724,-0.01954641427872012
2022-03-19,-1.2785289240570474,-0.5958567897124505,-0.4056874263391551,0.8597642129261654,0.066343988833819
2022-03-20,0.40461473636391654,-0.000757611883836301,0.8125756502484025,-0.2752227612817579,-0.11238795197472749
2022-03-21,-0.7410534266616554,0.3922506127891556,-0.20691227952409535,-0.29645187445985915,-0.06390610460984462
2022-03-22,-0.15113283679240247,0.38974873951846906,0.08486278325722268,-0.3638023415010877,0.15250265214025036
2022-03-23,-0.3155483943150552,-0.10030238867678833,0.32993346230216414,0.09871469788758114,0.15602055677018728
2022-03-24,-0.20585003028471027,0.37518080980359486,0.29226216259293436,-0.8335527459420911,-0.3238815092159844
2022-03-25,-1.1581953701916554,0.07190210522570518,0.11912464053896546,0.08944804183868675,-0.2633405843847281
2022-03-26,-0.1707343676031432,-1.455027325248336,0.07883410105978676,1.1445610059718592,-0.3104123122061919
2022-03-27,1.1267833963332954,0.1684918102015842,1.2880986145466466,0.6222344912904428,0.13390562153750024
2022-03-28,-1.01999770019502,1.5243202092670214,0.7771162909120458,-0.6355580141905212,-0.2232095627659363
2022-03-29,-0.5450384273113236,0.39352056721252493,0.007693918955945329,-0.23023089582951128,0.08092916964090702
2022-03-30,-0.894369708413962,-0.6045864829395774,0.09238817635397796,1.1076012918731928,-0.21484546733748403
2022-03-31,0.01738645208092336,0.2728665827595351,-0.2502836652512767,0.637654071211184,-0.20610115715953994
2022-04-01,0.4193948059682802,0.5912092074135251,-1.0694360808509138,-0.40607842690237156,0.09324664455573287
2022-04-02,-1.1757395444854484,0.9594440142013824,-0.8065101005531037,-0.9445466967981013,-0.026433733376303187
2022-04-03,0.03188156511058791,-1.145043748442689,0.6298587507137603,0.20183897099179404,-0.23650729056914185
2022-04-04,-1.187801281568403,0.3352285135011347,-0.2532256621838327,0.7527512741726757,-0.10255615901634
2022-04-05,0.18489620653469577,-0.2154107381502527,-0.09684721932300087,-0.44943006401140506,-0.06065029479683387
2022-04-06,0.8250115474341753,1.355424298347924,0.21688875024768647,0.035788392620808726,-0.5267186548417168
2022-04-07,-0.3702322779728949,-1.0184199071311135,2.8708472078409355,-0.14792273284908916,-0.45674989071070493
2022-04-08,-0.8190676059572382,0.23823996019979032,0.8650868636935733,-0.03484292395790828,0.09095726706100675
2022-04-09,0.3245003939128115,-1.5401522874453693,0.7043313920889491,-0.37383840862326695,-0.02202752171195884
2022-04-10,-0.3672353631775298,-0.37315510585164063,0.826349484379514,-0.25117404141980787,0.09194329444147026
2022-04-11,1.0038976570456044,1.5266402134843118,0.2681784160721844,0.27992076733324994,-0.30455292262385425
2022-04-12,-0.7684860799922597,0.1390929008835888,1.9358323953129222,-0.5145409022087695,-0.13343599983354773
2022-04-13,0.0005474363783071831,-0.5211250782708786,0.7331159135931734,-0.6789079151502233,0.01865310373839626
2022-04-14,0.18641365961750767,-0.41863910535320786,0.4201786780519759,-0.08557408884707683,-0.0013134222724593312
2022-04-15,-0.8953118352521418,-0.8465145827456336,-0.2860367516664421,-0.22215100078990144,0.04342409083251499
2022-04-16,-0.7500040527701082,-0.6709993310424451,0.9355063757095611,-0.28554944398058457,-0.0018313666324981197
2022-04-17,0.1800998340552662,-0.2589752617589259,0.7752648204167923,-0.05266533760990966,0.01633838196981353
2022-04-18,-0.6152019999844182,1.2091569863083986,0.10396466765637322,-0.12922302645816183,0.04864097847190823
2022-04-19,-0.4828019134549821,-0.4820299044870456,-0.4182186219506631,-0.22226689362817298,-0.08672541603298689
2022-04-20,-0.8330050009813943,0.19857505945328413,0.6479617958927826,-0.0439926414766066,0.061961310289290986
2022-04-21,-0.18773918410880838,0.8661844321193722,0.20177673001358856,0.6005380314680789,-0.1473996844013429
2022-04-22,-0.8559926230999358,-0.3676517633610756,-0.18276367996331613,-0.1560703328618362,0.21749772753695593
2022-04-23,-0.44511960587129495,-1.2725996592917712,0.44552138870420727,-0.09272546911642518,0.006620295203755204
2022-04-24,-0.933674146467747,-0.2493258171949159,0.6077843021326773,-0.024603440504259874,-0.24724552263049834
2022-04-25,-0.42546325621625386,1.9921474241734975,0.30093982653221335,-0.586924803355954,-0.32952606993297673
2022-04-26,1.462528420427774,-0.4855360159471556,-1.1928277126820293,1.0409834287143744,-0.18342089929910008
2022-04-27,-0.0767098888243216,-0.15559537792506684,0.28055354220943046,-1.0131398650099432,-0.18916677616858854
2022-04-28,-0.6292409886560926,0.5273402729783421,0.5497158369725325,-1.0451157619928795,-0.18755151017886063
2022-04-29,0.47497392622982043,-0.05000875603516703,0.2185831014548808,0.46599028597745956,-0.28198904569516703
2022-04-30,0.4279241501748747,-1.0176911900788759,0.017613613822086125,2.5295103504437346,-0.14882629060857325
2022-05-01,0.21302419712132417,0.2789811305629341,0.22727578053876357,-0.9681733901676158,-0.2801808843685593
2022-05-02,-1.0213622838785612,0.9580403363675424,0.43113687846858967,-0.7358103474335416,-0.038342350997946806
2022-05-03,0.23607988654574524,-0.91871436628046,-0.012628877007414831,0.20338144876424596,0.08172589058690959
2022-05-04,0.8629735550288824,0.4140764032186134,-0.45789700282669,0.6549582724015748,-0.06250702313652974
2022-05-05,0.7840709725595941,0.8385602446106596,1.6881261672964951,1.3272986807148448,-0.5881093325034227
2022-05-06,-0.7501502629154402,0.3554789771141684,0.5371808862189594,-1.600414575437625,0.004073968121988454
2022-05-07,-0.03693272369524174,-1.0983186197868064,1.0170162999801884,0.17513873742950004,-0.08295366729505278
2022-05-08,0.23770527672908456,0.7577282564592197,-0.16059825314295367,-1.5249625389901162,0.08689691702290193
2022-05-09,1.0274540847577425,2.6586238317391095,0.10876290753863257,2.373766707539299,-0.6931927337213238
2022-05-10,-0.31939550111492787,1.2979444295518026,5.44382810120045,-0.08361497656868483,-0.2870061540434717
2022-05-11,0.790523819788636,2.1884392349033575,-2.0646060439126095,5.482377736715864,-0.007917978423456342
2022-05-12,-0.07285500079982073,0.552438026946024,7.298000126830965,2.379374202977109,2.012047062521507
2022-05-13,-0.5626208244940435,-1.8451839748976495,-3.6699539897134956,1.101666104551656,-0.6797672415064372
2022-05-14,-0.43096744565237954,-1.8124720473021174,-1.3612499958017843,0.21121342657422085,-0.26679315853826185
2022-05-15,0.44947201977156653,-0.7714731625430264,0.012706165455422426,-0.9009628193083528,0.4709867353912315
2022-05-16,0.31638850524870454,0.4993740038414761,0.5070847320588224,-0.5976345317361914,0.4303208745695973
2022-05-17,-0.2617549454985719,-0.6690467810938868,0.7644162031347556,-0.32611637507569147,0.39585516621838956
2022-05-18,2.0399860113692876,-0.9009065202108797,1.741325263317776,0.7916538511167583,0.09560543942384797
2022-05-19,0.2896029884808305,-0.3125458697698547,0.8998838312994435,-0.18564045262558648,0.4018460806431907
2022-05-20,-0.32488244261755755,-0.49307397008004383,0.46518912964300424,-0.15428482610760355,0.31456019599045937
2022-05-21,-0.96511796106091,-1.5702498334249626,0.23763966276194218,-0.04722651646803914,0.47569475571021447
2022-05-22,0.6891985832130114,-0.5144539575098774,1.3379574072349796,-0.41066275423369275,0.7569599317020657
2022-05-23,-0.07438669489142204,0.33153468701920874,0.9944518761954403,0.6613496716539016,-0.27615530709435315
2022-05-24,-1.400015926001192,-0.472820695467594,-0.33677177962714167,0.4731539577456009,0.10445073388841139
2022-05-25,-0.5087092375378967,-0.1994912399002763,0.2088062646425965,-0.7967882131331303,0.18011310694476199
2022-05-26,0.8947647785474903,1.170716007944515,0.38934751122816136,0.41397947020124615,0.010449934867186483
2022-05-27,-0.09813300003166188,0.5317202315512929,-1.2672778630170591,-1.0910964903897684,0.1605324097706344
2022-05-28,-0.564900180396075,0.0318045057289969,0.33271064792802735,-1.5256130002422255,0.12386532535771265
2022-05-29,0.9883574930006421,-2.485916366583948,1.5385394455387258,0.7940121005227355,-0.10420826978453511
2022-05-30,2.1157738818414096,0.4431067804972064,-0.012464627750448048,0.2495335151320197,0.5346997380432683
2022-05-31,-0.4001885126938147,0.04941344071104305,1.2715135293054305,-0.3754982060888639,-0.11226138077335958
2022-06-01,0.7528778331079107,0.522743600922029,0.06376360780630211,0.8039971973785371,-0.13907873504371732
2022-06-02,-1.1014855452338919,-0.4838597071613109,-1.0390777380679301,-0.1322603729061528,0.283210707911004
2022-06-03,0.32483103097424365,-0.4404614144627101,0.8266235634567239,-0.2948152054222894,-0.2032167188885165
2022-06-04,-0.14883517928387222,-1.4281702938330436,0.2629705542329124,-0.13236247476172308,0.03904560663449899
2022-06-05,-1.3218354292722885,-0.23475689053129753,0.5231121489383505,0.2995363817504773,0.6020986661887735
2022-06-06,-0.1285280664082709,0.9405204753961905,0.488056054901511,-0.4378670702649414,-0.14628137028726515
2022-06-07,-0.6038970192923171,1.3536777136638842,-0.3700771435987822,-0.06257279560780608,-0.29468827581145757
2022-06-08,-0.6845633309083707,-0.5838610080071291,-0.9508504094685716,-0.2722557452108554,0.029751629130930792
2022-06-09,-0.9817551528175128,-1.0095725310543866,0.4667710585048024,0.16769218419967885,-0.14828613071300986
2022-06-10,1.557067085819452,0.4682319741490148,0.3881472557793579,-0.09940298127117098,-0.1731246957409681
2022-06-11,1.5446231111544415,0.24761470752524767,0.3972530334508982,0.7122374554138254,-0.5198010648547982
2022-06-12,0.32249540984400005,0.7996647462739211,-0.5606111709306842,-0.01037579081088655,-0.1592222761218889
2022-06-13,1.6436783578552792,4.051106939343941,0.14324844566200143,-0.6237499766241019,-0.5029136098702862
2022-06-14,-0.8215933921947619,-0.5292430493180313,2.0612616135266673,1.1121796902406516,0.15237483919708616
2022-06-15,-0.6441853213827992,1.39398871095913,-1.8989222732711653,1.2074973601908434,-0.31664521356671965
2022-06-16,4.624513217052722,-3.437438714230006,-2.1230147568529354,1.8075633659158996,-0.4362707694312468
2022-06-17,-0.6826741843414629,-0.8576501802789377,-0.16693378349542415,-0.7008908813133621,0.38124102830430817
2022-06-18,1.4137427252070278,1.2191554082825857,0.8029717769980097,0.8423604090507568,-0.1767659323844995
2022-06-19,2.6639479541300113,-0.39647037183973094,-2.830549969862208,0.4288786182193306,0.43631885065247467
2022-06-20,-1.5023397327024137,0.23396801121036634,-1.4188097801912214,0.2064809357711392,0.18967476663106095
2022-06-21,-1.2067095968220904,-0.25806780692908704,0.18843598479492907,0.7193959199286243,0.08318702025983404
2022-06-22,1.9169271289550718,-0.8165338807209224,-0.4180250019316302,-1.040053837000661,0.3667770324398267
2022-06-23,2.6519442298514093,-0.8334231447019805,-0.18781630068730815,-0.23201312250369638,0.3826633079908141
2022-06-24,1.3794429524767307,0.08985156939016764,0.2601198583160472,-0.8804760822315437,-0.062380701671715166
2022-06-25,-0.7704594318892617,-0.5156529280302653,0.1470648782820323,0.6702049751007372,-0.056140698861931126
2022-06-26,0.6770380936353693,-0.4350856808153629,-0.3498877476572159,0.47125117790195553,0.38844319740738903
2022-06-27,-1.186225024606238,-0.0460141086537631,-0.4203982049015219,0.5813541201332091,-0.038497520233824155
2022-06-28,0.729059566965629,0.06362818205172692,-0.2508241575704361,0.06794211811345015,0.016869816039938364
2022-06-29,0.4657950994576005,-0.01693496917217766,-0.7340744765336812,-0.5318182966338496,1.3491794609626806
2022-06-30,-0.04302053026861897,0.19516598872166527,0.23487213769274232,1.23373695643912,0.9654945920102391
2022-07-01,-1.046527380710821,0.3731471267931304,-1.6952748059069906,-0.021820312650118495,-0.4337318754267154
2022-07-02,-0.7732490410263477,-1.0940704535518064,-0.31819075108065215,0.1681770712481704,-0.45458521854067235
2022-07-03,-0.7616044060942119,-0.5822778305336861,0.15046300631568346,0.11972778010326295,0.5427207206138983
2022-07-04,2.2933589964460355,0.08995037108213931,0.24707102457411773,-0.533508437873336,-0.37325401976922795
2022-07-05,-0.8792093518240295,0.5020391658802156,-1.154347828764007,0.2439906073300023,-0.337281958895974
2022-07-06,0.802153755591086,0.031099802276427946,-0.44233698667819205,-1.102132005473405,0.15494864422657978
2022-07-07,0.8518702647725701,-0.45698270652726936,-0.0002955084924222834,-0.09178470348439342,-0.2931355604986471
2022-07-08,-0.8227210937038736,0.4495383031613901,-0.05357872514150816,0.11872283361928378,-0.25717632675571916
2022-07-09,-0.8826418134751557,-1.0284242978683302,-0.20728571504893337,0.6136859886374221,0.13015811005153943
2022-07-10,1.3690101456840902,-0.25701596623494,0.5020625148737707,-0.3706676966702808,-0.2910434635648947
2022-07-11,2.272665204320207,-0.3670702584623099,-0.17033901471155616,0.3911554296912314,0.031392503656348415
2022-07-12,1.5934210719302373,-0.0743967690483784,0.2731927844152397,-0.7274445897626741,0.18538685085447715
2022-07-13,1.2052727400949312,0.9994817777752946,-0.22907775871349137,-0.012362416434318436,0.4907940748263418
2022-07-14,1.538587042819762,-0.21486002181103886,-0.6894161680086363,-0.4684165993958574,-0.6974672789787021
2022-07-15,-0.0036346327285010738,0.3008026236326584,-0.7764426588101442,-0.836112384176163,-0.20478491588580391
2022-07-16,2.3681090089047627,-0.07032153731668271,0.14413880325528025,-0.8631528885398797,-0.07130630511902841
2022-07-17,-0.8724337008574464,-0.23909389545943027,-0.8574311330589316,0.2708274271869027,-0.035710325446201195
2022-07-18,3.095596359268612,1.6104707526132587,-0.017737206317632478,-1.318247281530996,0.0048331364388937564
2022-07-19,-0.5974607484947192,0.6138052423461776,0.8898735379289527,-0.2627994239379942,-0.47308704233464616
2022-07-20,-0.6105215455040266,-0.06940203005706518,-0.19850332969368908,0.7554992897581998,-0.5372279488167798
2022-07-21,0.2660092832507392,-0.53045155207734,-0.4872269260311109,-0.5418265511723472,0.27948042597865136
2022-07-22,-0.16097001674858363,-0.16945949489042045,0.0065391418682029506,0.055571913530862854,0.05816121429791444
2022-07-23,-0.810678698894327,-0.548365809488157,-0.43994839651556367,0.22978618360866004,-0.30906409253488265
2022-07-24,0.1121958344861265,0.21436309477168297,-0.30925629828964324,-1.4321249054241998,0.09470202556411367
2022-07-25,2.376610696305729,0.11011622842050754,0.4034285407554111,-0.019748500636184354,-0.29771363412990703
2022-07-26,-1.2184867473585141,-0.06738894858541344,0.7454500534101351,-0.13187173676517946,-0.32798565756818293
2022-07-27,2.72843815745233,0.6397311326842591,0.47413871705553845,-0.5955204837584295,0.5802746735945152
2022-07-28,0.1685569320658268,0.8165110349408428,-0.0256757001461054,-0.30021247433925513,0.6017655820156007
2022-07-29,-1.072306915008157,0.1539142854745983,0.30867055669682525,-0.21318594694978737,-0.36946231043065647
2022-07-30,-0.18658855669893848,-1.2312518865304682,-0.05536767444299465,0.6123719987380899,-0.49452756381138907
2022-07-31,-0.7839261179791301,-0.47174773978579787,-0.7934954328908136,0.8085356698842275,0.519738943730945
2022-08-01,-0.0005027470735076537,0.20191556916856873,-0.5852000085372489,-0.30973327037707943,0.24421768967392968
2022-08-02,-1.2032034310297275,0.9104203490973362,-0.5489965035490355,0.13462222996965428,-0.36778074136594885
2022-08-03,-0.7598682835217153,-0.2885390279510317,-0.3134487878353937,-0.030448762779034046,-0.7484991908606643
2022-08-04,-0.8394778004012027,-0.38217732024154416,-0.373586803789293,-0.5032537366927711,-0.4058243010346095
2022-08-05,1.700008276349818,0.2367812225575282,0.4121360411261989,-0.626979873582053,2.37083354440028
2022-08-06,0.3023052631885804,-1.2586372307138536,1.1472555790906072,-0.25834857393122873,-0.29512435529022285
2022-08-07,-1.0880918009841418,-0.2402137890013897,0.5770659775486722,0.06964733821512144,-0.26900233187266726
2022-08-08,0.547342935375383,0.7471435856877825,0.2932578741726472,-1.1955822700415923,0.1654045169153554
2022-08-09,0.5972337150714031,-0.21472555107144442,-0.0016758131214659275,0.5724623938613426,-0.30271835920097206
2022-08-10,1.2684758912880691,1.062278957270136,-0.6796349441864101,-0.6057231896731968,-0.3595572212693432
2022-08-11,-0.7309442198729316,0.6633470233908727,-0.270747066957204,-0.6993665699013325,0.6458282445782804
2022-08-12,0.6726690269175166,-0.8977663429258939,-0.0221123492685005,-0.5858342462190719,-0.6524838109288458
2022-08-13,-0.6213822408842111,-0.32856953248531595,-0.06074591739216163,-0.6815232642475911,-0.5419777277995611
2022-08-14,-0.006980204020234979,-0.40929266700972994,0.6735548850223698,0.39434241990396685,-0.12785058040304179
2022-08-15,-0.6484500356943185,0.9773353233904589,-0.8130743152976954,-0.3279303479380779,-0.7001799801947453
2022-08-16,-0.4983707382438466,-0.435281434760746,-0.43122169234707824,-0.5084917755373692,-0.3910066465527709
2022-08-17,-0.2632694258188771,0.7532455663953191,0.2632751453657504,0.36763409940662667,0.08278150925892624
2022-08-18,-0.7425696641050737,-0.6070824511214521,-0.7695445836371088,0.3588929458599723,-0.27888910947469864
2022-08-19,2.603745932111928,1.4447861941962374,0.27880787928745543,-0.38082120398459,-0.6219454469258511
2022-08-20,-0.35781497038885796,-0.7130653549141989,2.2702029517116045,-0.12944747204302454,0.0403689269076682
2022-08-21,-0.08944617206059909,-0.12837967051286708,0.004573249421261792,-0.9832755583048898,-0.3748982325527159
2022-08-22,-1.1619032640414755,0.4701264560565127,0.10928855659015473,0.14658960226873213,-0.24917451177732544
2022-08-23,-0.19277958233004142,0.028851345414782643,-0.4043953765462974,-0.5391402749015339,-0.17204601496918664
2022-08-24,-0.9866528469865067,-0.16647980982556987,-0.04386762002891712,0.1697435246454683,0.09179783979347057
2022-08-25,0.01030314489854489,-0.40491840553469116,0.018906810703286692,-0.33786566861461453,-0.035682127224098914
2022-08-26,1.9666855831827854,1.556457879007096,-0.12771661888176494,-0.10929720636026473,-0.9396752833478058
2022-08-27,-0.7968147654017055,-0.7698268810512872,1.323549477836574,-0.5604757613204892,-0.3294916079512631
2022-08-28,1.1218036236054898,-0.9288308018852022,1.2266862399371037,-0.47682244806752344,-0.5403121999827519
2022-08-29,1.900573944231178,0.16196377096423106,-0.39534724519277537,-0.6073948721606824,0.24118230885733655
2022-08-30,-0.7564702757269359,0.987125604890014,-0.20393957715424915,-0.3185661119394821,-0.5564930183656921
2022-08-31,-0.5190075437177516,0.2902459994976999,-0.21644773793405805,-1.0931888334625346,-0.04292435668528187
2022-09-01,-0.13964756314116522,-0.7105627862297147,0.37427591720329134,-0.02430578250192087,0.05522943329664605
2022-09-02,-0.9271457338731918,0.14907374949988608,-0.20792855313943945,-0.4441704553135522,0.07760178852012897
2022-09-03,-0.12094446079636245,-1.4167875852816907,0.3735807146455695,-0.2754397979640912,-0.5755544437783006
2022-09-04,-0.22257659554082607,-0.5739795635802674,0.7045341278291126,-0.003299626324070851,0.23422274297027196
2022-09-05,0.0062681044258227495,0.40563339382177244,0.3270390222432001,-0.5171394262890344,0.11486353650244614
2022-09-06,-0.21387367255567827,1.7154916950703505,-0.20516790544924982,0.5115338720941032,0.00351455333516101
2022-09-07,0.45005690554410804,-0.18969606133781197,0.8052348105996388,-0.1464131811747564,-0.5546255253326915
2022-09-08,-1.0849626132531554,0.03688500257234136,0.0999882842499258,-0.2223353708750209,1.3052473035511416
2022-09-09,0.7100643784106206,0.36638491459868827,0.29530970534445444,-0.6020098402522674,-1.3550379524074234
2022-09-10,0.5612079923868825,-1.2775244624159596,0.8322865877545644,-0.36509202780001715,-0.5075850033705118
2022-09-11,-0.8794911624774069,-0.15891786782829634,0.06550304185116987,0.14787542748809573,2.501063288315815
2022-09-12,-0.039537521844326434,0.705718387542399,0.39229801950542026,-0.41134620323821813,0.5488388536380949
2022-09-13,1.3317465950643048,0.7022939413991457,-0.7400801826001047,0.4130962891114881,-2.1591715536144966
2022-09-14,0.06467505408593172,-0.5453311992499931,0.5009818251351306,-0.8141321837061545,-0.060002771446992516
2022-09-15,1.5804894690959845,1.4648987042850017,0.1544509164543914,-2.0671270874959506,-0.03425871151584627
2022-09-16,0.0660035805322243,-1.416691724668946,-0.0028031080270760752,0.26325426010658115,0.5721138597185943
2022-09-17,0.562368191482194,-1.2705595167149037,0.30982943243144717,-0.21475675902077393,-0.7676014633591167
2022-09-18,2.994350602240481,-0.032077415240254224,0.3742622052077782,0.43197014049880633,1.069997665773396
2022-09-19,-0.2665838208891777,0.6243814667902358,0.3821347700527418,-0.7748816499086012,-0.6418442290678672
2022-09-20,0.5547773927843966,-0.3099649038348465,0.20450257254893991,-0.7465889835602201,-0.6025670406798375
2022-09-21,0.6313068593186419,0.6890768169609013,-0.11356310765603597,0.09483874442331203,0.30182769468856085
2022-09-22,1.033246508451599,-0.3179974045372085,-1.7408720653891432,-0.20625393959061974,0.05466036745023354
2022-09-23,-1.2145595573367607,0.3871053699908764,0.386436061737375,-0.007139149387802783,0.5112608836031922
2022-09-24,-0.6702396188321881,-0.8889516645549932,-0.19652630556502135,-0.3726655571176357,-1.2726095917410447
2022-09-25,-0.15230973722235447,-0.4234873606841875,0.5310232059830121,-0.3109455630426502,-0.8283541714293146
2022-09-26,0.06365118323925098,0.457705285512279,-0.1257850159755813,-0.9143961986689494,-0.6264418073742567
2022-09-27,-1.1116513055575366,0.5537593162840948,-0.12408612668814446,0.41852013882709405,0.027423176095044133
2022-09-28,-0.9223967988536269,0.47352604250602165,-0.9685195147223655,-0.41033586765900026,-0.3248111428929971
2022-09-29,-0.9819108575403087,-0.632008314777497,-0.26317776933422826,-0.013561057602905562,-0.4696053375368265
2022-09-30,-0.8404414753316859,0.027429758261542352,0.23875291854939745,-0.507022859320621,-0.6399015641138467
2022-10-01,0.25901651346542526,-1.5344745413151835,0.5063604475255784,0.08010284218533886,-0.41076478046703274
2022-10-02,1.224703878062732,-0.4534966173933712,0.2045900629759005,-0.40969358022608254,-0.790725834852896
2022-10-03,1.0499547057295635,0.12883408215440317,-0.21180688246130744,-0.5791343880297772,-0.35433045600849267
2022-10-04,0.5707218680096058,0.0018039669360888648,-0.038003177206244715,-0.5432838784631634,0.043866232747655054
2022-10-05,-0.9011667732619406,0.11281752720798544,-0.07014412751291366,-0.007368815915660618,-0.5157707602682079
2022-10-06,-1.2843903553535394,0.5607464449205645,0.1918052875400885,-0.45185432104363565,-0.3268831871950644
2022-10-07,-0.18256805820529884,-0.3732821410247424,0.4450615385727206,-0.39199665783774934,-0.7708638904757052
2022-10-08,0.3011747213104581,-1.0317365767229363,0.2726984798145854,-0.010312711711258953,-0.3154744262637489
2022-10-09,-0.716183904162063,-0.2510884266070461,-0.04272973602787223,-0.15267851907335855,-0.5701957822182926
2022-10-10,0.534239679308411,0.30014106288685166,0.5671395700893687,0.03286122909109095,-0.15877307940657867
2022-10-11,-0.7159558688293978,0.12354166518902134,0.0008407872720623173,-0.2686850745076849,-0.9647502666160236
2022-10-12,-0.3641206696749911,-0.03714056272653118,0.58649467133995,-0.639856042298338,0.17167129724569516
2022-10-13,-1.0975233274027998,1.5602213734041266,0.15543087102422193,1.0847701746001732,-0.4226146808113558
2022-10-14,-0.8064554378563469,-0.28186457184463026,-1.9416544226136192,0.17986654111544156,-0.9256994807264097
2022-10-15,0.6779263930651657,-1.1480044727971248,-0.2610176873792263,-0.31518158600855795,2.8227311323292197
2022-10-16,1.1257185969895167,-0.42565940756499837,0.09025768664599718,-0.5163812724982954,-0.33453624229329343
2022-10-17,-0.006289468989519123,0.21195070544129474,-0.32667682133410103,-0.20825564113922426,-1.7591751441866743
2022-10-18,-0.3325150017417477,0.2896828838740468,-0.08173721281735066,-0.020021564734343553,-1.3411901921082625
2022-10-19,0.27019259318723765,-0.3783723721952189,-0.30361597498891396,0.13875027645290222,-0.6378410844188996
2022-10-20,-1.2463459540145776,0.22169674463752426,0.024197138047825202,0.014363382262584988,-0.039746866131690484
2022-10-21,-0.4187764350274666,0.3219271196261308,0.08747088606072798,-0.04252603316806525,10.119630357576659
2022-10-22,0.3569334229769915,-0.9454635147540021,-1.0214465497560414,-0.6639354179407629,-5.472203093154506
2022-10-23,1.0910606911696779,0.0007429622086730502,0.3848199319312625,-0.35393093843836293,-2.13201555512822
2022-10-24,-0.6770898624160624,0.6210699565160639,-0.5739995934733552,-0.22377208683482755,6.804460739819915
2022-10-25,1.491675934009714,1.9628958219621535,-0.5621486572833608,-2.0762923705104535,-3.8739449632773124
2022-10-26,0.33916045993100497,1.7356730191212202,-0.33159509138623555,-2.183456620498309,-0.9157258199611191
2022-10-27,0.3426867514597837,-0.9827954068789718,0.51703684443361,0.2894731293448187,-1.2932188459561929
2022-10-28,0.02342099451545585,-0.4439261076389108,-0.5636113724460329,-0.21778925893043297,-0.5825472361749241
2022-10-29,0.34446812929379694,0.36936725347475396,-0.17536730559582456,-0.9366988911705095,0.7357851238651802
2022-10-30,-0.016695115343664555,-1.105028071169394,0.025500624463116257,0.6473355592999742,-1.2086315582159357
2022-10-31,-0.779891870640901,0.9617923744870096,-0.6910306018908368,-1.1191692310846988,-0.6431737340606966
2022-11-01,-0.817757834452187,-0.4027159486562523,0.1985445982551676,-0.05722598227759792,-0.7190919527529849
2022-11-02,0.10464653102652026,1.3745033287430053,0.0070221662010134635,-0.8137522553251705,0.30720777372212144
2022-11-03,-0.5760144082886004,-1.0816875186493895,-0.3025049418325642,0.9752713442306722,-0.6348676461704059
2022-11-04,1.3351207033739596,0.8654381677395078,-0.15276415739979565,-0.311405941404748,1.1696867985923933
2022-11-05,-0.4171700380393233,-1.2837302693446595,1.1962404441151933,0.11064864191655562,-1.2685070658289412
2022-11-06,0.7834583875298508,-0.08277388185395461,0.3235411610374732,-0.1332815513626691,-0.12516148416610237
2022-11-07,-1.25705817444654,0.7022568734247515,-0.22904253924744,-0.29093843138587583,-0.1727322027070168
2022-11-08,1.5671525768843007,4.595806178025665,-0.5125311479976454,2.492867577054181,9.569338498403475
2022-11-09,3.1237265579559383,0.1267799869162597,3.53687702592736,2.183051061416732,0.7133536653889552
2022-11-10,2.990695215943052,-1.1354417859677144,7.22839679509875,0.23079310956231802,1.24596571240015
2022-11-11,-1.1970104549182747,-0.7864171016557957,2.130443450249504,-1.2369455692646214,0.20806483456159944
2022-11-12,0.23683927221917764,-2.003273813067354,1.0138560385816384,-0.4086873901930828,-0.36056695511464704
2022-11-13,0.25768626757970836,-1.2552584936443967,0.8811973683111964,0.07970812239127391,-0.17095698692290662
2022-11-14,-0.9022094675583582,0.12328399568157518,0.08557764219293854,0.6777525152544318,0.08575604544638064
2022-11-15,-1.0274626046614348,-0.7746732847065917,-0.8887968381087877,-0.22998196124865533,-0.09943673683790484
2022-11-16,0.31813653411061016,-0.6252173055813993,0.8087993621678397,-0.6547905249584263,-0.17549190032270143
2022-11-17,-0.6213023700209752,-0.8711649629975527,0.17312046367619904,-0.5004093399610237,-0.17567439387888376
2022-11-18,-0.6439463736208012,-0.7343568323554969,1.1756042355395657,-0.3677566945514123,0.03664318005644164
2022-11-19,-0.9028389433360943,-0.8552940513773732,1.1792020379127905,0.2211523500241649,-0.16189694979704014
2022-11-20,3.249314175848567,-0.5659157947326235,0.9644829783865874,-0.0195922924610655,0.003352766591097933
2022-11-21,-0.20404803385830197,0.4476293067832751,-1.2669245892350702,-0.4358879518783307,-0.0027158798754779
2022-11-22,-0.07756522617013498,-0.04383473314882416,-0.10018508003513382,0.2093899343366228,-0.107262459831886
2022-11-23,1.2245379597799941,-0.5832174667894044,-0.033696514813619835,-0.25752676518219375,0.660538382718374
2022-11-24,-0.1916735768313772,-0.45586251088735047,0.4289712426876565,-0.22742428050803581,-0.3482088884522524
2022-11-25,-0.9652234110416656,-0.7550267462228295,0.24544244734861537,0.5362212927753854,-0.24098743647807092
2022-11-26,-0.6816609204653188,-0.4506786067513283,0.5770706718863744,-0.11260665458796422,0.05075346735671262
2022-11-27,-0.07869705586972751,-0.5626815970393727,0.5711704666118117,-0.1572464588775242,-0.16212963373296496
2022-11-28,0.5269314413238245,-0.074838760252784,0.14949508830735603,0.20097645111567852,-0.23195392115705596
2022-11-29,2.1181684044500257,-0.5039683498157198,-0.6570713578360574,-0.9430796854224076,0.12922336544863766
2022-11-30,2.9905424978151283,-0.263059010763782,-0.409384566289762,-0.6208827392559668,0.24430309612816448
2022-12-01,-0.06083889857519864,-0.45054358351107754,-0.3025918193484315,0.10046177747365773,-0.4795530779900313
2022-12-02,0.043711107727284884,-0.12274518913140466,0.30212099291286076,-0.29053826120440823,-0.302367870008674
2022-12-03,3.5846932759233097,-0.9956303981314517,0.32843036638610984,-1.1077623061928326,-0.11290425915912594
2022-12-04,2.357829799303223,-0.794074471003094,-0.7379348813960962,-0.7918949004528308,0.19482094295831215
2022-12-05,0.19840912684293455,0.11844432001434517,-0.3527973890988164,0.544396067833103,1.5271608306338091
2022-12-06,-0.16106128925845165,-0.21178008330771894,-0.08697020479881233,-0.24570768317857802,-0.4283582475406063
2022-12-07,2.403382971526388,-0.5356489790696837,0.36029848035152223,-0.20338386627076277,-1.012179319427824
2022-12-08,2.8008256902925712,-0.6377674802409831,-0.6430567922437236,-0.6494407603692692,0.07269159066576422
2022-12-09,-0.03287652330386007,-0.03707080775167519,-0.7773887514019198,-0.028496271974214688,2.418813976374079
2022-12-10,-1.061943847239737,-0.2725212782523406,0.17975251651572235,0.6351126426203673,0.3881319565829913
2022-12-11,-1.0289538423415108,-0.2064338635492187,0.15496490885755232,0.09566204477042406,-1.787725220698544
2022-12-12,-0.3395509025072101,-0.014001016135862054,0.4493027741506413,0.14078394155057455,-0.4370664359382509
2022-12-13,1.4150312308579864,0.1201778074163982,-0.18228622022971872,-0.027149094013804442,-0.43268420459171725
2022-12-14,-0.7534471255801485,-0.05191054034032645,-1.3083066479115892,-0.013117579348106225,0.16710045665537973
2022-12-15,2.603636505664114,-0.6940496005490542,0.39825705594430316,-0.7494486867374812,-0.44738880075146575
2022-12-16,4.643504224143617,-0.5019115893042249,-0.5637945830921569,1.4986205745687504,-0.20856277778296953
2022-12-17,0.5557961983204484,-0.5257952519128516,0.5779291576868298,-0.056617758129064936,-0.09503621935994397
2022-12-18,-1.166833764748789,0.22885176418319525,-0.13329349571136326,-0.533584837928678,0.3814153538187033
2022-12-19,0.602766880519004,-0.16198385954518338,0.5092364234859406,0.7473354893095948,-0.8849052322131649
2022-12-20,2.8724614729842513,-0.5301457472612501,-0.2564569228208318,-0.561458296660263,1.309452158749519
2022-12-21,-1.0859683693950604,-0.3291291658730335,-0.4863616172794397,0.2702279664485911,-0.049372823651430274
2022-12-22,-1.0712903282475088,0.28971414413765073,0.32211961268316075,-0.13379296769975854,0.16348151916372347
2022-12-23,-1.1969072227302269,-0.27190166997592674,0.27532434412294426,-0.3558595554418107,-0.99264914765352
2022-12-24,-1.2359758245292607,-0.5934283003214939,0.9671400300826036,0.007178554470145257,-0.03961230529241826
2022-12-25,-1.1176943038665936,-0.14733208655201682,0.8553706037619556,-0.0568319671578317,-0.41145605513780437
2022-12-26,-0.027099910977040335,-0.5383738410313693,0.6812332577390854,-0.1863367506174841,-0.10113506353686395
2022-12-27,0.5374756093320882,-0.39185927211487315,0.7606807155296422,-0.1138808080035779,-0.6524018187022582
2022-12-28,1.1326629017704533,-0.2953188907433952,-0.11880841599252258,0.38347212488764726,-0.06594633727536874
2022-12-29,0.0768340222674906,-0.2872654010803256,-0.4678204491866482,0.004564851966951677,-0.2524925074224867
2022-12-30,-1.2376266014134487,0.11639532330792408,-0.24963137873939378,0.1709498245320833,-0.4081627212283322
2022-12-31,-0.9878828133271754,-0.22307680226902496,0.30957624472292194,0.28760547777667533,1.0862416628705776
2023-01-01,-0.3525909855664324,-0.45239152805523974,0.22465775118612172,-0.2055150578523278,-0.5705163767134032
2023-01-02,0.642208594150206,-0.2626606272271839,0.4560649684381935,-0.020025948983128383,-0.6034102182535601
2023-01-03,-1.5650303591104178,-0.05882457076063856,-0.46105869726602156,0.19663520475869634,-0.5797195052264821
2023-01-04,2.331271436945132,-0.021236031098036047,0.6340134804687919,-0.854456783430793,0.5693274261101471
2023-01-05,-0.6575342334719028,-0.5616543750962633,-0.46623746414263084,0.34087601126363687,-0.5159634921554483
2023-01-06,0.6416208925078134,0.024140029938434403,0.3018388438863467,-0.08639947103320164,-0.3674875413512292
2023-01-07,-0.39878723498791985,-0.5834548450543606,-0.44028912385780405,0.011124255627551346,-0.39282559963078956
2023-01-08,2.2034733120568175,-0.42525286943945234,0.5086892640139173,-0.13610183839994056,6.118687799926591
2023-01-09,1.0285334321608062,0.21730384200174788,-1.093215532976943,0.25015639425188324,8.6639589095401
2023-01-10,0.3185448605838598,-0.47421379039399,-1.3129853274034602,0.013106407021232681,0.027277303616764753
2023-01-11,2.932330554438591,-0.706981477364334,-0.28509320590268405,-0.3705466446224111,-6.261818420227819
2023-01-12,-0.5588711702834317,0.9327902844054833,-1.3666925538108239,0.11588355746614774,-1.147147540148513
2023-01-13,0.8361329367179399,-0.49867028498380406,-0.33401563633725045,0.7141286683107201,-0.3729090335874875
2023-01-14,1.628808082975756,0.9040385677285186,-0.2578857646921874,-0.016870306614280565,0.17488901923858843
2023-01-15,-1.2993396658262595,-0.8664102871668881,-0.9473924035737323,1.4304974525363179,0.668403245764545
2023-01-16,-0.039943848075431554,0.23953563371756476,-0.6137800920445451,0.017875424303925073,-0.30298237735402495
2023-01-17,-0.8738097514819654,-0.14877476588703203,-1.0783336230978806,0.04532321055889748,-0.043167172671126096
2023-01-18,1.0098867795247495,0.18622847720236443,-0.05149606427970853,1.1997143602035296,-0.3198224027727824
2023-01-19,1.223726999003878,-0.9109877226219849,-0.5714490582770484,-0.19448927225216414,0.26646135079469996
2023-01-20,4.073914598543825,-0.34441851964809295,0.1121855678429399,-0.21220638831844996,0.012657705864938319
2023-01-21,-0.14977899994658989,0.11377048117041506,-0.7345180098662297,-0.006716631640552428,-0.19224760827694645
2023-01-22,-1.5158738932707538,0.34010187513856394,-0.2658377334044893,0.3427614541818887,-0.145105810810162
2023-01-23,-1.3883206024154409,0.13116984459954573,-0.23237972229911794,-0.05231994637795412,-0.0013443802774492947
2023-01-24,2.641708952466302,-0.753048560967816,0.8906772556097219,0.8505543121888242,-0.11313150995752574
2023-01-25,0.7342144359486603,0.01825177384858978,-1.9473682211434151,0.12071461347096915,-0.14720952596776005
2023-01-26,-1.0858650834160721,0.13271066304298804,-0.945840759670138,-0.32116436200345005,0.007064522758008502
2023-01-27,-1.099419022034395,0.05607473739755656,0.3268465618889802,0.6244120568995227,-0.01826722850403212
2023-01-28,0.6479315985070266,-0.7975424895099874,-0.05013981728792083,0.11843269243653858,-0.03444617199515428
2023-01-29,2.2450128709574106,-0.19971373047090893,-0.44373628241327784,-1.0673692571972573,-0.044658216358756296
2023-01-30,2.279187217177504,-0.3487186187334159,-0.21576879125481543,1.1469070932285823,-0.21202077025412525
2023-01-31,-0.3410263177077181,-0.26657703450989834,-0.2722847969515473,-0.29109056008303297,0.04638532375945875
2023-02-01,1.4819918803240886,0.07771590319956087,0.562150228462213,0.5049072286228582,-0.36701380499820235
2023-02-02,-1.564339069649276,0.5070314021412691,-1.498188795908469,0.13965249049642792,-0.089744005378347
2023-02-03,-0.23243125681472557,-0.18948288347735479,0.29392828773031937,-0.022599071887923323,0.13206194867250381
2023-02-04,-1.2188339230175098,-0.5509289793081754,0.6137831605018217,0.28007324341499684,0.11247656782675046
2023-02-05,0.8018175410130332,-0.27707324025905256,0.566990504390402,0.874655649210637,0.7530175471422084
2023-02-06,-0.5304998659188135,-0.23146158259552302,-1.166397849466614,0.18728109581821856,-0.5798188888163928
2023-02-07,1.5240070875716145,-0.09878215857486171,-0.25892633295248596,-0.02218235371864349,-0.0019976356193257094
2023-02-08,-0.3697206514509443,-0.11879546865467576,0.5408556895363342,0.8102041967301853,0.10123703543517446
2023-02-09,2.912366261926337,-0.007103626080727734,-0.7167399076150786,1.6315485826548757,-0.39049182786847236
2023-02-10,0.05873692353408407,-0.3179294443781468,-0.3519939568879506,-0.7807538779131113,0.13396898569163915
2023-02-11,0.7129005072016347,-0.44822839466831904,0.46151706325167174,-0.7893286091368618,0.29234355329274125
2023-02-12,0.6185365085422213,-0.5200281116647316,0.1023228961223478,0.14286058030337795,-0.353026342888158
2023-02-13,-1.2517972039621525,0.611326085598676,-0.6162914375899479,0.7796401596285204,-0.14248654509765327
2023-02-14,1.0719388976437656,-0.22019147897345148,-0.31362939503212434,-0.5394839222085694,-0.06722670367792462
2023-02-15,3.7192145565274584,-0.6864021082096976,0.13085764161307245,-0.07970750464291292,-0.2123714005643487
2023-02-16,-0.5671918695574757,0.5281318394144879,-0.4140546397375264,0.6673532186839931,-0.333833721200369
2023-02-17,0.8764580766225507,-0.23027639249442342,-0.06589885095415945,0.12882084400815366,-0.045438852000770205
2023-02-18,-1.2893749447308622,-0.7064144635661368,0.48134543253969114,-0.07677230957671002,-0.0727753329983403
2023-02-19,-0.8782557319917712,0.09982431927648028,0.8095822208935667,0.3768830428745112,0.21712035693979978
2023-02-20,-0.293410372346452,-0.24141274805048132,-0.1769558983690145,1.563191368992753,-0.2622332609050264
2023-02-21,0.648311582065031,-0.14823946149571446,0.19535853749753354,-0.0010195667884717555,-0.2867194254934314
2023-02-22,-0.9022405188936902,0.17382296338980524,-0.5720708722459813,0.14221696357127314,0.07263033299455644
2023-02-23,-1.0827055999002633,0.09119892134813386,-0.2309300688441544,-0.13789757437379738,0.050288075049816625
2023-02-24,0.7349701224998881,-0.39705873564049704,0.3747898433476482,0.4529796491260718,-0.0477551624759813
2023-02-25,-0.4386819415060124,-0.7797614327864119,-0.2769468248303509,0.5775547555184208,0.31758243431148625
2023-02-26,2.0371257361191106,-0.554521890111555,-0.0741066872993273,-1.0551386254395012,-0.1721817220035148
2023-02-27,-1.255631677259646,0.14440562354912762,-0.14906138275740702,0.2753564164940732,-0.1812982984257357
2023-02-28,0.5028233377416795,-0.29081210872962615,0.33913795285295484,0.04326068142745957,-0.08094730141893368
2023-03-01,1.7723214419945608,-0.4404503345865307,0.11593755276791615,-0.3383551426238907,0.18439937855382374
2023-03-02,-0.6128922772440525,-0.13153415685185543,0.05758358138678251,0.5166879268292387,-0.2039339524212119
2023-03-03,1.9895869173883747,0.11099416350151296,0.0631084675575252,0.7007444724755033,-0.2786520078998906
2023-03-04,-1.3833663266592227,-0.7884463954962788,-0.760032403251537,0.7257738116271232,-0.14626230620050584
2023-03-05,-1.335418244643011,0.2600416634891752,0.35192867564637204,-0.6013243890622412,-0.04398386223517293
2023-03-06,-1.1934619321312867,-0.17111883820413698,0.7099576047987856,-0.037170441366809186,0.06589008339798058
2023-03-07,-1.0637855704381192,0.006992445292312712,0.467410712766645,0.6167977601049537,-0.20912487084206152
2023-03-08,0.3830694605332283,-0.32797117330643827,-0.05669677510913118,0.5238405963913033,0.005433728226156925
2023-03-09,3.390082571281513,-0.3951950840560286,0.6376048398615044,0.5906791579975399,0.6454802558960163
2023-03-10,-1.336133437011162,0.8252656996830888,-1.3183166426561967,0.17069895399217808,-0.6421384088014103
2023-03-11,0.2982191957863322,0.8241192394675009,-0.2870904632673576,-0.19258018981732522,3.0630313955268593
2023-03-12,3.2385304384289055,-1.2176699935464892,-0.8163331553679414,0.6748974250681408,0.2918899933803719
2023-03-13,0.9493306376128093,0.4663298757712102,0.08398189844721925,0.10615218324770521,0.14037666609546762
2023-03-14,-0.8991705390843103,0.6660081516044952,-0.4057510096201717,0.6193048748265292,0.18786192593408368
2023-03-15,0.29150017058867955,-0.5096678971122119,-0.9002211028891983,1.5701962371168132,-0.12394223765486759
2023-03-16,-0.44340790536019065,-0.6423850399333678,-0.23960358061148004,-0.9702643808536021,0.043133361200245454
2023-03-17,2.402747219221301,-0.04246999667319398,1.1313262450957209,-0.29124952150701977,0.023352149382066426
2023-03-18,-0.36070316706539507,-0.5442468108536843,0.362953202138919,0.3263911479432294,0.24534335599613238
2023-03-19,-0.4632084083478452,-0.14629475976270095,0.23941978409689174,0.37716824350637584,-0.06771354730256793
2023-03-20,0.39418671000146605,-0.08271497420727189,1.180521370026918,-0.02353905056067329,-0.5438109752834388
2023-03-21,1.144243143514886,-0.42137914625102696,0.18553559619988302,-0.04582463024805682,0.18010806273223467
2023-03-22,0.6900151906230785,0.021461612819343247,-0.2018519975177324,0.47707412904127844,-0.4080891311420723
2023-03-23,1.327883628312388,-0.44560742501943296,-0.49075801890706017,-0.23251885741581835,0.376482737698146
2023-03-24,0.8341529492156283,-0.2532616251990293,-0.24292540468218113,-0.3076269185320883,-0.10952770559977418
2023-03-25,-1.0406434064346102,-0.6567566260650564,-0.2691272513890361,0.24391025082982662,-0.15688912250619752
2023-03-26,0.3747468021048258,-0.3385934242325598,0.5056101981044732,-0.82372371649972,-0.10660256167947434
2023-03-27,1.3735575253334047,-0.39990452523424486,0.367319177212908,0.58607546357859,0.17398575834026264
2023-03-28,1.2363233776257063,-0.4594915581290763,-0.47627491063763433,-0.7025716648233887,-0.20986320432977995
2023-03-29,-0.7127955369186088,0.2002497152887116,-0.13965471315751982,0.281971578422767,0.12118006334411915
2023-03-30,-1.4410731351018824,0.25033780860825705,0.5813974129352729,0.23471891619957613,-0.4119431082428382
2023-03-31,-0.11074851507780914,-0.2840957648513848,0.23951295518962287,-0.08457598591749951,0.05604333937568451
2023-04-01,-0.811567480668483,-0.8263478448367243,0.2591391117992859,0.6001085958834074,-0.165284474173568
2023-04-02,-0.3138016771748246,-0.19062254452403174,0.4992105847769593,0.30292376074220145,0.2378507826229212
2023-04-03,-0.892854312699923,0.4455502755358046,-0.4016886459640723,-0.044549515439981174,0.10940342142792267
2023-04-04,0.9011954825907985,-0.09307613898809076,-0.1316962683936831,-0.7860032546203704,-0.04099652753404324
2023-04-05,0.000477052312276913,-0.19367047204455867,-0.054616351724645636,-0.07646118704637613,-0.14941081899294967
2023-04-06,0.26782147142838686,-0.4719928158181675,-0.024752904795501168,0.6175999477984955,1.3470103458085172
2023-04-07,-1.0409461057433071,-0.04450417790792398,-0.37181546095096357,-0.10147090383609912,-0.8016381373865467
2023-04-08,-0.1620557338518818,-0.6768936343976099,0.7243265181472968,-0.23978799191341535,-0.4468251444125818
2023-04-09,-0.8561728214114926,-0.08312216936687247,0.40341099814650255,-0.08153534586828787,-0.1931519612345815
2023-04-10,0.9323864513181835,-0.057491880139869195,0.3666088892606642,-0.5558998032020134,-0.02712402157279485
2023-04-11,-0.6426918310000986,-0.02674965283140381,-0.2809855570623198,-0.4190416819637748,-0.0031802893337296648
2023-04-12,-0.37817576867265285,0.37463255911320875,0.36869863980024614,0.03803214679167744,1.4036734744322295
2023-04-13,1.459930435347816,-0.1239753720491317,-0.17600113557592956,-1.1000515609059058,-0.14432696468632178
2023-04-14,0.5761078165199491,0.5174674081689726,-0.2085874718693765,-0.5135073153223334,-0.5043252734141452
2023-04-15,-0.8678140468117773,-1.0672252269840625,-0.13121880051975693,0.3190193656117372,-0.4600153103286628
2023-04-16,-0.1008553505262102,-0.2751889730512519,0.5329558144332577,0.11695046079311555,-0.12240412396918206
2023-04-17,0.1921794159485843,-0.015618633482830428,-0.20992261568168744,-0.1926467098488871,-0.5037561258839434
2023-04-18,-0.3214155554596989,-0.07549285061197923,-0.009019595595142113,0.21257711460404988,0.25411248745487675
2023-04-19,3.0140146603245346,0.24869633433905408,0.4508768058825519,0.40883116922497903,-0.4423451243531731
2023-04-20,-1.3212303448273928,-0.0548823033517659,0.9934582761400885,0.2322701734547029,-0.2749837932732144
2023-04-21,1.498622925106209,0.18302112021751843,0.4080173798669772,-0.5839429776630762,-0.16255246986998087
2023-04-22,-0.09486028838986506,-1.0586445764731967,-0.612560994150419,0.18611724651631645,0.07339987723133652
2023-04-23,-0.7693241017198376,-0.10532822677478992,0.31037133059442473,0.05326982364490821,-0.27023962423905357
2023-04-24,-0.5742953361949319,0.12996721266015202,0.0780921897039417,-0.3580631057559232,-0.14503652982447116
2023-04-25,-0.3204536245242399,-0.1377481419091475,0.04225971868061671,0.10690484129593757,-0.17230574351099684
2023-04-26,-1.3884575093595006,1.0128281183278,-0.5161606104280498,1.1379465698166131,0.2498037286381121
2023-04-27,-0.08433839973041395,0.11716464568068843,-1.6717759775844923,-1.1767677126838467,-0.1637410343325158
2023-04-28,-0.37417308085671475,-1.0535590502169527,0.4333190652245308,-0.10262252097946492,-0.2994454570246895
2023-04-29,-0.030873384275730272,-0.8643726727948016,0.44405161942132193,-0.10063768344048382,-0.007201322284775117
2023-04-30,0.42856006824331366,-0.18167692235813043,0.4415335424417657,-0.4113521138465454,-0.0013923746636332786
2023-05-01,0.5604651478583242,0.05625296861965476,0.059773057659902096,-0.12287914977682894,-0.05963554768677853
2023-05-02,0.5627997382252655,-0.3465094247794925,-0.11045116565098603,-0.4233578750546164,0.17522717815605943
2023-05-03,0.12722707831493624,-0.008549431736334231,-0.010403935603346664,0.0852183968533223,-0.25193525822062196
2023-05-04,0.13564069764271394,-0.407680411780637,-0.5582776456302863,-0.33663159739397985,-0.010427128381723464
2023-05-05,3.197437672995478,-0.21047553888691695,0.3389824528092934,-1.4882950079356811,-0.042007017728218785
2023-05-06,2.1129047640489507,-0.40547645522702885,-0.6094587551542003,0.28715841668347497,-0.331951223422384
2023-05-07,-0.06489336717713523,-0.27042916199828654,-0.7979117044055926,-0.30812463158931913,-0.19863823539077577
2023-05-08,-0.5125180961139886,0.6389924392609729,0.22268920166489334,1.6258532597048316,-0.3184322282914933
2023-05-09,-1.38407953922301,-0.40906919521720925,0.6460755872586407,-0.04935971463468857,0.6486024252423431
2023-05-10,-1.1204846939140585,0.6845065877197338,1.2372786226754804,-0.16555552111676022,-0.026263434120834126
2023-05-11,0.8491400118983786,-0.6146250453426289,-0.17979924611872253,0.34759717033948506,-0.32201143978022323
2023-05-12,-0.9415791201961577,-0.0008206999522716289,-0.5170859885901051,0.04808461706844301,-0.1098180963303818
2023-05-13,-0.3573795590397227,-0.7017758893732563,0.019604030186424586,-0.6053606264898296,0.024523987185385305
2023-05-14,-1.0309845681948673,-0.2805876729601861,0.6367629511924451,0.03319000904520472,-0.15633662288478958
2023-05-15,-0.4185071283014866,0.04627115326309097,0.4546870067535932,-0.10354886517529374,-0.07045642550929354
2023-05-16,-0.9380542057810807,-0.30242806787553206,0.06340689939305141,-0.08996574669234421,-0.11753555331531959
2023-05-17,-1.2370585494081117,0.057569891998840675,0.4436609811370982,0.3052899518692625,-0.019237275621824243
2023-05-18,0.06612049634647293,-0.4072395949154285,0.31401745574114565,-0.06451322729915311,-0.267482094034948
2023-05-19,-0.5292092171481431,-0.37404887501627726,-0.14162892968155494,-0.36610570453314945,0.0203075396237403
2023-05-20,-0.3486888694890456,-0.5099519124801111,0.586976982549784,-0.07149385847981561,0.4634468321618612
2023-05-21,0.4391461200959653,-0.4114388471138991,0.643883395760529,-0.008381472001395461,-0.39244038553733274
2023-05-22,-0.4068538963358131,-0.0386196461613674,0.008402355191590782,0.013944203655659298,0.1028440239298186
2023-05-23,0.6576319308609292,0.13991683219596587,0.0382072019330041,-0.7213387557733296,-0.21186547992053925
2023-05-24,1.5627189223261881,-0.3552769450261901,-0.07805484296652683,0.13371788014211683,-0.21304723984428703
2023-05-25,-1.1563320157237582,-0.008533661070199476,-0.6518529342130678,0.1596202145982124,-0.3024581153785715
2023-05-26,0.2465576379444761,-0.1697142059127676,0.41840684967762715,-0.5507756836153967,0.2599296075748944
2023-05-27,-1.1028091730095422,-0.5396536357116927,0.1863145604696443,0.1597404888136634,-0.07236864737508085
2023-05-28,3.414603764045196,-0.33153386741769447,0.7849628536846125,-1.1935402911729664,-0.26485092545353317
2023-05-29,-0.4676202304430205,-0.2521384101810137,-0.8418818471351952,0.1462833333374992,-0.11744326947854095
2023-05-30,-0.9153231537959652,0.1877430119214893,0.12388990630405242,-0.2024521297075239,-0.21255897488357298
2023-05-31,0.34412943058264994,-0.20102103996811213,0.5311841323626276,0.2789456815641192,-0.1891684456513685
2023-06-01,-0.6295412672226495,-0.19615483458508182,-0.3944017496144748,-0.1605334503163361,-0.11567082325498627
2023-06-02,1.42631008329665,-0.26891280435699505,0.37700306667701183,-0.62844432178981,-0.07054641969124463
2023-06-03,0.13696797999773733,-0.7141352740232951,-0.06267196025090864,-0.054758660073458816,-0.13300138348408788
2023-06-04,-1.320463423899217,0.0972816874706041,0.09032501823734729,0.15844107798789964,-0.2156601443508303
2023-06-05,1.8973812560869472,0.4206585295574893,0.4582030679310182,1.4219842122048252,-0.3875359275714314
2023-06-06,1.697092236216091,-0.3630892134614856,0.21240105281953853,-0.6555207053921919,-0.114055818548214
2023-06-07,0.9386563267586427,-0.01024359048145275,-0.491584410059127,0.08400431951774384,-0.20765909555642786
2023-06-08,-0.3516502883990708,-0.497702178878467,-0.16179609133791772,-0.11247158091618654,0.29111785316080824
2023-06-09,-0.985895031313747,-0.009370225368136082,0.19333007651929507,0.07661086428474943,-0.14741038436407264
2023-06-10,1.808972939789639,0.46614914955007714,0.3587522566059803,4.721160974086801,0.14507846178632242
2023-06-11,-1.5843346352349534,-0.6730172240091339,0.9115298033777789,-1.1345237194164521,-0.010141225265884214
2023-06-12,-0.9027031682183346,0.592786759312092,1.841592387114155,-1.2809369863994113,-0.22351275982339516
2023-06-13,-1.2700721402250759,-0.3069434002662044,0.2703211590517173,-0.0680302856673238,-0.08008895119502432
2023-06-14,3.598914094724908,-0.8382353473423327,0.7765458868047174,-0.2221722325134711,0.19830431318423797
2023-06-15,-0.8125368041984018,-0.2886568511381437,-1.5597694387165115,0.35800671791559874,0.09710865218323636
2023-06-16,1.9304257981975557,-0.38573637047404674,0.11401905150732321,-0.8247859304141227,-0.18959109675360253
2023-06-17,-0.702569323062343,-0.5073988714250958,-0.6207680415557973,0.16628905142591033,-0.01456752376430018
2023-06-18,-0.8000692844107874,-0.2321293800184669,0.33864809564491466,-0.042234170496911284,0.013833800847276001
2023-06-19,-0.11459760840948963,-0.17604014438561494,0.5629860765020595,-0.5406221306474116,-0.039564597207692516
2023-06-20,1.618652645619987,-0.28849110737522415,0.45180999350449624,-0.04539258112679389,0.0031584167946302638
2023-06-21,1.7328499676729732,0.31143104307019615,-0.9149195551071725,-0.2791369136853182,0.4849079435660791
2023-06-22,-0.6667229243706909,-0.23712012303252575,0.1482911629681357,0.4883880136460659,-0.2714286737929889
2023-06-23,-0.5311791381393877,0.05847214263948307,-0.04329497617541651,0.9489309750757768,1.0564419277244879
2023-06-24,-0.08012694116694252,-0.7666462714976159,0.6702371142310007,0.6921773879652124,0.6378022703593621
2023-06-25,-0.16866679987520636,0.05675380533457225,0.27350935111247093,0.1446987433712599,0.3208011258799801
2023-06-26,0.32387788523869543,0.06876158268506008,-0.3935139058491251,-0.2536240693323137,0.08579025575717415
2023-06-27,0.04970488078659764,-0.31356718672385075,-0.2153734773248931,-0.19515801206694344,0.25444421757552294
2023-06-28,1.9126429637825972,-0.6291057686407661,0.33623000905231537,0.8511928941198252,-0.05696703351712212
2023-06-29,0.043589797679392715,-0.49156389694656866,0.06352128023614992,0.02019659550968621,0.4572388925764463
2023-06-30,0.8021587727747992,1.0815032786368948,-0.148781972265804,0.6206730979364548,1.1102437693669214
2023-07-01,-0.8081979914764101,-1.148103556578436,0.0971028556911796,1.0349406107860348,0.08396716052956157
2023-07-02,-0.7820230544266145,0.08754543501907835,0.08315198764188284,-0.3290979923259849,0.12287440118106954
2023-07-03,-0.6213206413686192,0.022558443345893745,0.4233004234990634,0.19527286098424912,1.809635407804148
2023-07-04,-0.13535999550880792,-0.7043810406513192,1.1779884439359694,0.43492258321116184,-0.06137168211388523
2023-07-05,0.07080464750375129,-0.3881598503075751,0.12746524899460132,0.8869513884584231,-0.25328418240935224
2023-07-06,1.0828789463941026,0.026897898454725965,-1.0893289930250554,-0.23051592266651652,0.09922526406268627
2023-07-07,-0.22953674105905494,-0.46174046709081895,-0.7898938752257806,-0.44419300069283235,0.1824373315848439
2023-07-08,-1.025000086283396,-0.4204930498608639,0.35226881682457345,0.16749939870783104,0.2642446168602842
2023-07-09,-1.2295055026589128,-0.2469290908723561,0.2563390677828573,-0.1034755724027212,-0.07418760709838737
2023-07-10,-0.3621626361618495,-0.06370924840064313,0.6877196472256811,0.2457932916159349,-0.035151338845836155
2023-07-11,-1.2747388985752934,-0.4011024471810476,-0.5253796528499339,0.9355271526942525,2.176334632367819
2023-07-12,-0.9338481665816734,0.07894339257307144,0.052350178300009,-0.21820292762512444,-0.02293400953619854
2023-07-13,3.1114451168919546,0.011681412669986612,0.6797141924150664,1.0489676291787204,2.274457723194277
2023-07-14,0.836333546815836,-0.31199998088082337,1.514098477757111,0.9734364896856402,0.6671255255228947
2023-07-15,-0.9626692074046426,-0.6370866505061922,-0.6919939222937183,-0.11218531162292114,0.43635972582712745
2023-07-16,-0.8072812973639268,-0.248146394122964,0.14045690594713148,-0.17009241428578706,-0.5778352728649293
2023-07-17,-0.836585468595978,0.03330636419752343,0.30067169762885093,0.14983466045021337,3.0454120091582233
2023-07-18,-0.3688277732595796,-0.5238188586751112,-0.23218049103508256,0.061620690798214764,-1.7308489594510903
2023-07-19,-0.9867282136782474,-0.2239677914222997,0.14472368535416097,0.02130452118191526,0.696630435102046
2023-07-20,-1.2587343354261102,0.07858581701747352,0.4588396440968829,0.3468705256424112,1.689622568667802
2023-07-21,-1.188864421195882,-0.6438497848796714,0.38093922997468926,0.059351440307808076,-0.3494947735801553
2023-07-22,1.1467850605774867,-0.8062479084923342,0.9977497624155577,-0.15199618744329801,0.13296294315206864
2023-07-23,0.5366477295821853,-0.538551837020028,-0.2330110431018454,0.175083702338884,0.13736228747823986
2023-07-24,0.8068001665621487,-0.012258265107438767,-0.278491487027337,0.5066673056551325,-0.6543361107538885
2023-07-25,-0.8806465805940579,-0.339091961202976,0.04844172699144809,-0.0606116749588875,0.5157315810517688
2023-07-26,-0.5163966501900924,0.16291460862067003,0.7137514001353735,-0.2697832507010301,0.19236117622809118
2023-07-27,-0.384691698278839,-0.5431817693401162,0.0057919988756458185,-0.11481362540103736,-0.367639314386633
2023-07-28,-0.014686598694497708,-0.47955979389895226,0.31162389366393484,-0.15342926182095815,0.3704609757320659
2023-07-29,-0.5068041016445087,-0.5355254597749645,0.3920393046171924,0.0009762461299611877,-0.09610078905212521
2023-07-30,0.3530000296340116,-0.19128521137451382,0.7494973351761353,0.29612004949755677,-0.025482952725786084
2023-07-31,-1.0722661247045804,-0.06122118381787589,-0.3381024176294232,0.2795280612344442,-0.0003548499849050266
2023-08-01,-0.6706682101549384,0.5138167173536812,0.2508494418390323,-0.31153203718289646,0.08103087954187088
2023-08-02,0.6013257396255267,-0.4988909294467666,0.06557245734927784,0.0254476049647435,0.13100865994597363
2023-08-03,-1.1133660496846087,-0.37761189201852996,-0.18447960531442953,0.25054569875778077,-0.05145992484045387
2023-08-04,-0.820057836581809,-0.04061829495319657,0.49935632910525135,0.16017868357222514,0.8658075775254604
2023-08-05,-0.36470723580582326,-0.6501529896241781,1.1026444463506946,-0.11273608498556419,0.5782958730882216
2023-08-06,-0.46099446482871087,-0.35323434782945357,0.2101158297693877,-0.05870657608721908,-0.09309534256867708
2023-08-07,-1.4424228810811393,0.3599503379476841,0.021898976040797567,0.5293761533457657,-0.3650070956068383
2023-08-08,0.5523602931753655,-0.2863056329125179,0.028473008394354158,-0.22718068922467205,0.18863705446440512
2023-08-09,-1.326618500704736,-0.06098380636800052,-0.30653106909221883,-0.009492419711465859,0.3116970916620573
2023-08-10,-0.9761164452386923,-0.3535863167834854,0.38218011323845613,0.031033429860241553,-0.4103733723509971
2023-08-11,-0.9656961325960609,-0.3492897752709298,0.6823008703940575,-0.0012887011594377893,-0.10859847157141644
2023-08-12,-1.108171104782617,-0.39197549855152325,0.6613322397801893,0.11646247651358137,0.5971348484703067
2023-08-13,-0.16282247307753667,-0.2797945727332799,0.6954652024440938,-0.1442539479276713,-0.38726709277753085
2023-08-14,-1.0180661906839708,-0.025958745111467275,0.7301886252183347,-0.11880802411960201,-0.36580791861643647
2023-08-15,0.069734535817473,-0.18224487890150587,0.48255595547504443,1.1861346432954607,-0.21370049022352508
2023-08-16,0.18848760374422524,-0.21207047134002238,0.04520044030570248,0.9077896262380248,0.015729216994567655
2023-08-17,1.9433680176622874,1.2793875644739787,0.47479750982070923,2.0165003038241833,-0.07645406723820251
2023-08-18,-0.5472404260710679,-0.2223774154213265,-0.9428716084870772,-1.0693645748895422,0.5220175585736891
2023-08-19,-0.6806476357334548,-0.4650156908467361,0.7874317574572774,-0.5669243208605955,-0.24229794143390374
2023-08-20,0.14467486290942766,-0.683455954244718,0.4376343001366676,-0.3558059157453612,0.09112805052852087
2023-08-21,-0.031755166564442244,-0.32190120256281957,0.22767749713589355,0.20638069810045756,-0.09906166079573167
2023-08-22,0.4721349029297032,-0.009505468863302908,-0.0684637085999379,-0.15245754333121295,-0.30274883279211884
2023-08-23,1.2209139244474956,-0.37448831583035064,-0.5027677162526569,-0.44191168633917105,0.12032874096260826
2023-08-24,0.11547158738295576,-0.5379196096624792,-0.32466436329207693,0.39935426622816894,0.2618946436283184
2023-08-25,-0.954110832965064,0.027605503395589166,0.10287757825407666,0.04004970135680355,-0.1307341596313188
2023-08-26,-0.26328785181836856,-0.6948873301125027,0.45671040851489736,-0.2735699457685628,-0.20907898833597477
2023-08-27,0.3571717356827717,-0.5210662970852689,0.5509912064091526,-0.3706984811294824,0.07939569747758268
2023-08-28,-1.1011095436802276,0.18009726646538798,0.15074918924595712,0.29181748014091535,-0.07597721994910799
2023-08-29,1.454500510038999,0.706700718637183,0.20482083259836528,0.002556175235079998,0.11832513078259567
2023-08-30,0.6121295168881503,-1.183612652193011,-0.8768001492375442,-0.09351108164811223,-0.1037463485047448
2023-08-31,2.365380762806252,-0.24695446539582475,0.12801795139850028,-0.2473549747730339,-0.2257090480008485
2023-09-01,-0.39756324568859397,-0.126113380245013,-0.8669695214878574,0.032058728833608156,-0.030682542453838398
2023-09-02,-0.2207638676127819,-0.461650175572957,0.2090863322560994,0.2092967420428773,1.8572670473617823
2023-09-03,-1.280327335381466,-0.18039739829989324,0.8429781393068797,0.09458890148339737,-0.24056043562002224
2023-09-04,-0.7510394117827084,-0.08892948996869912,0.5688988697886194,0.21293314195243035,-0.3176665590883779
2023-09-05,-1.0580786503098736,-0.13757428652469045,-0.06569506412576974,0.13194509994512366,-0.18988803617331246
2023-09-06,-1.298775998925602,0.023608509552074122,0.18685887021788355,0.11441461951168003,-0.2649040354584886
2023-09-07,-0.009822994155877994,-0.3173270402253991,0.30165734326194704,-0.4180511451472956,-0.27646378963759055
2023-09-08,-0.34149306560668496,-0.3436422775044363,0.11830383163314671,0.024231055511330486,-0.228235764902228
2023-09-09,-1.2459041393510657,-0.4845017259891749,0.0018814865933703038,0.44971777967276855,-0.30009406307369885
2023-09-10,0.4218335649981314,-0.03368246132186374,0.6115129671317905,0.11578086572039929,-0.2723180613805542
2023-09-11,2.328874925522844,-0.05888789535183904,-0.1530852919159667,-0.20365459571055544,0.20480264726660727
2023-09-12,1.1573043168357673,-0.28924367588707983,-0.9250908678608932,-0.0688680970431551,-0.005827847796596088
2023-09-13,-0.15744541696060374,-0.1614007274768898,-0.7288271816411446,0.027130842036089238,-0.2879079533881884
2023-09-14,0.030552363507008618,0.0011148129607380854,0.0036162254419712897,-0.1253234743173365,0.13270214078831094
2023-09-15,0.03050165124453442,-0.40122114743599036,0.2957934293237651,0.4044608750938656,-0.07253428477349379
2023-09-16,-0.5111874009845596,-0.41476631914283757,0.5376194762152035,0.18683857571618892,0.11194248257354862
2023-09-17,0.27778328405190506,-0.2929781195602287,0.2583673913301925,0.14926843185755317,-0.009162494581410425
2023-09-18,-0.4801888665152468,0.2760357153005581,0.05194156903925035,0.21226669541058588,-0.33215647507903
2023-09-19,-0.8882283578986068,-0.179988905118895,-0.14230990983957753,0.08318144864193423,-0.11465158007407811
2023-09-20,0.3277279138921476,-0.18724637762429325,0.49608698507218646,-0.3191602419725575,0.9996741415572452
2023-09-21,1.9036588997163544,-0.6223651377447778,0.2765773569071889,-0.0821381697201962,1.1328225795980278
2023-09-22,-0.3795090551480746,-0.4723425219493723,-0.6580685215181606,0.2296089793143266,1.6302917267970891
2023-09-23,-1.3176143721100406,-0.194585479053646,0.4777462023192153,0.19040662830927158,-0.4858170697565929
2023-09-24,0.43291399770623473,-0.3318710487067666,0.6962496098957351,-0.15870983513167533,0.377983442239391
2023-09-25,-0.7221916087208365,-0.10516667578960294,-0.10711584726406727,0.05169995237091095,0.20063800625471667
2023-09-26,-0.7948809262881184,-0.23416551530872495,0.24989257702319412,0.05308884809260895,0.04984566975992666
2023-09-27,-1.087346410811117,0.1451521717013662,0.3878753343726992,-0.014729562407211119,0.13466754714451976
2023-09-28,2.32533173550837,-0.47160774983187054,0.3525373971161305,-0.763693430440925,0.2294936299134001
2023-09-29,-0.3227789617769262,-0.4326822517130478,-0.610801940468565,0.24075250879748825,0.08908895712556905
2023-09-30,-1.0167891895297791,-0.2826793157540123,0.06970534252418152,0.2291112843998349,-0.47156047570800724
2023-10-01,3.806612984374575,-0.6597318897099494,0.5473803161438541,-0.7885988384584098,-0.4378417626443471
2023-10-02,1.8411862124681635,0.009831737834531685,-0.9109002947591559,-0.040207401735198114,-0.01442674354364131
2023-10-03,-0.9896710353460553,-0.1308700109053997,-0.5418363175376352,0.7662722642224294,0.30152218797493985
2023-10-04,-0.7118678562019916,0.13301194214836332,0.012887637699452316,-0.21305609363443187,-0.37064106650953427
2023-10-05,1.5396707787507395,-0.4732084471082826,0.11118415535203291,-0.8359045139837447,0.37822922703960604
2023-10-06,1.5813922463221481,-0.6448670179784725,-0.11620313418981057,-0.3881525069693754,0.24640185695086508
2023-10-07,0.3558248929408206,-0.6160730578971434,-0.3197476884630369,-0.017347334449607708,-0.06723850842411626
2023-10-08,-1.4353939573481909,0.14682843067022516,-0.04158158686575241,0.7427952412261594,1.339270850008675
2023-10-09,2.0554856882645036,0.05880173353280684,0.9297779385940803,-0.09207002676216298,0.962099106487092
2023-10-10,-0.46463592727987824,-0.4370345849215076,-1.0451228118549931,0.052261497628012,0.06828123404550764
2023-10-11,-1.3332907643285992,0.22583226911539844,0.24916809497307543,0.17272343142359592,-0.03062856722211749
2023-10-12,1.1063409471264238,-0.5385628799379433,0.05078007232456488,-0.5802792584423688,-0.014843086938267394
2023-10-13,-0.19434234146171817,-0.42709652301708767,-0.3346893709621506,0.02803415455301488,-0.3637405216297685
2023-10-14,-0.8733390537758624,-0.40546466654269553,0.09150554137803335,0.10532710478318986,0.4858580420592524
2023-10-15,-0.9660749393259062,-0.13675246644388256,0.47337854058040957,0.3551131831731049,0.6237617525515811
2023-10-16,0.7876529041151159,0.5305309760919193,0.21620264515986196,-0.417115253905625,-0.12417762249437478
2023-10-17,1.7539849443704438,-1.0273429787210957,-0.39690761035634436,0.07151778481157199,0.4098988988327366
2023-10-18,-1.3427343633242532,-0.07610765879162769,-0.5525609384500331,0.8775141820697653,1.6046155930842099
2023-10-19,-1.0274058506912243,0.20875033861052136,0.10064609795433128,0.3424618613508507,1.776060711687256
2023-10-20,1.2168490414041224,-0.23710369347049437,0.5933015146322594,0.11602301083985637,0.4361411545151057
2023-10-21,1.138606870316717,-0.8843574918331952,-0.19246306417250625,0.29702062743712737,0.38185334741217974
2023-10-22,1.2845583462194503,-0.21925954825781402,-0.45523559245238276,-0.4243018770911207,-0.5485606364349455
2023-10-23,1.378877272131757,1.2678926675800006,-0.7185970919578444,-0.7076032650773472,-0.2751849643151654
2023-10-24,-0.9286950041350183,0.7615160733733999,-0.1333323923500404,0.5459720927522731,0.32598105059286453
2023-10-25,-1.0804227884854907,-0.6683027049644894,-0.5417355204504194,0.793835236661779,0.6018330736330176
2023-10-26,-0.6167032152978855,0.11841608727447117,-0.31768046607493544,0.3631657455452213,0.04715312868514886
2023-10-27,0.012856626109907966,-0.7765845225001504,-0.7261265082149043,-0.0345491835161011,-0.03976925960849434
2023-10-28,-1.0297410265783702,-0.6850953261259777,-0.10308916230525002,0.652077124278226,-0.028883943295171025
2023-10-29,0.3299611391356864,-0.3811947221712937,0.5271109857148378,0.253460384782482,0.2874144069202798
2023-10-30,-0.7396668680149183,0.3322312234188518,-0.03056533011596985,-0.1869103067329221,-0.1696201513057963
2023-10-31,-1.0431279172784216,-0.06746860952297076,0.24166259903937598,1.575351990814165,0.8053415869933221
2023-11-01,-0.24690803705190806,0.519852641447046,-0.6023552778382462,0.08175826809596748,-0.487489255310382
2023-11-02,0.6384254940955862,-0.3525808086832592,-0.4183328208178507,0.008849579115658354,0.7717426267710669
2023-11-03,0.2860853793474056,-0.4172354571265938,-0.6913541066954508,0.25440261539843056,-0.1515739207272999
2023-11-04,0.5333959558239483,-0.6881230016448061,0.06505626366247265,0.13767733485715547,-0.1579067482859398
2023-11-05,0.02462554871755711,0.4398792808385441,-0.12298985926538067,-0.07242706846646141,0.10194373947444328
2023-11-06,-1.1978785921577582,0.05807085051820258,-0.32762684187768676,0.8658401990942839,0.16258216698529415
2023-11-07,-0.8904322680335055,0.2179305940034643,0.4879907865795131,0.3557600214592974,-0.5297304471606978
2023-11-08,-1.33161840700285,-0.35887977417016254,-0.04920705191936451,0.7507310958202307,0.7694167510466325
2023-11-09,2.025279118418121,2.5375987303096306,0.8490595642609896,-1.1156001553831103,2.203807219723891
2023-11-10,-0.17620249421360804,-1.182288069390169,-2.4071676514665508,0.9947878446202935,2.7962610078473062
2023-11-11,-0.19698105785097839,-0.7309703460630821,0.1415162333187119,0.8502918516211715,1.1438419900391419
2023-11-12,-0.9539090444012288,-0.546123468498659,-0.007008841242385642,1.0651298495175885,0.47581435868565647
2023-11-13,-1.1152684333242504,0.9944441947098467,-0.8406411815067845,0.6041459620765729,2.8950937246303234
2023-11-14,0.9859183480517991,-0.4129782553950441,0.2885348793709417,-0.04957507821763769,-0.7325446987396842
2023-11-15,0.9014850066856306,-0.4122336238724898,-1.1105657305880414,-0.22551124612335616,-0.6578557843478927
2023-11-16,1.0368379355131525,0.13913794879117253,0.09143195397894448,0.10840877641609456,-0.5022269584126289
2023-11-17,-1.4195306442862823,-0.17156549313609654,-1.1468020438069235,1.1910301931895477,-0.1691974568235283
2023-11-18,-1.225259984370889,-0.487741990156552,-0.3292582212947804,0.598215548214664,0.2565710984880918
2023-11-19,1.0069026985771385,-0.6067192669090149,-0.17389906345046038,-0.2391101964896395,0.8332430120161902
2023-11-20,-1.2021834138467324,0.7458578821613369,-0.8401293998651078,-0.6801469108481869,-0.9366017364007059
2023-11-21,0.9363371295133518,0.09429786529088707,0.341025947192581,1.6487383458708054,-0.40532810600979885
2023-11-22,2.0229933368708863,-0.47452720136526794,1.1150970312191828,-0.42095014844733536,0.5377323782109751
2023-11-23,-1.4486897262517322,-0.5586553600341307,0.4073219578870466,-0.013875656700734212,0.7215633281308526
2023-11-24,-0.8791214839469527,0.7011212643746977,0.602576479535734,-0.9110745853786031,0.04588485788129292
2023-11-25,-1.0966690158642605,-1.3053043946165774,0.6739463894489462,0.5519316699902517,-1.1375910130643616
2023-11-26,-0.5521641311932425,-0.04541476429236026,0.7406148149543526,-0.1115522894654168,-0.3409199161664915
2023-11-27,-0.25677340576722435,0.14908867001294349,0.058257822391237765,0.5788517823401527,1.4512653909459898
2023-11-28,-0.5612981686194064,-0.18193964969230722,-0.5643994029764026,-0.03119708499874286,-0.7547813353609789
2023-11-29,-0.6442696578223619,-0.19191886277595097,-0.1572673726210181,-0.3031986461258469,0.1631021192996756
2023-11-30,-0.3476990127388068,-0.3562100346820057,0.4925588514895465,-0.3020766716079553,-0.31946473510942874
2023-12-01,-0.29483040757712703,0.2229303783026955,0.24283854768507152,-0.7327783762098623,-0.37104171491636506
2023-12-02,1.5746065835145753,-0.7115721174044638,0.7573092330464947,-0.49041656638279796,0.6389797930084796
2023-12-03,-0.3098923490293324,-0.38575677066461594,-0.03416077704763946,0.21127604280891707,5.44419436325916
2023-12-04,-0.14562098050851174,1.2028715885078558,-0.5626823395051667,-0.5386355645766469,-3.609828343240038
2023-12-05,-0.3411680897843294,0.08004641550343332,0.1822222331201716,0.2001607362707881,-1.3754506372218989
2023-12-06,0.32145593538576456,-0.4558295521543955,-0.31376229546182927,0.26347745265596917,-0.4527119853392266
2023-12-07,1.368371111531291,0.06566716103561353,-0.7314506124425624,-0.6269172271821174,0.29507169565260966
2023-12-08,-1.2846647038350352,-0.0412188403856515,-0.4462063541194186,0.5852843328623563,-0.46279083456501047
2023-12-09,-0.7675522302541401,-0.12304911954882801,0.9694242687474246,0.22016940775441446,-0.45888483094589594
2023-12-10,-0.8512383946374649,-0.644546515005436,0.06093040177761258,0.779313550224963,0.16336070613332057
2023-12-11,0.867658868055471,1.4349577147654113,-0.532264371498415,0.7417726870477807,-0.42254894770904156
2023-12-12,-0.7171614957444056,-0.6624164520505741,-0.16229902929827755,0.22650729185407653,0.05888571146122552
2023-12-13,0.1515012866409322,0.2593914000190569,0.1711634320237093,0.12801719902262904,1.6268073571089605
2023-12-14,0.1100571887075456,-0.12895651097512292,-0.6219180146588329,-0.27378149120747275,-0.27766751992462735
2023-12-15,1.6453355452725202,-0.7090505754702985,0.2572618242407853,0.023496996460093518,-0.41628937449156783
2023-12-16,-1.1559840117272127,-0.596114965113025,0.10761066044706133,0.8251908580465334,-0.0927515041754363
2023-12-17,-0.15502477215494698,-0.018737657643400234,0.1802735231122438,-0.14009132832895638,-0.05144323271814998
2023-12-18,-0.818573896863203,0.33635645751184723,-0.007695074568850084,1.0910229853674764,-0.00034386961147614994
2023-12-19,-0.2107377688198229,0.0301312805933095,-1.2982373185110176,-0.4765344210665802,-0.11532558754918393
2023-12-20,-0.7326705337463228,0.421115675308572,-0.3644856436995843,0.06554607002360678,-0.12146470730188706
2023-12-21,-0.3250018528831102,0.0026121926270214215,-0.1119213802431368,-0.15555558498450053,0.14622035796147215
2023-12-22,0.4276816205035778,0.45077410111519844,0.4845926581650354,-0.9278913518881946,-0.22168378556987203
2023-12-23,-0.59191582232081,-1.2762125239737463,0.2525204802901694,1.0736738470355587,6.763027714976995
2023-12-24,0.4331228464344152,-0.30336815080554963,-0.4784557137963104,0.30522770019861517,-2.574644124669762
2023-12-25,-1.2678511532319696,-0.2612220905575823,-0.48338818645794257,0.7806225980262068,-2.147576892420484
2023-12-26,-0.21012214115548333,0.375108777753389,0.5696830115252829,0.31045850169114575,-0.3790312715848382
2023-12-27,1.839060997224741,0.21546202021703334,-1.091148235417178,-0.038084482732391664,1.5893900161904893
2023-12-28,-0.7431769490640632,0.5128139488319224,-0.4512274392440464,0.00873617542843625,-0.8252054896238602
2023-12-29,-0.17875736183901725,-0.1889346654263568,-0.0742987319152703,0.3215082262921724,-0.028899957006475307
2023-12-30,-0.8997339384692336,-1.0152685949500821,-0.41867077118778645,0.37384089681120675,-0.3247557475166998
2023-12-31,-0.9152373018452367,-0.18389251745745575,0.15623397529986516,0.5903417498383708,-0.1419997405039439
2024-01-01,1.763488853713477,-0.6077655529712915,0.36657394401540944,-0.19113009748844567,-0.181099960338524
2024-01-02,-1.5197851559018933,1.0550517091612173,-0.6779351282978496,-0.05566236516171703,0.11590631453037699
2024-01-03,1.0391360754952963,1.2360241751676633,-0.0428230582403982,3.23024126374407,-0.1428059620577081
2024-01-04,0.3136564064596405,-1.1860362820759554,-0.7674423257611428,-0.9239569425859229,-0.1837061408706763
2024-01-05,-1.4671402816939625,0.37985986451393483,0.4470141455207786,0.33134066529156153,-0.07267587951585505
2024-01-06,0.06930511780720923,-1.0497761006320117,-0.23376856880118752,0.5788915404326943,-0.3699757504079933
2024-01-07,-0.5986447828971956,-0.2801503717305367,-0.5082445611996569,1.1846490998811237,1.6758538248602697
2024-01-08,1.0566253350592623,0.8899476481448301,0.16910774970676834,0.6871432816719067,-0.8644284389655236
2024-01-09,-1.3474073784856921,0.6004671457587869,-1.850447267906101,0.2688559883636477,-0.46422190630045973
2024-01-10,1.0659948398473893,2.6137517728597044,-0.40292709644680025,-1.2624226699817775,-0.056373054553463135
2024-01-11,-0.6373879842590358,-0.39565254866555843,-0.3792097004049379,-0.10137957909719793,-0.05436237984956423
2024-01-12,0.062262504505581386,0.4089017280725769,-0.021464481642199763,0.319761696638223,-0.419657229007396
2024-01-13,0.09227068461172547,-1.8770421936504544,-0.7008225399028145,0.028080471921675454,-0.6631476399899572
2024-01-14,1.8412593210271115,-1.1221305001917097,0.2866484630794003,-0.5234530401667614,-0.3664745241724762
2024-01-15,-0.3845870287432724,-0.2312021565166705,-0.37109786011859897,0.00024190128923951573,0.6645597699647633
2024-01-16,0.5137893543139089,0.07915387909495031,0.07818968915206938,-0.7166339109043006,-0.4747174105546895
2024-01-17,0.15811962665242604,-0.32806917182803363,-0.05360020674751292,-0.4545324247693935,-0.12367455622326083
2024-01-18,0.08803258328006998,0.07302043233587481,0.018772161093564933,0.9397861046598758,0.6738817936180105
2024-01-19,-0.7917516474771118,-0.027983158341393994,-0.6759152325181962,0.782031921079675,-0.6636907378247532
2024-01-20,-0.29664374937182336,-1.0099825818140618,-0.6127876056288085,-0.03035998281877284,0.4384361003425561
2024-01-21,-0.40661433598298274,-0.47490711078769143,0.23532986921317722,-0.08469052553757567,-0.3017263580589246
2024-01-22,1.5949848036738599,1.0260281056555651,0.09215389096014504,-0.46999146011605486,-0.4907771258691435
2024-01-23,-0.10215409307670364,0.570402191188104,-0.2501810360226635,0.722123607004786,-0.3907204339296101
2024-01-24,-1.1350974219956282,-0.4922196597557419,-1.6856742613573332,0.12010511774543722,1.101664019068858
2024-01-25,-0.648064438003458,-0.19670584238723712,0.6848145780219859,-0.09279188537175395,0.8613140574692201
2024-01-26,0.3041913502221671,-0.24543016744682497,0.16664151777420297,-0.006874707536042668,-0.009044148502375298
2024-01-27,-1.3371589481183004,-0.84435235727509,0.004720443664584989,0.5707288854221566,-0.4970561535338344
2024-01-28,-0.9591369482109727,0.20526385813283965,0.6204085406590361,-0.014582760262063012,-0.2944191294444125
2024-01-29,0.709981160277743,-0.12442624374939883,0.19254918435482782,-0.5351254335495307,-0.04543644073255952
2024-01-30,-0.5954612281233649,0.11131768525626486,-0.0615259579196559,-0.1993359130409721,-0.22888327977848827
2024-01-31,0.42329201357481305,0.012588866352464784,0.18709637683256847,-0.064044181836322,0.28399804587547983
2024-02-01,-0.5941403843369261,-0.3805253016262261,-0.3268981233131172,0.08314958559316213,0.09376976976554759
2024-02-02,-1.1587166335621855,-0.2381480439415831,0.113471325690278,-0.034824500790734,-0.05516826982404495
2024-02-03,-0.5138750105820741,-0.6672931631607483,0.5948656556717806,-0.0822912408846466,-0.6651782613176801
2024-02-04,-1.061265630724337,-0.13233306033444547,0.4133347000327723,0.21603876571020955,0.3034702311349658
2024-02-05,-0.9780038823950501,0.1927014307990405,0.556158706645791,-0.07318340231849922,-0.37111320199176906
2024-02-06,0.9996017020159881,0.006565424066700186,0.1502008840314027,-0.5269613714356137,0.8449747397622017
2024-02-07,0.25244082862741773,-0.177703456973338,0.34607411224163603,-0.027364134657038373,-0.4026743118454051
2024-02-08,-1.3147821637074366,0.2761517409218106,-0.08717989160019099,-0.3750128870136585,-0.25712984242348463
2024-02-09,0.18600405655334587,0.5486489158929799,0.6205819978717987,-0.7429484864901353,0.1508090253814018
2024-02-10,-0.6109732646948449,-1.2479536414098187,0.4685767189781971,0.7024816942115577,0.03593383398863788
2024-02-11,-1.1044157837995467,-0.006898320142312154,0.024742413237251282,0.18668794378758044,-0.8015057563179221
2024-02-12,1.8515007886156063,0.48073162575739886,0.34950868649834743,-0.8947148530117917,-0.37724782224068254
2024-02-13,-1.1688329818062908,1.1628236640695735,-1.1098943038629672,-0.5542365379273893,-0.12703293976073826
2024-02-14,0.5626368930827059,0.9434168711873048,-0.12037904272228486,-1.3510782237156176,-0.376711406000349
2024-02-15,-0.5261781966976254,0.6954518575663723,-0.15931784582481653,-0.4807904555357388,0.1336789904156187
2024-02-16,-0.6027283211297206,-0.7067679540030345,0.4383058796287938,0.4336617135274136,0.16605072827697762
2024-02-17,-0.7789029018254618,0.1919347490599839,-0.363110836282957,0.20685118310861667,-0.203700208858828
2024-02-18,-0.04943700132556778,1.0572262516870274,-0.019992778560709877,-1.1811439226048683,0.3138617171985825
2024-02-19,0.1054825015063323,-1.136613863501669,0.3176157048087806,0.17662078296350736,-0.9781781968322327
2024-02-20,-0.34283391819928666,0.8270903140747581,-0.2498047489917892,0.3008642410313809,-0.08662139258905424
2024-02-21,-0.5421126408116411,0.14028018215796517,-1.27773843280364,0.3147738383308715,-0.19400350014381845
2024-02-22,-1.0543407338451074,0.23078124213330953,-0.6986659406897292,0.004056393707556087,-0.10374610809571526
2024-02-23,-0.09920322029668219,-0.7802343511549943,-0.28178793106150185,0.12869230167087978,-0.3208876156940256
2024-02-24,0.4108027533516454,-0.6412597835921641,-0.2984477339525331,0.8331267657230081,0.1185609356585528
2024-02-25,0.5960680463114657,0.48998138164633415,-0.3840219310927278,-0.8746442834663405,0.6445814313078768
2024-02-26,-0.41233837429620973,0.7776940570736983,0.2689299556987652,-0.19892366667477704,-0.5572734004697522
2024-02-27,-0.5183205326999192,0.9458108023388586,-0.11167609399787648,-0.5574046802020699,0.019552597408031152
2024-02-28,-0.10971925393693331,2.358120105077893,-0.36923277109647945,-0.2202267652574978,1.4623241252977335
2024-02-29,-0.4232322741888173,0.028454573064298338,-2.340734704376797,0.4319368956416254,1.0259462825417383
2024-03-01,0.45943370111577253,-1.7199309683689772,-1.065534232360553,0.6419079779617711,0.7023121556832228
2024-03-02,-0.7961660770008893,-0.9266838429102188,1.3215614209151454,2.213816104208958,0.7841554932206816
2024-03-03,-0.24056978842116325,0.17171126520310198,1.9756451201048182,0.5377779998838336,0.35328338344165605
2024-03-04,-0.3486897452319798,2.347717075107271,-1.715256683718793,-1.284383097228774,0.7689102617105213
2024-03-05,-0.6753161624712464,4.377004546552243,-1.2986056595732174,2.743473866210742,-0.6057267663078822
2024-03-06,0.7918375816198836,-0.8832825700130059,-3.092201721811708,-0.1461723149607805,0.3378538455999738
2024-03-07,-0.27586961700752444,-1.5309213227106728,0.49720728041557744,-0.5538769411733572,-0.6414092967411356
2024-03-08,-0.9522935089359339,0.7101254880587896,0.12435450937241857,-0.7549131607631762,-0.20361973121984794
2024-03-09,-0.6257273645426839,-2.315630461787101,-0.144718609510318,1.0541488457296517,1.2248748110729302
2024-03-10,-0.7723248069354599,0.11872593968922172,0.5842576685624092,0.3944737915881819,-0.5650185743775069
2024-03-11,-0.16593704270483906,2.184249187976369,-0.3131262429501849,0.01631617103386489,-0.5363267259308627
2024-03-12,-0.5238089213411763,0.30960349695058176,-0.5071969698229976,0.014475103215045363,-0.3606696476231567
2024-03-13,-0.81160719384903,-0.3833007376812172,-1.066581151832366,-0.3104129516281849,-0.1017823364435911
2024-03-14,-0.13526745610008678,0.5993432025855557,-0.17010096650389306,0.4756527199808661,-0.4548805759712064
2024-03-15,-0.24530799247612606,1.675659086291503,-1.7642325951766118,0.8553640301093525,-0.6343526596552921
2024-03-16,1.1475119011995965,-1.7621182926017522,-1.4019930090493606,2.015192278288618,-0.8275784765962895
2024-03-17,-0.07542453442103332,0.04314267255521002,0.12281287032299222,-0.0237848008542646,0.8004777276614178
2024-03-18,-0.11605472109241437,0.5496664570069165,-0.9592352567236663,-0.5822805612731218,-0.936027050989361
2024-03-19,1.0134123012553258,2.2881481127387953,-0.565239220825698,-0.22211511186053653,-0.6925093019382792
2024-03-20,1.0208098692634497,1.0568294580327395,0.7384958637058852,0.015298404560569337,-0.29890947920548605
2024-03-21,-0.8469414848660607,-1.5594125281689264,0.8278143327671805,-0.546185443691987,0.14877578688969106
2024-03-22,0.5237139753334845,-0.4898298396016706,0.9809512913175799,-0.24593816717237557,-0.6895106200948049
2024-03-23,-1.2485315816637084,-1.3679970300071471,-0.918553957129023,0.6678015632957582,1.0634228358636748
2024-03-24,0.8023737657183619,-0.7078397218685014,0.22932015138260034,-0.4321587012636468,1.0102731178356052
2024-03-25,0.09774261945864013,0.6516941682715549,-0.014819692924769708,-0.5595420521437569,-0.43479273905209687
2024-03-26,-1.3158905045436444,0.3126704792857821,0.46642293399490325,0.2319250713928346,0.09064519742769435
2024-03-27,-0.24573936777850916,0.054697235585599864,0.8564749634706895,-0.02411151969244166,0.826584673729128
2024-03-28,-0.4224830830994161,-0.49857333329489567,-0.5312774119123626,-0.012623074017560654,0.18591580298808602
2024-03-29,-0.42977733495561593,-0.7517257737078962,-0.2121304430946468,0.6104143906647932,-0.02131511579762578
2024-03-30,-1.2338944222671284,-0.6872792842469148,0.137421517858437,0.5508096960627276,-0.14414661099952375
2024-03-31,1.3005434111200795,-0.3719228784820684,0.5797515631848976,-1.0634140064458455,0.06491975676350617
2024-04-01,0.3214050539299836,0.5781012363384442,-0.027403357808267362,1.2119201124451198,0.16743419918329444
2024-04-02,0.7705383363221247,1.1430066090042679,-0.7023828405917574,0.0743222582098275,-0.10414015303067042
2024-04-03,-0.8322377439548708,-0.4544752186831214,0.6431424300848149,0.8359885134531206,0.913056650310871
2024-04-04,-0.9906520406149502,-0.09401474704509956,-1.0254275745374577,0.2057090323118365,-1.0609604462824593
2024-04-05,-1.1585081888540587,0.17509963348659172,-0.2158604830200893,-0.24488207591595576,-0.4011224216995402
2024-04-06,-0.3958021011477423,-1.1621987348490954,0.23530999334398803,-0.20653354124094017,0.08725228623365759
2024-04-07,0.7575398934963026,-0.47121232492588694,0.7923034497414244,-0.6915953580176328,0.4770005040341137
2024-04-08,1.1105160241667804,1.092579621824276,-0.1815341567975895,-0.2995486021241606,0.3770865698177384
2024-04-09,0.7551147298843062,0.006956819323343133,-0.2708473437858792,-0.017805380949612953,0.9418742379946232
2024-04-10,-0.7790052281629656,0.059964469314556595,-0.27765473208076047,0.26049618185941625,0.4159102508971111
2024-04-11,-0.6322920384026511,-0.34796594715868,-0.5391355572973889,-0.12031200086515148,-1.0974604465366389
2024-04-12,1.274869106244441,1.006539801686145,-0.10665526630699307,5.487744474889959,-1.4948815431664173
2024-04-13,0.3293589791140487,1.857749694490747,0.7162731619110053,3.937038221131563,-0.014704687682453052
2024-04-14,-0.10896775349319879,0.6769116529259946,-0.5133891169697382,-1.9113429402567772,0.3917269912257289
2024-04-15,-0.7215675060081579,0.10027288714506645,0.07921793691533024,0.19815024051660846,-0.4250011149988129
2024-04-16,-1.1135805471599323,-0.3077723127870858,-1.5156449538280057,-0.6590799128894819,-0.09692356987046057
2024-04-17,0.11380073722039429,-0.514171774489829,0.04345186189558792,-0.37299911661507873,-0.5487221684224776
2024-04-18,-0.06994148325444167,-0.7895235190052841,-0.19091533535464233,0.3274872797712083,2.511193148797044
2024-04-19,-1.1867963175795597,0.7967976909880371,-0.30311095430328344,0.7896608805709155,-1.9654314750555
2024-04-20,0.9340927114480638,-1.898188221914904,-1.4805433545675104,1.0126655697052647,-0.2468443041230374
2024-04-21,-1.231925000621405,-0.3736705358949373,0.14923890707239182,-0.3611523377376528,0.1694139044006109
2024-04-22,-0.4741124079869148,0.36921306012741667,0.7264413405591791,-0.7913856528691106,0.0060152622173626265
2024-04-23,-1.0345982030261232,-0.37613830092956946,0.7976705502764501,-0.08609642777274432,0.2743093599057904
2024-04-24,-0.0734523539162992,0.162103758594977,0.6500496167138404,0.8774835595382815,-0.31277378299237585
2024-04-25,-1.1503480703159663,0.010805453257336341,-0.6218060324272005,-0.07738684865944453,0.12202997240951773
2024-04-26,-0.7348351713563496,-0.49835123777234674,0.11760065995247733,-0.16706472677939838,-0.32772739472127455
2024-04-27,0.9767962285587469,-0.3403466164645823,0.6382452963975069,-0.4939589810624715,-0.12248166521811922
2024-04-28,-1.2495708991819345,-0.10991802045582848,-0.7075186008237494,0.09845670680360753,-0.3819787762353334
2024-04-29,-0.6513982987735807,0.662293711589788,0.16693970241967226,-0.3548833969369284,-0.12499360293687817
2024-04-30,1.3260366703469064,0.2557243176367577,-0.37123172056990006,0.9872421284231663,-0.40326708103003023
2024-05-01,-0.8328948072324028,0.6022452669876949,-1.3187185677384783,0.6253331564438194,1.9793637596112668
2024-05-02,-0.7614524088542527,-0.5753065773306412,-1.626517772841654,0.057033081375148675,-1.0063327602360852
2024-05-03,0.8824948985299879,-0.368095403047884,-0.24039995707079315,-0.30941048728789555,-0.8491309344090181
2024-05-04,-0.9808126231720914,-0.7728594018890224,-0.24060295138160914,-0.1292923427675043,-0.07900192197416694
2024-05-05,-0.8464858267284116,0.02310969929897066,0.5972919772644203,-0.0689378040211725,0.6022516623190467
2024-05-06,0.015010386783857396,0.4126368604551972,0.061552120022031184,-0.10753614999449064,-0.22753459917182242
2024-05-07,-0.18905510301799192,-0.2384760198597816,-0.4015147697424517,-0.17929399334559004,-0.6770794957299037
2024-05-08,-0.6557994970562144,0.059820154011117725,-0.07468999487752405,0.08506410109976516,0.13856231515264147
2024-05-09,0.11029239571233583,-0.26501957983682783,-0.08766657861637601,0.09973260986202939,-0.7169422176748045
2024-05-10,1.123471528719245,-0.06717950456904227,-0.20180350169597558,0.12213492727148584,-0.7151622766615244
2024-05-11,-1.3769582650261427,-0.6735153853280874,-0.5900826195818297,0.18111103974378176,-0.29994511331806983
2024-05-12,-0.6729841848457945,-0.17051586572452215,0.6163790980234704,-0.2611091617947724,-0.021777047725077565
2024-05-13,-1.0201674007934332,1.0897070853706428,0.15878848594968675,0.19869432032613132,-0.39396692489662016
2024-05-14,0.06265095869732097,-0.06724736038675011,-0.8561920651568563,-0.37277698759018335,-0.3670644262078712
2024-05-15,1.3244666983436275,0.1300411744670561,0.030646788445120532,0.14118424314125924,-0.311886774552047
2024-05-16,0.3350212069613533,-0.19358421680698107,0.4359256739892785,-0.5327065691072754,-0.4622803450025011
2024-05-17,1.075783531805847,0.2300475336659954,-0.13099441470981946,-0.7284619283380042,-0.1219552785195968
2024-05-18,-0.6216836374182463,-0.7306718787042509,-0.2595375426913075,-0.07916144008725358,-0.3724105528527892
2024-05-19,0.01402137577956405,-0.25720370750389726,0.5040429704137787,0.37087353528337413,-0.8240076763957724
2024-05-20,2.6297253414475783,3.295738528456437,-0.3103946701779182,-2.095226845307663,0.29641089130480924
2024-05-21,-0.4711581002436542,2.232588936308959,0.8490255802499115,-2.8651076582778843,-0.42068059602795854
2024-05-22,-0.33773631385732344,-1.0719269489462033,0.9199647331802983,-0.18937316664974854,-0.7957734248432476
2024-05-23,-0.6578318646235993,3.5483300138789082,-0.5446792316788823,-2.1144322560380173,-0.11921214945298282
2024-05-24,-0.007126030374853467,-2.999386177158691,-0.5848781317148788,1.0810863146753449,-0.047900061742762526
2024-05-25,-0.34998493926584484,-2.463667957116738,-0.022584079908795865,0.3179602609191296,-0.9911287268051665
2024-05-26,-0.24077472773274744,0.36364299385124005,0.46043837524314063,-0.8806936252745057,-0.5146020303991848
2024-05-27,-0.578758112398742,0.8079713866513835,0.16270012832254607,-0.39060807485286847,-0.36915837198800716
2024-05-28,-0.6259781901648512,0.4396932688013992,-0.0224777815390061,-0.6659601366718139,-0.38571850793337353
2024-05-29,-0.19726425987078666,-0.2541377387631478,0.09143820051511989,-0.4423534941361132,-0.4993837493565802
2024-05-30,-0.8826304744726929,-0.2999617251754788,0.09780738225391739,0.25633679753433186,-0.9083108508002344
2024-05-31,-0.9988434420626705,0.1748355007308033,-0.191514536037956,-0.5277651756779986,-0.45341342039539523
2024-06-01,0.05663739223237848,-1.1945383772288307,0.46598307486204515,-0.40819478454356917,-0.20641326590380318
2024-06-02,-0.7284295303114899,0.15899071433213707,0.4463244413228606,-0.22442515949707917,-0.38983255515514376
2024-06-03,-1.0852421989994625,0.6414970315884574,0.07434241525912381,0.10458580581990791,0.2232193855514545
2024-06-04,-0.48926890118746846,-0.012382545466733784,0.69321738368025,-0.4351104787622085,-0.3025037463296593
2024-06-05,-0.571813436421773,0.40709512680167065,0.3031982676162475,-0.9111676572544655,-0.2102630213720753
2024-06-06,-0.4034332377029529,-0.23272775712920477,0.6130803420179526,-0.29490513086137266,-0.5695040050818888
2024-06-07,0.21733783576576038,0.6602480124965208,0.10646573433540901,2.789978645693912,-0.3749619851518163
2024-06-08,-1.218943405029548,-1.0949430935017122,-1.4863133291365755,0.7963079888258532,-0.12674502837982035
2024-06-09,-0.7092155510694367,-0.03996800879282408,0.789907022675349,-1.1501896778088498,-0.2233779211175024
2024-06-10,-0.6294931573329611,0.25843550771183565,0.6443970993968987,-0.48374203649459835,-0.2784900050446664
2024-06-11,0.4306633791982577,1.2995185120413857,0.13535043528147764,-0.5562249010447198,-0.8325988237140383
2024-06-12,-0.5169808111196011,0.007912798435310248,-0.3079631169075277,0.7446357013534312,-0.26457875710740775
2024-06-13,0.08777194570330948,-0.29471536296245565,-0.7632780627401731,-0.2842386879028758,-0.4365392365228858
2024-06-14,-1.1000029163703107,0.4166195941184116,0.3241556318830192,0.43566489875087244,-0.4721223854674274
2024-06-15,0.144895007998543,-0.43925859227103986,-0.6462257953871321,-1.0190706802551883,-0.06772565254367359
2024-06-16,-0.1113407388493537,-0.6558317223572622,0.3983732234135827,-0.2741992667468513,-0.26109916196552413
2024-06-17,-0.09885111808347338,1.1835588790370652,0.0431871583226715,1.1291022764775094,0.7579678519036259
2024-06-18,-0.9416136009168599,0.9304885994628929,0.8559016883336223,1.3781681346663492,-0.38017829826187943
2024-06-19,-0.2073124983710276,-0.4983719119448158,-0.2897339800777986,-1.069966612707859,-0.3115297534013564
2024-06-20,-0.6108009323399602,0.18062180292006422,0.16334390429663556,-0.5038015891134977,-0.2871134731751668
2024-06-21,-1.1465758621653412,0.09586149859730943,-0.5941747127565029,-0.3582699809322164,-0.7342877938644908
2024-06-22,-0.5702554470459394,-1.4629748829831655,0.31830075387243123,0.24086949509965452,-0.38506679783123815
2024-06-23,0.35881717068213603,-0.2590331194769384,0.46934667019223303,-0.13004660147455435,-0.7390031249061635
2024-06-24,-0.8296870673262435,2.385801714826272,-0.6150281160242862,-1.2161317249022887,-0.09012321147608898
2024-06-25,-0.3496092781025026,-1.0957602515208995,-0.051049890786755175,0.4521637932671353,-0.4698868555712084
2024-06-26,-0.717928487160054,-0.3980885478437476,0.29080505196235124,-0.11888986329056687,-0.5013595602202067
2024-06-27,0.08137125414646636,-0.1366952592132154,0.2253446394310649,-0.15934658062792306,-0.48802600831979787
2024-06-28,-0.15467396900539412,0.09101238302170996,-0.2854441114912297,-0.43719568543010223,0.016151435791761575
2024-06-29,-1.2480731488103498,-0.8783569972478197,0.11585696071605922,0.854137914065083,0.468341844206103
2024-06-30,0.20227112243720166,-0.05606853702052505,0.115890950142333,-0.037197829112825494,-1.0221532275530778
2024-07-01,-1.3249267832960594,0.7235794802000439,-0.037727865576821645,-0.45656291304011865,-0.31348355209508044
2024-07-02,-0.7286714281165656,-0.2654721824975566,0.544840365393574,-0.2545247207264444,-0.27361218517312624
2024-07-03,0.3655673129727005,0.8355515159291702,0.2908719280302437,-0.4532191805683387,-0.579633854780308
2024-07-04,1.4069425106140192,0.6478894344028444,-0.013699356501072582,0.9284397690497633,0.3072872800646971
2024-07-05,-0.6966720534114204,2.4776684817279437,2.0058966356321335,0.41137588697510075,-0.7304714179356009
2024-07-06,0.686156551932203,-2.4938871766398676,-2.158409353626751,0.9368131523164254,-0.4431064312483618
2024-07-07,1.809180056331892,-0.7960491063823371,0.4599506779570951,-0.1697982838675416,-0.30685275850653687
2024-07-08,-0.6393111260769869,2.1344010526776165,0.0526319612417786,-0.19244746748118696,-0.28339346166209767
2024-07-09,-0.5896408491586974,-0.5520379384127294,-1.0826012664576758,-0.5830458738741305,-0.16786882897857444
2024-07-10,-0.5825573527462737,-0.18633699418362457,0.6579247291022174,-0.557846687352684,0.41997505723265993
2024-07-11,-1.1887966593545227,0.0834293455621295,0.24520895860402186,-0.2351632229251519,-0.7969412306505322
2024-07-12,-0.6081798591653262,-0.4873693872145034,0.28452239699885346,-0.0224470232352074,-0.21984282750608408
2024-07-13,-0.09547065318349907,-1.026226906681125,0.5433863305802769,0.33732160532079,0.1076304346656317
2024-07-14,0.03451533560439549,-0.042501631360873746,0.5044943553066811,-0.39947994890092303,-0.3960242567549723
2024-07-15,1.4375064204376258,1.003018436412827,0.19351613763994305,-1.3580519043913288,-0.3075986595210311
2024-07-16,-0.8595810110052802,0.7512894268072957,0.19880139945319128,-0.10436678984629064,-0.2295784656438291
2024-07-17,-0.4565799123007792,-0.24524010368835777,-0.4053379919949499,-0.28091953613544657,0.7718489235389997
2024-07-18,-0.5401724490568672,-0.3418551373777397,-0.029253397865717297,0.3303664311644907,-0.4099553476266738
2024-07-19,-0.26713524459538135,0.4060258695524922,-0.4713042585847119,-0.2740107898269866,-0.651713537478825
2024-07-20,-0.9049671901517851,-1.037455325130051,-0.11779991730556699,-0.005724842386353827,-0.6525054413611069
2024-07-21,-1.0048639056700464,0.5070899170938364,0.3718907679675475,0.03732021672783691,-0.3746153140830996
2024-07-22,-0.16536680931205602,0.8309876248456074,-0.5621304029477711,-0.6076391849991363,1.5679871335418856
2024-07-23,-0.6752856472283237,1.277989851051445,0.3429848598515249,-1.0142693658269692,-1.7083888496595525
2024-07-24,0.8755828130686498,-1.2116622738449225,0.43279820899481664,0.08544281006464728,1.9640984765815852
2024-07-25,0.3740883434362021,1.3283311363227546,-1.047556148247997,-0.9484178822530144,-1.691791310961166
2024-07-26,0.31153588548692257,-1.1242983786613587,-0.7131465573255702,0.7078089186710469,1.5455359715785266
2024-07-27,-0.6328046483038073,-0.1310539946069338,0.4214938541476127,-0.5514011663351379,-0.9165274697706448
2024-07-28,-0.6376628350074581,-0.9758406104995029,0.5694423536803461,0.8385630715195391,1.8985211618128053
2024-07-29,-0.6024307168053776,1.3126934869857718,0.08923597579596104,-0.9782566197909934,-0.09585795849149953
2024-07-30,-0.5004023968341614,-0.4722287970260537,0.13427206265651687,0.4664954675070843,-0.7205284079666621
2024-07-31,-0.5481554689611646,0.29129746618066993,-0.4287298265376891,-0.4504286157573331,-0.3853791889869837
2024-08-01,-0.8264026694539726,0.9076961768460021,-0.1674475128882111,0.544374568322262,-0.1372016612999062
2024-08-02,1.275573565405709,0.22484834958352795,-1.5912288881547845,-0.0086677224952864,-0.25566640446470057
2024-08-03,0.014060475649265953,-0.33994566100586515,0.4250742864282839,0.5602850621227121,-0.2617644098787069
2024-08-04,1.4081592776341938,0.6060112475453624,-0.7546100433702431,-0.1662645852270567,-0.32076425271151127
2024-08-05,-0.11369056613633603,8.579766550758876,-2.377264885323379,-2.040493535668067,0.1499715940022155
2024-08-06,0.22612415778212336,-4.597334617900638,-2.602471687309964,1.3792729897784555,0.371836980704858
2024-08-07,0.8930397704645313,-0.710537034138028,-0.027003697591644085,-0.4391011331361821,0.28363691589343987
2024-08-08,3.2476389208229963,-0.6212729446618872,-0.8271523264556905,0.6576977447906692,-0.5949921859608689
2024-08-09,-0.029103647701948388,-0.7054519330354847,1.1400667095889678,-0.6010321334126396,0.7046737946738566
2024-08-10,-0.987263630001969,-1.09814768055467,0.6182693688685597,-0.10185140306835427,0.2330129701606838
2024-08-11,-0.1589699739726324,0.18302832483268056,0.3759227348739134,0.5280113605527216,-0.5872612939962922
2024-08-12,0.7684822940822073,1.0724152632643091,-0.2337799458212534,-1.3491622703401278,0.18754274696417156
2024-08-13,-0.8801535071467366,-0.5037348627267216,-0.09265445689017704,-0.12746129204987272,-0.26127767082325803
2024-08-14,-0.49550321929373137,-0.12480045020424117,0.0006138659340521212,-0.3633794647747028,-0.3323362987835633
2024-08-15,0.37182565405394097,-0.18043067700111695,0.32800308089998903,-0.1664716562733524,-0.8754446656572389
2024-08-16,-0.8082733003866907,-0.48541000666247314,-0.3449209713939975,-0.04601272745756177,-0.47234417379680277
2024-08-17,-0.381336202582087,-1.214339275078993,0.17161586301984202,0.5760766709012747,4.321618272811109
2024-08-18,-1.1338699480382297,0.04812917955103588,-0.358499001176373,0.34384618476386747,1.3366814176020299
2024-08-19,-0.7223881009649274,0.3495626335179765,-0.3108774547256778,-0.10041738082801487,0.18782981765808965
2024-08-20,0.12248229951363873,0.01838986316261831,0.6759229762864765,-0.5299558573510721,-1.1163348992526307
2024-08-21,-0.05296240514674126,-0.19257567366912504,-0.08957810828735303,0.2968343928493158,-1.5757300568512294
2024-08-22,-1.1439355006500236,-0.22599325110077692,0.01876950013268505,-0.12977244855929138,-0.6410813463222026
2024-08-23,0.9457176888646315,0.801563294023119,0.3715238938772466,-0.47591371920069275,-0.2872413087565142
2024-08-24,-1.1781164625810308,-0.618781130168477,0.2984949852518404,0.28051579415683686,-0.3936075127884661
2024-08-25,-0.7332529843559925,-0.3359755454041754,0.21664384738740655,0.07533901867987489,-0.33373165685440953
2024-08-26,0.1424716331423481,0.1653811916905901,0.11975574249504799,0.11019170628610002,-0.2344735514732618
2024-08-27,2.1034873408513532,0.6181757291458732,0.0867774487831967,-0.18365602817450788,-0.5512976324953187
2024-08-28,-0.4298428837971916,0.8201820038666678,-1.1405993599647126,-0.6133781498613534,-0.486558414457712
2024-08-29,-1.1880579031104264,-0.39722907627107407,-0.6144763218006262,0.3096156285667526,0.9020765865279615
2024-08-30,-1.0391924980381528,0.27247039315864763,-0.3100761914496562,-0.12069849191267915,0.1474327194735334
2024-08-31,-0.5872204522598463,-1.5380877422765777,-0.09369017201756777,0.41077471618499073,-1.0434013628514875
2024-09-01,0.7543902897500276,0.2883041947602025,0.3396959332443813,-0.34161647172741644,-0.08971798616807743
2024-09-02,1.1676630830666854,-0.10702194231382904,0.11153110392344864,-0.2898642346612164,-0.6833726067139663
2024-09-03,1.5388876658081394,-0.35393298971612647,0.010100329292743664,-0.069968377605774,0.40770348634960263
2024-09-04,-0.9566964211048334,1.136279901323623,-0.7281904921618845,0.2905887024485492,0.04041512906329738
2024-09-05,0.5274041481386649,-0.24865499133507374,-0.9379737999211488,-0.6281672657664983,-0.9350473205264282
2024-09-06,0.4583986700162603,1.9939056364365488,-0.39407016285157626,-0.9337750719013989,-0.5705447601045351
2024-09-07,0.35041375132235675,-2.003143174908006,-0.9711769694969373,0.5949761174659088,0.7016748663748908
2024-09-08,-0.5275136043557324,-0.2647462397208475,-0.2976763264560994,-0.1403127771254099,0.42622561786572294
2024-09-09,-0.08230050196838003,0.7966451936958051,0.3223262831032379,-0.7273454338201527,-0.7533832581255705
2024-09-10,-0.5089433921406697,-0.37714002994800505,0.44782921571989387,-0.3514871551577035,-0.11407983786593187
2024-09-11,-0.22981544043103908,0.35960921828625075,0.2754488573636054,-0.48162406188436596,-0.5303773158961201
2024-09-12,-0.6571809398880429,-0.4623565163824091,-0.20116309633099952,-0.17192362651891688,0.8243251432728969
2024-09-13,0.5940103596507099,0.005106867921486152,0.4338427666183982,-0.7518524445837398,-1.0441129517180587
2024-09-14,-0.4642228734902948,-0.9891015450881745,0.04823588650380938,0.22414996706333182,-0.5724807826108727
2024-09-15,1.583935326781707,-0.15715964888976885,0.356940473892609,-0.16128252865351317,-0.06166096302159893
2024-09-16,-0.9717352982113576,1.2305045894637336,-0.18289802885806353,-0.8535427929443216,-0.15034335308428384
2024-09-17,-0.2676057676347642,0.20458144805056147,0.3380799721123738,-0.16836804067775923,0.06306929543911771
2024-09-18,-0.6694492826731766,0.5328373061016709,-0.3428585307876654,-0.19991368990367173,-0.9136841848639228
2024-09-19,0.40710460702905565,0.17586045810826284,-0.37015920440110484,-0.5491776249830109,0.5782920235095468
2024-09-20,0.38121371789692143,0.1572069272045453,0.21184805240419027,-0.7079184561037895,1.3551408461660959
2024-09-21,0.36620438241991093,-1.3665261650959764,-0.044198345838859725,0.7662838991998533,1.9559681004834222
2024-09-22,-0.47989751856506263,0.18910709156058678,0.37445325596238843,0.16549710481416557,0.1228372958113217
2024-09-23,-0.35190025617206727,1.2547180596960743,-0.37682717696143275,-1.343738283283772,-0.31076346878633865
2024-09-24,-0.9671519981304064,-0.19555331298546372,-0.0709515253367243,-0.04823220815741855,-1.1741616590293258
2024-09-25,0.3748685327992461,-0.5827550664489903,0.1944940699586128,-0.4583532145628107,-0.05801075119625824
2024-09-26,-0.32406675361671,0.4196909720932248,-0.2701865197754788,-0.1732523984078089,-0.6023670606780889
2024-09-27,-0.14798183122705497,0.13043588755428837,-0.0876351700794456,-0.8698350128775036,-0.37364635342901564
2024-09-28,-0.6309269498940219,-1.0354957867731835,0.43796036229777285,0.9311239376138272,-0.5898259534728784
2024-09-29,-0.830258525241425,0.018321511817431208,-0.451404491978135,-0.06093676256389073,2.743845638776789
2024-09-30,-0.22679339233775564,1.0763858286614185,-0.1741150069012443,-0.2557831569118983,-0.6407457548193418
2024-10-01,0.5600046950434446,1.4437834761510684,0.24469907730614968,0.7359130760030731,0.3591869724695898
2024-10-02,0.2011417075112292,-0.40097381922904995,-0.5623380031983605,-0.2272683208134954,-0.058360457445662164
2024-10-03,-0.8428036140592324,0.04272668166874389,-0.6967636399549493,-0.4200119918842829,-1.2949256538961127
2024-10-04,0.2002234668667938,-0.5223381561818413,-0.35706280532089146,-0.03557684923680324,1.8089385758118932
2024-10-05,-1.0447115148961503,-1.2144533103505755,0.37434673561206305,0.4331644678040752,0.21812690178247504
2024-10-06,-0.4418547801896232,-0.24317350785822517,0.23826115965176126,-0.12020506446253644,0.8505507697732317
2024-10-07,-0.9702186385308883,1.3627928030963181,0.009515270818625934,-0.96529247189866,1.2420443008770858
2024-10-08,-0.6741969021549841,-0.34669262981294063,-0.05140608171608442,-0.02491580667764303,-1.220991051277717
2024-10-09,0.2721217660876935,-0.10367937895470032,0.006738896211662573,-0.1921449332985349,-1.672392615859984
2024-10-10,-0.9522838740244576,0.1927483900343962,-0.3808817437819776,-0.1372724282469932,-0.7289096794471049
2024-10-11,-0.0012794413848201938,-0.21711605670841885,0.052836776538704805,-0.17480817162216647,-0.6340749692549653
2024-10-12,0.01897746163821371,-0.832968313058154,0.43109087989321976,-0.32503455375876755,-0.4048898782718837
2024-10-13,-1.0655316567126176,-0.05514389395350544,0.22175988986000586,0.2994167226357918,1.8820264876198798
2024-10-14,0.9214382243810718,1.81217353837638,-0.25598266061245756,-1.468506420998888,0.7136954818117384
2024-10-15,-0.8031966048288067,0.5906290243265729,0.0446629066179872,-0.14698191707294375,0.7215120904294025
2024-10-16,-0.8549079913802069,-0.41405770958992616,-0.2537931094129137,-0.3886046982675221,-0.3986345586755939
2024-10-17,-0.872841172072496,-0.3123925642219139,0.3976285568095956,0.21916749027068624,0.43585415181754444
2024-10-18,-0.44067363382733155,0.2300576170926033,-0.1594079884109364,-0.8555765685622814,0.39031872167066856
2024-10-19,-0.8004639631925736,-1.382874453933651,0.6066607298525116,0.5560101935388748,1.4350609674163126
2024-10-20,0.6586529372085286,0.46382564705221935,0.28194221639932104,-0.575642164687028,1.6375510877164292
2024-10-21,0.09269836224661585,0.412915286027031,-0.3061975635580873,-0.328344183182658,0.29004064571018096
2024-10-22,-0.3194873309949569,-0.1003867960554048,-0.20294128448113066,-0.5310497169525591,-0.06741274765407945
2024-10-23,0.656580396255904,0.2579670534342666,-0.012690308462605965,-0.20079156310350285,-0.498934248666344
2024-10-24,-0.6944508544439081,-0.13005016921151266,-0.5696136323919514,-0.07736433235972286,-0.11307421046954484
2024-10-25,0.17397094611681835,1.1938210776542169,0.1988790370795113,0.6440744084266469,-0.012479012828101288
2024-10-26,-0.1202638341269745,-1.2273189376926372,0.7553701553699216,-0.4728105211345845,-0.2776625152819872
2024-10-27,-0.4470937085150545,-0.6946814295820168,0.4974501508965002,-0.2930409493169472,-0.16589952012355938
2024-10-28,-0.3983436709616368,1.3280023298543555,0.002502290801764878,-0.9562799717803051,0.3185983747854215
2024-10-29,-0.198576751550553,0.7806261503000379,-0.40763335229758935,-1.0454985148985707,-0.5357109416412853
2024-10-30,-0.7639296800598719,0.3767545887139236,0.3516779223254416,-1.0387169332849702,0.7422754292955906
2024-10-31,1.1340157284794499,-0.5426588907803157,0.5557038831572961,0.18703369111510518,2.1921567897492897
2024-11-01,-0.9071582799408522,0.10865456683183143,-0.2957531969090347,-0.48638627389122974,-1.6214899006728432
2024-11-02,-0.46522263056301255,-1.545889190070353,0.30810715627374213,0.7069839052508231,-0.43630998636733814
2024-11-03,-0.5620164308528671,0.6518516606805164,-0.14546937248759284,0.1405738623882454,1.2329790485887033
2024-11-04,-0.09624517653771114,0.3499684983857401,-0.504813559535488,-0.41790799856673533,0.6279169277282063
2024-11-05,-0.6675869212629332,0.3293825171262096,-0.2883106373697324,-0.27440625914344763,1.1920081654983998
2024-11-06,1.0205742949499739,4.127035940922988,-0.1291653089093792,-2.2800018252128105,4.004800922229103
2024-11-07,0.7903143213145594,-0.1962279817267298,2.950565362776148,-1.8556568507296012,1.0801520589301015
2024-11-08,-0.1267050306642961,-0.13938254471576406,0.2430478706341274,-1.1321661997069337,-0.2830844097167161
2024-11-09,0.7403726704397906,-0.5721233490844112,0.14707699291312457,-0.6235064152144933,1.1764801569520005
2024-11-10,-0.39903999229694287,3.2667559096739596,-0.6085616540665424,-0.7683367229915445,0.9098239129272772
2024-11-11,0.3568880923106848,2.4790947535287784,-0.5537738783961997,-2.256700239541042,1.9894547929685167
2024-11-12,0.47567376059825855,1.2851156809624844,0.4198196840637309,-0.5778035883264755,1.3980883118809826
2024-11-13,0.2092915640753924,0.11607618776347571,-1.4438639726077158,-0.364783479699177,0.6808933434241027
2024-11-14,0.7655892645250966,-2.22680209568914,-1.3680839755778986,0.373217235182714,-0.636636449191966
2024-11-15,-0.22467883825823678,-0.46902228061774964,-0.9271067562945188,0.7686661032995064,1.994976139015487
2024-11-16,-0.34135724361350733,-0.7785570138001083,0.6893885505127457,1.6728440406809901,1.6397004190511586
2024-11-17,-0.39560261172774275,0.3809250007766028,1.4169236426335454,-0.2952462190949322,-0.46396544495136754
2024-11-18,-0.15890426175931768,1.502108964331552,-0.3468640374283533,-0.4281286313555645,0.9033782270938139
2024-11-19,-0.030735467608858327,-0.5254860570731529,0.8473977131862878,-0.5745773955286145,2.233964805361839
2024-11-20,-0.490290983162844,0.09662286152868065,-0.3435402972391463,-0.31600157657376715,-0.0329535302230458
2024-11-21,0.3847889922007204,3.8189910094935846,-0.5616874135723418,-3.0038411005897117,1.1291410339622194
2024-11-22,-0.20148071431978148,-1.4977072489770578,0.27215649493059496,0.4532158967133104,0.8259232283180326
2024-11-23,-0.17955719427568206,0.40661606982928733,0.5933332585781471,0.8365489713366288,1.4734597340484206
2024-11-24,-0.36830341428405344,-1.5259911742968228,0.4820622292849559,2.6442579810608136,0.7711450370508344
2024-11-25,-0.7466853399581009,4.254682275510428,-2.2308453922747487,-3.5443199614062384,1.3948297548708564
2024-11-26,0.11061013734316297,-0.8011373743433069,1.0905397273658313,0.4815863064055448,0.4810939279026074
2024-11-27,1.0131353653208137,0.5099003689541166,-0.8454813626377475,-1.7222876676765098,0.5423104960083703
2024-11-28,-0.09524177734045637,-1.4243007763144306,0.9656079364524838,-0.708816922715822,0.35764907265502743
2024-11-29,-0.6534008821774323,-0.8330378505915798,0.5028929593871901,0.8413953803783308,1.1290987959401697
2024-11-30,-0.12852391471568525,0.3160498752143186,0.43720528112750795,-0.6076843694320381,0.39114860427565795
2024-12-01,-0.8646064103634119,-0.2178876647880818,0.46289974091798775,-0.1121275885123125,1.0787917185658424
2024-12-02,-0.5798621056471011,3.4419519670387184,-0.058154234439360235,-0.9820492775716669,0.9532213834489435
2024-12-03,-0.38772282779175643,-0.8546982729774456,-0.12706192609222328,3.0064510040658745,0.8617886636926871
2024-12-04,0.048390587351396036,3.773393363351577,1.49248892258432,-4.017315056708331,0.45642107324777836
2024-12-05,-0.3201045440574767,2.089964628748791,-0.22297701720669313,-2.8435750992114364,1.2581219956703042
2024-12-06,0.6855324283716169,-0.6136821873766847,-0.47688038987346476,-1.175440287296831,-0.5985431279676781
2024-12-07,-0.19793202669922297,-4.9523740078361564,0.32673632104560874,1.9417139017196108,0.06001469493989707
2024-12-08,-0.8327538273703862,-1.0112470169886125,0.0121777015926157,-0.3652677553326262,0.2728399190906078
2024-12-09,-0.1116097426831169,6.003975860874704,-0.3032690417419542,2.9585189351423846,-1.1669611799014572
2024-12-10,-0.4000894265280026,2.075130119305018,3.3803883662083005,-2.3317467947940163,0.027249918543401173
2024-12-11,0.6017316345208455,-2.53107849113684,-0.41387281233180867,0.6862978672114084,0.8111874310646551
2024-12-12,-0.49797871849124836,1.0263589787563057,-1.1300425311147875,-2.146896360027349,1.6457374539842462
2024-12-13,-0.45021118701977314,-0.8206061303809692,0.5614111675572625,-1.4855138413297013,0.6451096067415002
2024-12-14,-0.40365560412052093,-1.2625507789537305,0.8432506858747769,0.40221093600401414,-0.5977417682000291
2024-12-15,-0.3255080579776129,-0.9502806328656725,0.10560967530194541,-0.12570256220791076,1.2778850928895635
2024-12-16,-0.8279222648112635,3.652517652834106,-0.16980504809846833,-2.9876186965966243,0.320629889744706
2024-12-17,-0.02193043009609992,-1.0769976620367068,0.10164903907053834,-0.045252448514304225,0.3432990076453262
2024-12-18,0.43799179898542234,2.2229705391229775,-0.2083552412878282,-1.038298582172843,-0.2552027270365619
2024-12-19,0.17362107629842582,2.6449302800394046,2.205244241085145,-1.419028140893249,-0.7894700609293743
2024-12-20,-0.19700457951694023,2.65102934496138,-0.2561680173072003,0.004235296832593984,0.5273486576983338
2024-12-21,0.8525437385496948,-4.8497791283055935,-2.544340918291332,2.154863156767189,-0.2904748833980964
2024-12-22,-0.20041871876169393,-1.5286292500474181,-1.2996207550246381,-0.03778262256688752,0.8276972236064051
2024-12-23,-0.13748990330791602,1.619879743261537,-0.7458994817929081,-0.6780647422687917,0.0019756754128664893
2024-12-24,-0.21707515377245606,-1.5371607969787104,0.024227195619499663,0.8662506375256384,0.6035694289137764
2024-12-25,-1.0414134619251592,-0.9962330935562904,0.03486035226163836,-0.2110575845757186,0.4671689967285873
2024-12-26,0.37441475971849003,0.4037514363664729,0.369975255155113,-0.07502381945914359,0.7398984672708965
2024-12-27,-1.1486110802765543,0.4142637390165384,0.43906922799207077,-0.577184072973711,0.2095804981108112
2024-12-28,-0.044630925490922665,-1.5969038185351037,0.48503796561309337,0.9902148233968814,0.4339060255932464
2024-12-29,-0.4905049319279374,-0.6548367250668244,0.9871522701303399,0.4844520889152251,0.13818033832014295
2024-12-30,-1.3557956814589243,2.3476136524976225,0.03639083527142252,-1.2590909565108368,0.33938806919966585
2024-12-31,-0.7866338971095179,-0.5770874832809106,-0.2868179235032557,-0.05679783309829275,1.0849824274369733


==> output/run_20250808_221301/structural_shocks_volonly.csv <==
,chol_shock1,chol_shock2,chol_shock3
2021-04-13,-0.034592467918081196,0.29863118560309443,0.07252031542824672
2021-04-14,-0.29875190498441956,1.0357773012800742,0.49952048428176565
2021-04-15,-1.1554349169842326,0.07096963737898114,0.25049211892798423
2021-04-16,0.4492451641953596,1.9587717001199139,1.9291053327023193
2021-04-17,-0.6545290545304957,0.11836164676211658,-0.16777083110114635
2021-04-18,-0.053879262084703096,5.038425300341358,0.41146067194714103
2021-04-19,-3.8543824684885264,-0.2151556535958358,0.8432116810005008
2021-04-20,-0.8296470300040754,0.34258337777181225,-0.26200486229016684
2021-04-21,-1.8423293885874819,-0.9821591393879354,-0.004114974071252032
2021-04-22,-0.2539311073829667,1.3263190553064785,-0.7410246080605829
2021-04-23,-0.24876200196387674,3.135474686052756,-0.2296839893346168
2021-04-24,-6.7326820824793225,-1.0135622993195283,0.03190325081124505
2021-04-25,0.9914552513834854,0.492413957379366,2.99749888524905
2021-04-26,-2.2646330592518664,0.8340580529317758,-2.7706961517825968
2021-04-27,3.7940700545411317,-1.2110929791354446,-0.939677767542326
2021-04-28,1.9021251829424453,-0.3087524981093853,-0.9081721229143758
2021-04-29,-1.3411042426525601,-0.19731793617212898,-0.2595991246479529
2021-04-30,-0.29613758996744155,0.06433840722609231,0.3572526751537228
2021-05-01,0.950633925215177,-1.1074816194814827,-0.4179476244909531
2021-05-02,0.513692988479613,-0.4650281985443792,-0.3662267387608069
2021-05-03,-0.2995571897059293,0.012345154395401858,-0.22571597455259995
2021-05-04,0.3209879896447483,1.5167752106990064,-0.2808819802444189
2021-05-05,0.7968186611625772,1.3540261532878946,1.4245184121786694
2021-05-06,3.007984863372427,0.45468528976764216,0.7298916916071515
2021-05-07,-0.03704929182449733,1.2342227511115145,-0.18855674589330207
2021-05-08,-2.958258915201386,-0.7017411717009044,-0.5322905605567744
2021-05-09,-0.09016641640740054,-0.10522703116384895,0.12938278108920176
2021-05-10,-0.1501277495850485,2.689153688775631,-0.4806933081370719
2021-05-11,-1.8871938561818034,-0.23871889685893605,-0.3033482386055334
2021-05-12,0.724160130001588,2.570501927677257,-0.5372428903378443
2021-05-13,3.7697632639080103,-0.2432255840677941,-0.0949206680054784
2021-05-14,-0.991429918718636,-1.189749022416644,-0.019969391336995414
2021-05-15,0.45693066757654033,0.34494811660393326,-0.4282452478518267
2021-05-16,0.7858664464605785,0.7580250185358862,-0.2910628109499395
2021-05-17,-2.8540055277500427,0.7012873478360622,0.12831586889171684
2021-05-18,-0.7908028119728374,-0.7906006038757506,-0.28439892836474795
2021-05-19,0.2819294380847023,16.968186879158832,-1.142496177478152
2021-05-20,9.738667229558295,-0.6401537545724546,-0.6375121121000249
2021-05-21,1.2830103100954748,1.1011539961322285,-0.5769695566685237
2021-05-22,-2.5090035868295395,-1.3501502377530694,0.4490981138317085
2021-05-23,1.1527399368547853,5.284178269796014,-1.2878273676004979
2021-05-24,-6.537253857436858,-0.34504113667440134,0.5501769818496479
2021-05-25,3.505068382159232,-3.0418974358305304,0.03960115865388106
2021-05-26,1.9666363479238218,-1.9903959558955944,0.8592973475642244
2021-05-27,2.080974135697537,-1.2045101380400502,0.03736984651144799
2021-05-28,0.768930077654213,0.44753116026761813,-0.015265211966371265
2021-05-29,-0.31511964362861633,0.058943959195334295,0.35174507073115774
2021-05-30,-1.1888411735879882,-0.9784691506071419,0.3905945657166104
2021-05-31,-0.5599309680404457,-0.6091933575118523,0.5192985954422252
2021-06-01,0.8608255792466111,-2.0135730057200556,0.29716362485305803
2021-06-02,1.0979426458722774,-0.9559635951749459,0.2645439840284428
2021-06-03,0.5712316134071918,-0.8816459406770841,0.3340292857769859
2021-06-04,0.47494702954623813,0.8631065853685129,-0.08731691077900795
2021-06-05,-0.5578037539349561,-0.40738415523078114,-0.14034124112347882
2021-06-06,-0.8591959061607187,-1.7832242049421687,0.3766978869526256
2021-06-07,1.5690029908224297,0.9705809774241057,-0.433060204400946
2021-06-08,0.3696766545755583,0.6624472324601147,-0.667535122850053
2021-06-09,-2.7195654755692584,0.01687512054917612,0.17098883973327383
2021-06-10,-0.43120417594609006,-0.6079370640536426,0.045945330916476505
2021-06-11,0.5109044201446341,-0.15457906985380707,0.10012670065573731
2021-06-12,0.10161864305205741,-0.2674470910160802,-0.18159335021984468
2021-06-13,-0.3960329186268807,0.10164157150424553,-0.7997607121969244
2021-06-14,-0.0681393396353155,-0.8303937227068117,-0.19572973266313745
2021-06-15,-0.06968158494516571,-0.7508010262173898,0.4494848819309874
2021-06-16,0.4326401101035433,-0.15555828010245198,-0.4773539148039899
2021-06-17,1.419190275865348,-0.5444453516761065,-0.48754168023620753
2021-06-18,-0.049650443013765956,0.9053058890457273,-0.6035738417487142
2021-06-19,-0.29480417894467786,-0.7738081478247569,-0.2647844778748074
2021-06-20,0.55927003630224,0.6024350135154067,-0.49522912887357584
2021-06-21,-1.750433310649041,5.142658550978581,-0.4224317887805016
2021-06-22,11.090408201641647,1.8123139260815935,-1.5936500782784861
2021-06-23,-3.4439776985882244,-0.045482943288602425,-0.3399815523439273
2021-06-24,-1.1039529301954536,0.033475830680366754,-0.19428015430629383
2021-06-25,0.8769031421888677,-0.23545457755138555,-0.8730211889942712
2021-06-26,0.22699572779139063,-1.1480309585818311,0.1602747292272283
2021-06-27,-0.008404226766562562,-0.9337636797868519,0.3798621022295351
2021-06-28,0.8669633547380932,-0.49715794222283766,-0.21093917886549682
2021-06-29,0.5529779335131069,0.36020216030133195,0.4562408191613385
2021-06-30,0.5625013902185082,0.09071802017202049,0.26233626374340163
2021-07-01,-0.826523592606096,-0.15329287373595732,0.33014892248668337
2021-07-02,0.055579647280596264,-0.6116280261314853,-0.4368990063028058
2021-07-03,0.09688570207928736,-0.8911523487560958,-0.6816456612681429
2021-07-04,0.2667764405078479,-0.30086918956518865,-0.27226359286580376
2021-07-05,-0.4007965078684338,-0.016782846400548602,-0.30945790852707544
2021-07-06,0.0010702285561244712,-0.48859507487297177,0.047673559692176126
2021-07-07,0.285991374312659,-0.32404738770586405,-0.009889541321253605
2021-07-08,-0.20264585664324544,1.0200401716244554,-0.021100110181353958
2021-07-09,0.2544101610580418,0.0471333146764432,-0.8005605475541445
2021-07-10,-0.8130961529492705,-0.7124789002344122,-0.2888307513066579
2021-07-11,-0.0805902809624392,-0.5061589105196757,-0.1912528696783557
2021-07-12,0.2675188276529599,-0.1176897950283983,-0.32422192664710225
2021-07-13,-0.5276013861949558,-0.15146897313806224,-0.1758314291934942
2021-07-14,-0.217754002020129,0.5948593565660341,-0.16570366004731976
2021-07-15,-1.5780226934451071,0.31721368051795223,-0.5533227138721306
2021-07-16,-0.6576637572800922,0.3661555400607864,-0.2526710019957687
2021-07-17,0.052554010050277655,-0.7668800977416173,-0.022217034762267007
2021-07-18,0.040701449778059486,-0.33200813688540687,-0.6776222520759686
2021-07-19,-0.350460110423448,0.9349622491045282,-0.3404584032492107
2021-07-20,0.2815664791414172,1.1208063678064617,-0.5251761730101182
2021-07-21,-1.1315981271425735,1.276469252910956,-0.7996631811586706
2021-07-22,0.05376984808828903,-0.7984660465021756,-0.19628378034598057
2021-07-23,0.8226360340140305,-0.5793802099050116,-0.5739261509071016
2021-07-24,0.08871548254686173,-0.2478290162633937,0.08168927806183408
2021-07-25,0.07022866201666905,-0.16868878138429777,-0.6009103335831179
2021-07-26,-0.3487972818529052,1.3539337519115127,-0.2104858858668847
2021-07-27,-2.647309725434711,0.13978440178209944,-0.1923223141900708
2021-07-28,-0.7568997831804457,-0.45376225571504564,-0.3184960908146254
2021-07-29,-0.09029900562184061,-0.1075214952661924,1.3561948657805454
2021-07-30,-0.027529808179890005,0.6150983096184868,-0.10049249435464683
2021-07-31,-0.7830211119170023,-0.24819240087133634,0.15320216999598008
2021-08-01,0.26932716928371575,0.6540505281235415,-0.9200695095325011
2021-08-02,-1.1307947302169656,-0.2840835356482631,-0.3277317983780839
2021-08-03,-0.7263070801224383,0.006375403629329398,-0.6980808659596878
2021-08-04,-0.485797347925031,0.0008284206262612585,-0.5988645162965921
2021-08-05,-0.1798709943716599,0.18630572275554522,-0.2987626983043621
2021-08-06,-0.569490190176509,0.0021218067936088687,-0.269964358093205
2021-08-07,-0.24992984620724867,0.41319096769077035,0.12902959739164013
2021-08-08,0.15990655078124932,0.42252001087448116,-1.0514115054626587
2021-08-09,-0.08772627821168846,0.6931198110245329,-0.34155313184444364
2021-08-10,-0.5902543208821442,0.0019083273751923173,1.9945832369266447
2021-08-11,0.32213828900787067,0.8550829955191327,1.0348297050832145
2021-08-12,-0.3485758742294857,0.7244521117302447,-1.0142150401966126
2021-08-13,-2.1939042134984614,0.7615053052486878,-0.07017005543723395
2021-08-14,1.7674353132193648,-0.5358179721378225,-1.3470068938958457
2021-08-15,0.360965175391476,-0.3153172370249226,-0.9137263680537708
2021-08-16,-0.9030539871081472,0.4150323301508586,-0.6230930586483524
2021-08-17,-1.1464291306254537,1.1329393827430407,-0.5353573678899821
2021-08-18,-0.8858233207202715,-0.09479689141020647,0.23258361859003904
2021-08-19,-1.1229946370924204,0.4093485978018379,0.7349394704038047
2021-08-20,0.3769316910480226,-0.5654623355540837,-0.6869908950482346
2021-08-21,0.3893979614774854,-0.4208040929773835,-0.29452053439710885
2021-08-22,-0.27205670280361716,0.2689157319067461,0.29566338060452824
2021-08-23,-0.20542824095442636,0.11101440180951735,-0.19233060492967627
2021-08-24,-0.0659856608055362,1.2210082055164384,-0.8872830328814767
2021-08-25,-0.08494830636259161,0.09380042222332298,-0.07302587444529035
2021-08-26,-0.23154880194322627,0.608330147113273,-0.7767295570736238
2021-08-27,0.669671364131281,0.31280582971236204,-0.3087490470241304
2021-08-28,0.10752220399640022,-1.18982042355577,-0.16333796185490296
2021-08-29,0.523056835279653,0.07325480871097372,0.0741418171496611
2021-08-30,-0.7926885969474388,0.21621578599455282,-0.08202694411240302
2021-08-31,-0.6946316261393183,0.24172100416471615,-0.5934058083364047
2021-09-01,-0.3212597714359922,0.22086632092065953,-0.10495480744451378
2021-09-02,-0.10129301082061867,-0.6756184716715492,-0.3399025535473708
2021-09-03,-0.04735378475080682,0.4094101461364861,-0.10184816907975243
2021-09-04,-0.17992086330315818,0.45587043284137013,2.6258708354458538
2021-09-05,1.9300191331091419,0.3060083389228441,0.7241573740125826
2021-09-06,0.255121035217383,-0.09062237643274416,-1.0547609079586975
2021-09-07,-0.5929039394043575,7.676181582515058,-2.319373427018438
2021-09-08,2.3187519268010863,-0.9653307994751922,-0.13076474133508884
2021-09-09,-0.040441567692496905,-1.313163420052576,0.1446453404250418
2021-09-10,0.7141531180267998,0.9531004409560603,-0.6727881936033057
2021-09-11,-1.3026175219664053,-1.5157310907126977,-0.1605004002400283
2021-09-12,0.14909590764783934,-0.4590899449812697,-0.27980604138968246
2021-09-13,0.05730734817761919,1.0416570218729582,-0.33303949992250925
2021-09-14,-2.1326571848963476,-0.9707882852970977,0.12497527200435313
2021-09-15,0.650349340433141,-0.7372871811433717,-0.3132398939829233
2021-09-16,0.8107138794394515,-0.2888283759479844,0.2530348282262786
2021-09-17,-0.419148919080622,0.02412587644902948,0.015161188068950286
2021-09-18,-0.16497244585088564,-0.3676079706174387,0.8328489513634729
2021-09-19,-0.09521249520903408,-0.49061973325794944,-1.0649479446787415
2021-09-20,0.28616359078137055,3.0181063358385045,-0.8026226254237714
2021-09-21,3.258547766668719,0.6022574488653577,-0.6593782512182124
2021-09-22,-0.7031840464278103,0.7569501637804809,-0.44865405038294415
2021-09-23,1.8812111860241627,-1.3595431883258955,0.057411881963989754
2021-09-24,1.4062238432500356,1.370764952489499,-0.8699306295836498
2021-09-25,-1.4304364256618065,-1.0710803414370442,0.3033676002952975
2021-09-26,0.07523339704482623,0.25774280363438706,-0.02598646868620782
2021-09-27,-1.532811367581131,-0.6094989608242636,-0.04626788183467763
2021-09-28,-0.33925512548530107,-0.3904107041233235,-0.2627677313134168
2021-09-29,0.46683379170438727,-0.4161154136230167,-0.35216649025955166
2021-09-30,-0.5274365305377671,-0.13321697172139813,1.2743375505413803
2021-10-01,0.5435480743124144,0.5919596130442788,-1.381493969669062
2021-10-02,1.178889867182269,-0.5908126150750749,-0.10229508325145811
2021-10-03,0.11201115328515328,-0.29221179370738043,-0.5533475672216719
2021-10-04,-0.1561825544389488,-0.07318264043093539,-0.19289428316006554
2021-10-05,-0.7086245348270522,-0.07456721506257899,0.07346594793094156
2021-10-06,0.007160341455197318,0.866071621317221,-0.24132114952223124
2021-10-07,-1.9917158300220852,-0.657409066122825,-0.17468939255019128
2021-10-08,-0.23118178087702454,-0.2658468933388941,1.8854563203811716
2021-10-09,1.1163322332498784,-0.3549682137037513,-0.04276524786084852
2021-10-10,0.19765392069406265,0.09272401413248481,-0.9372945257627887
2021-10-11,0.027792828011693665,0.052456230765200965,-0.6845323969400439
2021-10-12,-0.863417762545105,0.3466545104280737,-0.17914434552271458
2021-10-13,-1.0015123554162713,-0.22814154960970132,-0.43489238701605815
2021-10-14,-0.14956090277328352,-0.7788804536067453,-0.3379774184494413
2021-10-15,0.19750722322988287,0.5070585054258283,0.373081732374157
2021-10-16,-0.7597009398664178,-0.4241258144978932,0.03784339893413864
2021-10-17,-0.4094719668440829,0.7253631136395631,2.708673910506183
2021-10-18,-1.02083544062703,-0.5279722967355455,-1.5511799602057947
2021-10-19,-0.31079206608015497,-0.6785471014066006,-0.633139525370274
2021-10-20,0.3416827154922275,0.27045299528700456,-1.0558244955370655
2021-10-21,0.05193842617860075,0.22505042396503946,-0.5548738943281081
2021-10-22,-0.6927774164109778,-0.1494436116970868,-0.4988357762553972
2021-10-23,-0.30807642251112205,-0.44152703565971085,-0.03722159746188495
2021-10-24,0.26137381008440985,0.1962822019009997,-0.18189695861694846
2021-10-25,-0.5377549593332286,-0.3530810128133373,-0.12094091357289256
2021-10-26,0.26645703177433994,0.08997372443563748,-0.48039628641614246
2021-10-27,-0.23514696415652633,3.2224561658666846,-0.4707712539561024
2021-10-28,0.8965115988652123,-0.2815045981274913,0.17667143888042486
2021-10-29,0.7519583190962974,-0.8086810925759308,0.6629359768118697
2021-10-30,1.1241595960503665,0.9102043926473776,3.5022012254091837
2021-10-31,-0.3249529883313437,1.317879804819351,0.2835644627898435
2021-11-01,-1.791132711409961,-0.2561612137772197,0.255773794017244
2021-11-02,-0.6076029181781688,-0.08876812537301865,0.7578094863618716
2021-11-03,0.3749422863693483,-0.09552844720677844,0.46776458210813743
2021-11-04,-0.11254045097641588,-0.1742795548510316,0.4057883552122902
2021-11-05,-0.4088896042106694,-0.42998983177798505,0.312294728532807
2021-11-06,-0.00866894663322228,-0.27315548820916735,-0.22750240459035212
2021-11-07,-0.543136483748356,-0.9016455738537216,0.20727268319716927
2021-11-08,0.6167222481970991,0.35305715300645735,0.6235258658413816
2021-11-09,0.4988295358368873,0.2548634694365561,-0.05641466064661072
2021-11-10,0.08731394978468031,2.851479586878651,1.2377427970368355
2021-11-11,-2.5519170370108952,-0.802855761974608,0.298200676868179
2021-11-12,0.3639238533925234,-0.11553886795151204,0.5811247751879894
2021-11-13,0.1364604113398724,-0.9070210126193242,0.35999930520481815
2021-11-14,0.059344150749482176,-0.4849127454932313,0.007717941129624012
2021-11-15,0.027692556795054356,-0.004818362774924009,0.09619197779055744
2021-11-16,-0.2358460282759354,3.0406097479053584,12.075898828774733
2021-11-17,-2.68341836394931,-1.1895655880985527,-3.903900802426481
2021-11-18,0.057230603375583264,1.1778544609913655,-3.0925316024047356
2021-11-19,0.495495097784775,-0.015140312654236985,-2.189377961430901
2021-11-20,0.36981832787305735,-0.6788856371496375,-0.044389500545680624
2021-11-21,0.6636823612494179,-0.29925877666567413,0.22860980559493166
2021-11-22,0.5777517146819314,0.06382512390433656,0.14537457798292308
2021-11-23,-0.3169377176499388,-0.3159709670921051,0.13400201629319444
2021-11-24,0.017691757839742073,0.20201322198815722,0.101933162495972
2021-11-25,-1.2630395349679957,0.4649504222280402,1.6920200696917427
2021-11-26,-1.1222604951343456,2.2519240866135486,-0.9332489909108406
2021-11-27,0.2715192748794024,-1.0550300058120967,1.2050062549914442
2021-11-28,0.13181046726463122,0.0791152491568505,-0.530452590844708
2021-11-29,-1.5056872003414317,-0.4112821622559174,-0.12480737907494156
2021-11-30,-0.08759030579869566,-0.21786796580095955,-0.3708491124186078
2021-12-01,-0.3548293888397265,-0.35488907640440776,0.49813363755539924
2021-12-02,-0.4630151036710013,0.08446399260091363,1.0456400500521628
2021-12-03,-0.4815569554163325,1.6795037459784887,1.2989530755334417
2021-12-04,-1.0010135304726155,7.8106390576551,-3.3503883750698087
2021-12-05,-6.152166519107199,-1.3932182082252198,-0.009346776850206929
2021-12-06,0.13257848141260029,0.4643923072430356,-0.2976586376000213
2021-12-07,-1.1132281136796562,-1.3676362824802104,0.4056836334527605
2021-12-08,0.024835805141512627,-0.28901813658592984,0.10140737311281486
2021-12-09,-0.21601342044840927,0.5002256342210286,-0.2021666236785932
2021-12-10,1.0212267139578228,-0.3888969169090822,-0.07275446933545957
2021-12-11,0.17536398899431435,-0.5202760430441036,-0.125459093583656
2021-12-12,0.4265172688788621,-0.8237068745884769,-0.03979137115328093
2021-12-13,0.22176905680717388,1.7690732295246252,-0.536463651389639
2021-12-14,1.581999625379854,-0.9289617291563649,-0.06856379439741117
2021-12-15,-0.08319450872656317,0.317398692149589,-0.35387592537696155
2021-12-16,-0.10358554267817732,-0.518564191324616,0.4082013276439056
2021-12-17,0.012592143693105379,-0.16524597779105119,0.23912680642119719
2021-12-18,-0.708297611067528,-0.5411379694059686,-0.23997267048507012
2021-12-19,-0.21101835742796726,-0.6547233879112547,0.20221573886198468
2021-12-20,0.22532416787361512,0.07895728175100142,-0.4091465850919705
2021-12-21,-0.8848163469085979,-0.12466502369071486,0.05790689559156835
2021-12-22,0.6962780000501598,-0.28363715320188937,-0.13515899095026573
2021-12-23,0.23471444554899196,0.578518546871118,-0.30681206639938124
2021-12-24,0.2314740743239094,-0.2289509620448528,0.15469614381608338
2021-12-25,-0.06317025600209464,-0.7965383864247814,-0.024170467039234072
2021-12-26,0.44344719591668236,-0.1686439950736541,0.15507062643482467
2021-12-27,-0.3042265282061095,-0.01580796988427639,-0.31483656788979425
2021-12-28,-0.813603952166984,1.1964112851145174,-0.2900531452878509
2021-12-29,1.271377834511953,-0.20343829365181593,-0.09100357269456183
2021-12-30,0.2212496449105504,-0.3669049904139142,0.18487980346651325
2021-12-31,-0.11400559941922213,0.021239693882038325,-0.22417694370530702
2022-01-01,-0.48297686971409537,-0.7620967747010964,-0.09493755522533655
2022-01-02,0.9713744015574677,-0.08892595117331513,1.8320309053547177
2022-01-03,0.7716120055499299,-0.21060163293245782,-0.9662741789304744
2022-01-04,-0.34921148990503753,-0.2629727787990501,-0.5057069441863055
2022-01-05,-0.15264842382148536,2.5125370700696923,-0.8092893007569173
2022-01-06,-1.8795976716175082,-0.7566214275419786,0.052140975584557644
2022-01-07,-0.4455414636449249,0.28737794591985527,-0.3354491280830054
2022-01-08,0.22772224173900305,0.42654251774522184,-0.11397614441327915
2022-01-09,-1.5576841160675376,-0.6311398155711545,0.39438732517566255
2022-01-10,-0.05379801354718328,0.9350919544406291,-0.48742113347979493
2022-01-11,-1.1189170675666802,-0.5251617051671206,-0.15368808133657363
2022-01-12,0.07041035553328898,-0.3333042914047057,-0.35831660387963205
2022-01-13,0.827683423341203,-0.16866018705488897,-0.2895338386023784
2022-01-14,0.3161505930949665,-0.15168519862255797,0.08361405288022768
2022-01-15,-0.14537973184739814,-0.5859373877481071,-0.17023919607145424
2022-01-16,0.3356258032768196,-0.5765285677904219,-0.058494475700428546
2022-01-17,0.28535941280004806,0.4325730107691466,0.1176205350783491
2022-01-18,-0.11950429864560695,0.028733580453031808,-0.2941745725356073
2022-01-19,-0.5430124892923015,-0.024013714340874338,-0.29378030574185976
2022-01-20,-0.1036856471776014,0.8239869091664598,-0.32348158576622255
2022-01-21,-1.006393519524424,2.930559761756525,-0.1458446376792404
2022-01-22,3.6093350635118036,2.236248924748258,-0.8663168366458167
2022-01-23,-1.5394835416327026,-1.478176155238713,0.15846541715735174
2022-01-24,0.5997701282115241,2.071951468252786,-0.7942926747612927
2022-01-25,-3.0462373932516336,-1.345145864073327,0.23396854101642775
2022-01-26,-0.20570305343689316,0.43688701298315674,-0.1175239758089098
2022-01-27,-1.501485132624258,-0.3654591917460133,0.6284117434983996
2022-01-28,-1.1667517697611673,-0.8001030387577147,-0.38138639157621484
2022-01-29,0.33909610899485576,-0.9510941186366619,-0.03395274621197995
2022-01-30,0.5544264044396299,-0.25402637011423906,-0.06445563408758094
2022-01-31,-0.3834248934918331,0.23153511381370911,0.09202451774387008
2022-02-01,-1.018569206593393,-0.6682850137744116,-0.04169642317380346
2022-02-02,0.29422122642867576,0.3436887105479122,-0.0436312859927747
2022-02-03,-0.3556363182793476,-0.33864189702744085,-0.07849101358110251
2022-02-04,-0.130900246298925,0.8365081907783889,-0.3565717944667341
2022-02-05,1.7567784547335474,-0.5357737928214001,-0.4748586424607026
2022-02-06,0.005650946806661659,-0.48172517334464365,-0.19927613269949654
2022-02-07,-0.01578500417945659,0.6922547179955255,0.09972770747259108
2022-02-08,-0.1732915607350259,0.6131719252089864,-0.468267653718077
2022-02-09,-1.6554486714575594,-0.382296118568117,-0.049514490978341735
2022-02-10,-0.3013924651485753,0.08816885663920492,-0.4085473007150702
2022-02-11,0.19537497517629232,0.8332339785217823,-0.10139791974855578
2022-02-12,-0.27401130898288856,-0.6148144999106053,-0.27739226168904424
2022-02-13,-0.16680466124607055,-0.3379196215395926,0.15577809623636443
2022-02-14,-0.2084749297270031,-0.2835334037032997,-0.19744810589344872
2022-02-15,-0.3991925424437496,0.2969263151200424,0.0055034340000191225
2022-02-16,1.0076282186397358,-0.551470051609214,-0.27296155528036364
2022-02-17,0.16495187140753648,1.2097180436500852,-0.5167542218798141
2022-02-18,1.0581393379575812,-0.3582193632381862,-0.30903944910231373
2022-02-19,-0.11205687153963112,-0.48589203016309906,-0.16375918796508715
2022-02-20,-0.32176162458987434,0.6221820984270836,-0.11981676599522795
2022-02-21,0.020201145137644712,1.4872983528984611,-0.41666528342301584
2022-02-22,-0.6819177208471001,-0.3601363510468427,-0.07117498642403165
2022-02-23,-0.07615147697037955,-0.23527456094819357,-0.35159994944496953
2022-02-24,-0.4068435837045971,2.2643750548086268,-0.5171905508514694
2022-02-25,-4.413228399753348,-0.06044917228823019,0.34369164913224104
2022-02-26,0.4876403860011092,-1.1503063031580552,-0.3072005954572684
2022-02-27,0.9588058922464167,0.07138297287420231,-0.03293793154226509
2022-02-28,-0.45480228034093084,1.5694571461095046,0.15426367879679034
2022-03-01,1.8708175691022824,-1.1442741750687642,-0.2946187265962455
2022-03-02,0.5996084026214472,-0.6769817379812663,0.01958593722995633
2022-03-03,0.044199248278430706,0.1141661736745723,-0.19229203617343377
2022-03-04,-0.36753277734281126,0.5925275108233782,-0.15321870466486093
2022-03-05,0.4690283996617933,-0.8554488425351824,-0.001321455543912901
2022-03-06,0.4712877528632574,-0.30471570942640397,-0.19199327046285378
2022-03-07,0.39981644435602987,0.28861943636973597,-0.08254898077774084
2022-03-08,-0.9952074748681301,-0.20949175415775273,0.4295268794210866
2022-03-09,0.5498626666173703,0.2961837119010823,0.012859492388673318
2022-03-10,1.1379772649691273,0.26863593261233615,-0.08258233244333023
2022-03-11,-0.5267235963744906,-0.5820204904989622,-0.031064565474731597
2022-03-12,0.28615433226309706,-0.889129559821335,0.10033229956672766
2022-03-13,0.6395331622521406,-0.007730782451143885,-0.03206807214883888
2022-03-14,-0.26398186113061956,-0.37639399472795704,0.07596473212089862
2022-03-15,0.16570891660963424,-0.22343827481074915,-0.09959235912827011
2022-03-16,-0.24875002120382042,0.12674491988030223,0.15228516351000015
2022-03-17,0.18935837107425602,-0.7301632963570998,-0.07269901446121872
2022-03-18,0.44547395844796916,0.0343907652918978,0.02106680132961503
2022-03-19,-0.235468345347178,-0.02950877779236045,0.1275509895160517
2022-03-20,0.3209753287221513,-0.0411253710961363,-0.09519263899135759
2022-03-21,-0.017943023935702906,-0.1834820601647342,-0.0785126492001499
2022-03-22,-0.15613392729764974,0.027612180979037563,0.1367664551387705
2022-03-23,0.22711068750248714,0.0034693034886673227,0.20352494879732855
2022-03-24,0.2223988578054304,-0.3789819421990332,-0.2815135010853659
2022-03-25,0.027236707731106504,-0.08213354157392579,-0.18550695967829708
2022-03-26,-0.457757043377363,0.1653186956554486,-0.2507653332520085
2022-03-27,1.2035335317138922,0.8819747998489442,0.08692079315158004
2022-03-28,1.2678762464920597,-0.05259915459887988,-0.3289796817363753
2022-03-29,-0.3682037482615136,0.11245136928774623,0.11072618220869637
2022-03-30,-0.09106682750280072,0.4553183677405472,-0.18731770683455204
2022-03-31,-0.3989953230238972,0.6683593677498322,-0.1953203603885493
2022-04-01,-1.064034863270027,0.20526519926077216,-0.00771459524391962
2022-04-02,-0.5466768731953954,-0.550174992984319,-0.048534279010063054
2022-04-03,0.24798051544709876,-0.4756877241552967,-0.079954898588705
2022-04-04,0.053524585699834364,0.47518678594886765,-0.04465397069027957
2022-04-05,-0.6055226545624727,-0.27521759710158006,-0.04926829609685444
2022-04-06,0.31826558228649815,1.1141846194488867,-0.5629435473331081
2022-04-07,2.8217676882048677,-0.9411593035423808,-0.35747570549238394
2022-04-08,0.9356100102442074,0.00815150743068512,0.0768502699738643
2022-04-09,0.2581561158936068,-0.6846669659589792,0.0030228824193944764
2022-04-10,0.8439059237116177,-0.5832398081685077,0.13728935155769312
2022-04-11,0.4142831236221688,1.398042816802348,-0.40005881536592514
2022-04-12,1.7753575953580907,-0.6143162309123176,-0.10441363033540912
2022-04-13,0.32202452590217334,-0.6865495595873053,0.030457279034572994
2022-04-14,0.46547726544776175,0.042131329315542795,0.02781440475965314
2022-04-15,-0.36526261088358414,-0.957425091946461,0.11841030591665697
2022-04-16,0.5041255404309122,-0.8329612099586162,0.06447447867064653
2022-04-17,0.5627138684964472,-0.13000718635926892,0.024399787302544267
2022-04-18,0.13959661263520495,0.4599053579417668,0.0038204508740547075
2022-04-19,-0.9659893138171088,-0.4739510403057973,-0.035640103108135236
2022-04-20,0.4423941007131812,-0.08740951183240699,0.11784517925828394
2022-04-21,0.15518872262371675,0.9770950596585244,-0.13787051016871313
2022-04-22,-0.5401857742048536,-0.4282588459621737,0.2913034775654869
2022-04-23,-0.03337404183102574,-0.8621691807721932,0.08254016629377954
2022-04-24,0.7608148611077881,-0.4303583017611662,-0.19942271988309204
2022-04-25,0.3166485656835027,0.6663346489875247,-0.4386657583925816
2022-04-26,-1.7318981396662394,1.182641857892296,-0.2019695557145316
2022-04-27,0.46174649383205096,-0.940615835986151,-0.19922538819740807
2022-04-28,0.8367115472259723,-0.7854783676030012,-0.13024270012707584
2022-04-29,0.21507612432104078,0.7454510202234934,-0.21801881447357274
2022-04-30,-0.14256924618593067,1.4786178990022663,-0.03625928326606618
2022-05-01,0.2668172821236105,-0.6180987882013254,-0.35215091778018204
2022-05-02,0.6649951203168865,-0.3728582832772101,-0.07154611453350095
2022-05-03,-0.1845824100124639,-0.1361626857776706,0.09500935115094222
2022-05-04,-0.3255390436888328,1.0152285190696455,-0.06085187275149017
2022-05-05,1.8526522122561808,1.4607294928988792,-0.5802178258089332
2022-05-06,0.7070964583330862,-1.3166886057192446,-0.05605356296855742
2022-05-07,0.6666245970526873,-0.2892281711378437,-0.07597405904051331
2022-05-08,0.36792859599073596,-0.49348862877145516,0.03059614669816886
2022-05-09,0.2556092699002831,3.629727095851534,-0.71158219863517
2022-05-10,5.255657446605878,0.4160086679444413,-0.2292080793995933
2022-05-11,-2.039140424031862,5.978868212166379,-0.04550106256716776
2022-05-12,6.909502243820709,2.2536054559639833,2.0236082153964436
2022-05-13,-3.55094169281826,-0.6257859156886636,-0.7299585558142339
2022-05-14,-1.2789926186192966,-0.6554051556748309,-0.2978068683325173
2022-05-15,0.7759588329948612,-1.9690074567969036,-0.08269804627161934
2022-05-16,1.0780132072129467,-0.6839341709328614,0.1777121869215326
2022-05-17,0.659862247740632,-1.1349453609664477,0.3508335788295011
2022-05-18,1.282395070406335,0.41956694411062356,0.048162490808245854
2022-05-19,1.3242244878080933,-0.591516676896358,0.29207935575867017
2022-05-20,0.24233188039941073,-0.7621277847883245,0.227118012186081
2022-05-21,-0.018447818697579284,-1.3601026905470284,0.4681193435336898
2022-05-22,0.9669378158345557,-0.6510261157868947,0.6653539340333999
2022-05-23,1.1264338939980658,0.3435215156758661,-0.35308555250005574
2022-05-24,-0.7414063061901199,-0.4987277949179204,0.0885495330359636
2022-05-25,-0.45536699641054584,-0.8650095737311139,-0.003636204301322836
2022-05-26,0.4070825324797722,1.1420791189453565,-0.091438892844165
2022-05-27,-1.1433807912153418,-0.6209244037182933,0.09751549698893801
2022-05-28,-0.021723301906221366,-1.3257487628278246,0.18614629317256356
2022-05-29,1.2422018940036381,-0.556385945377738,0.10303772687012332
2022-05-30,0.45577609669987257,1.0362288662467634,0.4966125996154408
2022-05-31,1.475164089900239,-0.6377610072723097,-0.11923421751706094
2022-06-01,-0.04284211813124072,1.082964447531439,-0.10917693559265637
2022-06-02,-0.8824238272709662,-0.5707793048678055,0.2012443171224564
2022-06-03,0.3266922190341856,-0.520703219047821,-0.2087684785517041
2022-06-04,0.44536724963382857,-1.081533856480142,0.07444914791880687
2022-06-05,0.5036413041197477,-0.44678419747830184,0.566510964079788
2022-06-06,0.22866500957404273,0.18018094462505888,-0.215192271679087
2022-06-07,-0.5415800078433743,0.6312076110521604,-0.29772327964064793
2022-06-08,-1.4750645977271482,-0.5848364735931871,0.02163297538199755
2022-06-09,0.1207824884073762,-0.7097023721266524,-0.0551602617278738
2022-06-10,0.39138033394433436,0.6805957030047276,-0.17524899688098375
2022-06-11,0.6365294960473327,1.071156527425472,-0.5546844353581393
2022-06-12,-0.14679120451051406,0.4238566367574324,-0.207502123057826
2022-06-13,0.7217266534567064,2.462180129172041,-0.6999471556982072
2022-06-14,2.1704755868493457,0.2643089749635136,0.35773100596288343
2022-06-15,-1.7375954057547647,1.8935759823283322,-0.2741604863359404
2022-06-16,-2.8635593022950614,1.1503370108150937,-0.30080173444583475
2022-06-17,1.3735328642423033,-2.049067038404938,0.2954586220391114
2022-06-18,1.52936309426935,1.1459060116367825,-0.2953185158795488
2022-06-19,-2.252989354410727,0.8793991802866876,0.32538209420069936
2022-06-20,-0.867942836962998,-0.6847870198780659,0.1196466036817903
2022-06-21,0.18682891945340957,-0.40076074738410045,0.17407067340058835
2022-06-22,-0.6714584688405809,-0.6893278340048691,0.27103943135023184
2022-06-23,0.18642388007429758,-0.1787808388002155,0.3037963881819616
2022-06-24,1.1979674801061924,-0.7331345120113615,-0.11932296888755714
2022-06-25,0.528323174558026,-0.36725901288785223,-0.005119832737824913
2022-06-26,-0.5449360001371865,0.3080160424764362,0.3078539267257193
2022-06-27,-0.3257751455164573,-0.12340912767314133,-0.08268651823453849
2022-06-28,-0.6342726606700076,0.14881191690764822,-0.02303164703563437
2022-06-29,-0.5396156680537828,-0.388202940304617,1.2290258860403458
2022-06-30,0.41231348527812567,0.7315712895703164,0.9959407201670092
2022-07-01,-1.4953636767420233,-0.23434641575543325,-0.3288209629467408
2022-07-02,-0.9441105151777638,-0.7737144770838144,-0.4341358049611502
2022-07-03,0.20777841215004003,-0.6092386002650827,0.3517721818849994
2022-07-04,0.12109655597517147,0.25244476599540344,-0.5505197393918179
2022-07-05,-0.48552665068359463,0.003520407415089957,-0.3404947252118676
2022-07-06,-0.7712142266503149,-0.5983356849072372,0.027805169974080807
2022-07-07,0.23999306860070252,-0.12557876384759076,-0.28966970294172145
2022-07-08,0.4205612649806254,-0.03877691490334004,-0.1825966070769608
2022-07-09,-0.6473445054739211,-0.32684519398684214,0.2013050202190743
2022-07-10,0.2015225933132778,0.07428239813929782,-0.3211132355660012
2022-07-11,0.18473013228108695,0.5978684499648779,0.008761656000213766
2022-07-12,0.8730115649886172,-0.40355696699623067,0.0768461556726619
2022-07-13,0.4989770169825833,0.6830785998679849,0.45292665548910793
2022-07-14,-0.300468642450373,-0.0683432727410777,-0.7137939265462232
2022-07-15,-0.2637597483674121,-0.6094799995056003,-0.18509884959751072
2022-07-16,0.2931703193422273,2.7377022246740107e-05,-0.20249295093655859
2022-07-17,-0.08181231078320687,-0.32681408498243514,0.06436717241670296
2022-07-18,-0.12468561598136112,0.9362742429909162,-0.03809648587703276
2022-07-19,1.6450867420709445,-0.11308805467969754,-0.3704079656511658
2022-07-20,-0.36979791737574214,0.49078630451554445,-0.36203468616079837
2022-07-21,-0.7346572500554134,-0.1869960323062241,0.3022347410684815
2022-07-22,0.05659243326024934,-0.09618850745914237,0.13009941869480188
2022-07-23,-0.3857491873078716,-0.37259879314335476,-0.14330552398248433
2022-07-24,-0.5329613841295969,-0.8007365154612845,0.09405108069549818
2022-07-25,0.3937239124239189,0.8063264186488616,-0.3207497937420565
2022-07-26,1.3893191387852961,-0.6797272545630269,-0.21433071310764887
2022-07-27,0.08437311424786155,0.8991974952757937,0.5493389573015905
2022-07-28,0.7985113238750127,0.42747476988247834,0.6075925879791361
2022-07-29,0.2455301902214781,-0.44082620547312973,-0.13965911471215467
2022-07-30,-0.4400583799028629,-0.0038766876148720224,-0.34876915141588416
2022-07-31,-0.7730014081220212,0.22607269373787572,0.4610217403690972
2022-08-01,-0.801664058532658,-0.14664796656134307,0.16980511652125863
2022-08-02,-0.4375905612994109,0.18805821196889233,-0.3052384768136968
2022-08-03,-0.7032101508946608,-0.3497545648217761,-0.7317076921661019
2022-08-04,-0.6116427214072054,-0.7146733891789931,-0.4463372500852513
2022-08-05,0.2724846810432821,0.27772654324730417,2.3059780170793065
2022-08-06,1.3952233442960462,-0.9911847479536869,-0.14551533989086818
2022-08-07,0.7168340293015459,-0.5298760449666517,0.10664685160378119
2022-08-08,0.12054808436992212,-0.010379996329475108,-0.11729330652925156
2022-08-09,-0.12209620847144499,0.5673582322250553,-0.33658397055323286
2022-08-10,-0.4637573199729183,0.5805799581314726,-0.43452211721311945
2022-08-11,-0.007253314313836278,-0.36088895478300564,0.6259813268121873
2022-08-12,-0.28985709400786375,-0.6066882562938598,-0.5633248288421755
2022-08-13,0.2745294418432174,-0.7649787060146306,-0.3758486490982238
2022-08-14,0.48621737950069216,0.13761359095474043,-0.14632216708620818
2022-08-15,-0.6839111370340758,0.3231410775481845,-0.7226347191952031
2022-08-16,-0.984211031528814,-0.5791524542352484,-0.2806015290112004
2022-08-17,0.25884036926726145,0.7767852849680353,0.09465621873536748
2022-08-18,-0.8969982454275622,-0.15803878823224562,-0.12918534757172453
2022-08-19,0.05011426590267169,1.4935551563673701,-0.5974976459832605
2022-08-20,2.8246051032806947,-0.8072188432553513,0.12804296789283245
2022-08-21,0.10149856942446604,-0.7079734552865734,-0.3451441072889011
2022-08-22,0.32070654772935225,0.4282783915842902,-0.1498909315976432
2022-08-23,-0.7814961116222658,-0.2931286834513418,-0.15831212577545975
2022-08-24,-0.31561037368467754,-0.10570368554884665,0.2133011011505142
2022-08-25,-0.2961146984996245,-0.37110058471954693,0.06395301297292358
2022-08-26,-0.010774160134171273,1.5348446696846179,-0.9403320645815634
2022-08-27,1.532274650097574,-1.206707102686203,-0.22296318522561856
2022-08-28,0.9319687033875095,-0.44269496905834554,-0.5357707502177914
2022-08-29,0.23349005755463312,0.47913135635892196,0.22835494510199103
2022-08-30,0.3050194270303106,-0.015645220410884796,-0.5387028689876934
2022-08-31,-0.4768069223845983,-0.698279460687245,0.12218623829145314
2022-09-01,0.06898342248654879,-0.20221099168222903,0.15653281446893838
2022-09-02,-0.1301847006304562,-0.3946646910727184,0.24392481850812112
2022-09-03,-0.2712868967966944,-0.8980362934843176,-0.384041627810733
2022-09-04,0.6394440246670782,-0.33148544568839194,0.3299640183685018
2022-09-05,0.3323065838899934,-0.09262734850011504,0.06697793726466951
2022-09-06,-0.18790962336254768,1.435756931937447,0.07077790226917662
2022-09-07,0.3642761663652044,0.042577214394567,-0.4920463388962055
2022-09-08,0.18649475630455392,-0.3718941219379888,1.3833706714648866
2022-09-09,0.1998906088153911,0.2362348341982143,-1.3900876367732524
2022-09-10,0.7919676171138273,-0.8137315036755024,-0.28027843104511735
2022-09-11,0.3700420427022452,-0.21107677715686116,2.3170459523091522
2022-09-12,0.2800511485937804,0.20686318333007644,0.617485237269931
2022-09-13,-0.8990521444357428,1.182139801580871,-1.8799749132524641
2022-09-14,0.5340029767170223,-0.9172525701857477,-0.20403490295491736
2022-09-15,0.5147964056269755,-0.15842545528260438,-0.4323730476312029
2022-09-16,0.3509075188443303,-0.45705878539899397,0.8333037632130689
2022-09-17,0.20260754184241084,-0.7096126308073136,-0.6275457713025033
2022-09-18,0.5669463697877736,1.200917054604602,1.1275621867665764
2022-09-19,1.2032336299378863,-0.5453134592427974,-0.7958680000141052
2022-09-20,-0.03557977703013414,-0.619329288448471,-0.4276557056658319
2022-09-21,0.32460673981137317,0.8814608776600709,0.09930600657367795
2022-09-22,-1.6594021637176741,-0.006460264675999108,0.039200188739784834
2022-09-23,0.5715798211114966,-0.27635840702125625,0.6719451569125805
2022-09-24,-0.41816612705353307,-0.991186687221356,-1.178684526907998
2022-09-25,0.2855446691286682,-0.3300825443919128,-0.755259827033167
2022-09-26,-0.01015522204943257,-0.31833226566981815,-0.8515876099590723
2022-09-27,-0.19021805841491116,0.4225527191113994,0.09174379823582954
2022-09-28,-1.3052193521005417,-0.05860961746542829,-0.2351267137001849
2022-09-29,-0.8101488986439556,-0.4458763946556206,-0.22143635156213137
2022-09-30,0.09157702695388158,-0.47746312000747954,-0.5353881061061977
2022-10-01,0.052061591815171976,-0.5946885901246648,-0.26510440818190106
2022-10-02,0.27743989059853086,-0.12558429656303843,-0.7818297012959289
2022-10-03,0.16603087811638476,-0.11041861260513873,-0.34304002404382866
2022-10-04,0.22146081349308128,-0.2994672278657392,0.050508227810315234
2022-10-05,0.19622625726718457,-0.23338664675671558,-0.37320898799947805
2022-10-06,0.05047248659467697,-0.2639191721670549,-0.18211185591744716
2022-10-07,-0.08514393273206759,-0.31038746511055465,-0.7007229883846765
2022-10-08,0.03840265438468692,-0.3473056415655287,-0.19516812958906135
2022-10-09,0.08659240112495592,-0.435992612036384,-0.5390749382305894
2022-10-10,0.3852302997933154,0.41251383127532903,-0.08466211652055032
2022-10-11,0.1203490732657089,-0.294623112838769,-0.9410742798652458
2022-10-12,0.28284309309641215,-0.5054090401878714,0.28220236520298975
2022-10-13,0.3892308776364978,1.5728922830541274,-0.4382434539633131
2022-10-14,-2.4382025837715546,0.02168537182755728,-0.7329422942387955
2022-10-15,-0.9007805300144475,-0.5435187335499118,2.909372341901256
2022-10-16,0.6883714220511938,-0.510216778490946,-0.29979841566276355
2022-10-17,0.22018750269555523,-0.27574977813810947,-1.3486887035909845
2022-10-18,-0.01752743829778006,0.09961086791581769,-1.6020777261837407
2022-10-19,-0.41652275242252274,0.09317120841321677,-0.8484951360025009
2022-10-20,0.1912478924934189,-0.2045927586290542,-0.0515587756884499
2022-10-21,-0.15401630883899842,0.12523096941019748,10.310303045473898
2022-10-22,-1.2887591524360928,-0.8730444676908549,-5.170272676463813
2022-10-23,0.40088828724875103,-0.20809408413198172,-1.1073543628860332
2022-10-24,0.0843374276093848,0.10495516663583442,5.371751797000047
2022-10-25,-0.5736338543203215,0.1323261991760404,-3.8827010290170003
2022-10-26,0.06755375350001683,-0.4481222812374638,-0.158911733311996
2022-10-27,0.38662266760258596,0.17862945624730603,-2.023728056340716
2022-10-28,-0.3281253690680055,-0.025940905875392745,-0.35429125258931427
2022-10-29,-0.2238250018032237,-0.03776263116682658,0.7440869542897299
2022-10-30,-0.04544252670372113,0.02285819608942523,-0.9548059824352466
2022-10-31,-0.4472442512897047,-0.31354103338548844,-0.459657908445625
2022-11-01,-0.18869765608421912,-0.24053969423335747,-0.7349136179893416
2022-11-02,0.04526177123401838,0.5267534292106069,0.36865575547269047
2022-11-03,-0.6145105955310043,0.1910849807083929,-0.42371998079477075
2022-11-04,-0.23677374112459665,0.8833653278246391,1.3340233229648069
2022-11-05,1.3252504750704315,-0.82036010981245,-1.1605738380063528
2022-11-06,0.43038361066910313,0.12988358572869602,0.07248423939255506
2022-11-07,0.26954938315383037,0.010227940577690338,-0.41511905303462693
2022-11-08,-0.37352483862094377,5.145059536509702,9.602616958945866
2022-11-09,3.1629692337912956,2.4848121893308535,0.943408257745183
2022-11-10,7.3762336114934195,-0.3561026955177136,2.346691589184276
2022-11-11,3.767258827750888,-1.5734730374258474,-0.7187922554707803
2022-11-12,0.883422316962379,-1.013298024847472,-0.8209841163857956
2022-11-13,1.1350046644144955,-0.7315072519816548,-0.8787255601787592
2022-11-14,0.12025991701138232,-0.10011622015088674,-0.4859396614011525
2022-11-15,-1.557872439993953,-1.0808777068267033,-0.481064592942395
2022-11-16,0.16490019950182047,-0.9613286517110734,-0.44434193842884645
2022-11-17,0.2477862649072026,-1.3514693156532416,-0.37606647707014035
2022-11-18,0.7628361912545104,-1.0496532658922129,-0.06271426427259133
2022-11-19,0.8076056624456098,-0.6950301070305603,-0.21042713592977344
2022-11-20,0.342765140694905,0.6359161978452963,-0.11396891141466667
2022-11-21,-0.48942214082022334,-0.3751054251063784,-0.15666260163592094
2022-11-22,-0.3469048555431092,-0.12999427124875854,-0.095140078351184
2022-11-23,-0.021548767591536913,-0.2530988387608145,0.6322408887443359
2022-11-24,0.7005951535657902,-0.7561991398720337,-0.33005832205822744
2022-11-25,0.217595891663264,-0.49585606855082415,-0.12227858558906285
2022-11-26,0.28174303109513543,-0.5427682373117225,-0.06177037549357528
2022-11-27,0.23902960503704895,-0.5354972097680084,-0.20928344609468744
2022-11-28,0.07860295004684906,0.19362078534373123,-0.2858446654193305
2022-11-29,-0.687982225297613,-0.46447675718631026,0.007061834695828503
2022-11-30,0.08726439425697795,-0.005221802793452432,0.15550077261452933
2022-12-01,0.7119801493556416,-0.6765694092877519,-0.42143360476312136
2022-12-02,0.4045702769081812,-0.4898375488077568,-0.2648322107515262
2022-12-03,0.22596211262593674,-0.31637794765162763,-0.2577007688357517
2022-12-04,0.22034969802413754,-0.6580554378220491,0.13361063439888232
2022-12-05,0.5135667350349001,0.10646554670513872,1.573487823080519
2022-12-06,0.03608305697843691,-0.5693340546492119,-0.3486367399678999
2022-12-07,0.11855882282239709,0.16347818340311296,-0.9077906646684705
2022-12-08,0.03621550629656924,-0.2036926752603806,-0.23022976773437867
2022-12-09,0.1347407494082078,-0.44710948003174616,2.2968331091278995
2022-12-10,0.3732255706372101,-0.2760890150077777,0.5394263986915814
2022-12-11,-0.087139123240018,-0.4467397647861815,-1.5413722808133228
2022-12-12,0.0903980189652116,0.04644334784983708,-0.6878325182909214
2022-12-13,-0.27158764362199245,0.5225331297583146,-0.8533379646345937
2022-12-14,-0.9270179707005334,-0.37989948741159224,0.14791368706718666
2022-12-15,0.09291333925179852,-0.28767049913572423,-0.5008950133952369
2022-12-16,0.32997866088232763,1.937300481634936,-0.23736412784045907
2022-12-17,1.8725721344461865,-0.8346311277653843,-0.19417312147390361
2022-12-18,0.3684480826867154,-0.9935153368846029,0.3619232936517525
2022-12-19,0.5409260242262229,0.7675642154675544,-0.9496571269518239
2022-12-20,-0.17469506711271643,-0.04501542469654099,1.208327845227283
2022-12-21,0.25232078845092276,-0.7208292744474327,-0.1758334025024555
2022-12-22,0.34443186061342207,-0.5012970250575886,0.3373362512537065
2022-12-23,0.007405542148767385,-0.73227546125848,-1.1207204078633892
2022-12-24,0.49368638764176165,-0.6909456325704711,-0.03687834491034852
2022-12-25,0.5103691134208914,-0.3765970225187611,-0.5674180797489262
2022-12-26,0.1339162552476206,-0.3486306551920545,-0.05910146498632325
2022-12-27,0.5595806433735026,-0.13001561543823106,-0.7204928416223363
2022-12-28,-0.029285936509396083,0.38821670505922756,-0.08625777212328214
2022-12-29,-0.2146507428597301,-0.26506608291300193,-0.33736165798234613
2022-12-30,-0.1083870994774336,-0.35344640010116285,-0.355665067516621
2022-12-31,0.07675055858831217,-0.2198642829253361,1.1025007820000743
2023-01-01,-0.08706433512402563,-0.5142954874238128,-0.5649634195348763
2023-01-02,0.2985833311724803,-0.03701065183645306,-0.48303151127074256
2023-01-03,-0.18286219335289683,-0.43431005605342826,-0.7369838778696625
2023-01-04,0.10688870525028295,0.09160148801772415,0.46229659283641034
2023-01-05,0.21284531883755278,-0.4225810139636545,-0.5121624103225213
2023-01-06,0.17508153561990186,0.014934154756320825,-0.2538321645547035
2023-01-07,-0.23109427517255726,-0.46815139912033205,-0.47837248707853297
2023-01-08,0.3345968801386592,0.22676985107363737,6.1317028366942665
2023-01-09,-0.276348785673792,0.33769799229948017,8.779927301029488
2023-01-10,-1.1608341899784163,-0.6790030788441521,0.8894280159664341
2023-01-11,-0.2624357932289478,-0.2253460877054893,-6.01351195650503
2023-01-12,-0.02462802400386126,0.18153388502952525,-2.366862405102489
2023-01-13,-0.42233918158399225,0.4689220049610653,-1.558901772017247
2023-01-14,0.25352318923148165,0.8833930758458804,0.07639506969590225
2023-01-15,-0.5325444385050754,-0.04196254249194877,0.701525871640264
2023-01-16,-0.7268409245035427,0.09813457796683543,-0.3045570226190304
2023-01-17,-0.8623522858075914,-0.39495333860636445,-0.0448616912776589
2023-01-18,-0.15604340422181168,1.1820424877454307,-0.4751501023485551
2023-01-19,-0.30101145486512365,-0.5279899158150476,0.17217699528561778
2023-01-20,0.43565574656765527,0.551064508815654,-0.16666458805188059
2023-01-21,0.8957059642408686,-0.48904291562627095,-0.26249311890682975
2023-01-22,-0.04367516532270394,-0.28597705108028043,-0.18685933635071977
2023-01-23,-0.4080921481155699,-0.27306641187356356,-0.07828484657354114
2023-01-24,0.26634524495501233,0.998067569914538,-0.17212737793971755
2023-01-25,-1.0976958033180049,0.09597662597084579,-0.2688288275658342
2023-01-26,-0.7414939238223315,-0.7768645340710205,-0.034502564742061086
2023-01-27,0.3883583544960217,0.011089221800718885,-0.019096017251379428
2023-01-28,-0.322228717081465,-0.18093026979755034,-0.03877533784698559
2023-01-29,-0.36421189329981357,-0.3242188999116451,-0.15359328818633114
2023-01-30,0.4655031600946797,1.0021930955288272,-0.26640531972456205
2023-01-31,0.525911534454257,-0.8892549903321045,-0.0014213814896994318
2023-02-01,0.5400840086787935,0.6789262968691335,-0.4362461958571283
2023-02-02,-0.671325925683438,-0.15479496751678037,-0.16807981976001543
2023-02-03,-0.3233320375152186,-0.2726279228312278,0.08890583050468322
2023-02-04,0.7021441086773944,-0.5634765280558787,0.1425488851998439
2023-02-05,0.2365400164091096,0.6980432935128007,0.7671866239584327
2023-02-06,-0.9603628063443949,-0.20925534513271196,-0.6417873977096987
2023-02-07,-0.524599931455389,0.20984994744345398,-0.03421855122962451
2023-02-08,1.1756821194767844,0.10046664999486146,-0.08646326352711792
2023-02-09,-0.705783200275809,1.886110892816288,-0.47942516047274286
2023-02-10,0.39402308977738854,-1.072671155630152,-0.01496428898581868
2023-02-11,0.6656925599131539,-1.0607229137874687,0.16282412295627519
2023-02-12,0.7908894321445116,-0.13504911485652657,-0.4095079965016985
2023-02-13,-0.25537038687251057,0.31299953591770574,-0.18772397263502996
2023-02-14,-0.8741306338175836,-0.22794789712873137,-0.21356824127248525
2023-02-15,0.22041099583095222,0.479283607781332,-0.31055695575707204
2023-02-16,0.9534534129226945,0.13406641902880598,-0.3843293318347272
2023-02-17,-0.20497872036857878,0.03324511529186876,-0.08226597023977548
2023-02-18,0.7708055898241254,-0.9608873608773211,-0.09232689711669625
2023-02-19,0.7043764614161784,-0.051835744841266455,0.22889354095393846
2023-02-20,-0.41133201991134993,1.007777823331607,-0.2943279005914225
2023-02-21,-0.15759064026088115,-0.020345156378485163,-0.36033652980675185
2023-02-22,-0.3211554959835828,-0.286522476190023,-0.0528500746616744
2023-02-23,-0.2591807986955246,-0.45034733553375195,-0.009776647299523659
2023-02-24,0.07719398508380734,0.25738162963819733,-0.04127621420980021
2023-02-25,-0.10152567776881187,-0.32707522847292664,0.3191563222662658
2023-02-26,-0.27765191943708706,-0.6593286354150387,-0.2654922757818474
2023-02-27,0.6561030817934298,-0.3939270335421894,-0.1864127539043456
2023-02-28,0.061740935260640055,-0.1220324055932026,-0.15269879142472217
2023-03-01,0.11069141060931309,-0.020924556524647718,0.0982840655108837
2023-03-02,0.5746126226829313,-0.16539361242246128,-0.20930897291112519
2023-03-03,-0.04265442961009611,1.0672502035848668,-0.32734092098060696
2023-03-04,-0.28950344167123787,-0.5329153852199606,-0.20535843777240712
2023-03-05,0.13571829304679645,-0.8938622566936636,-0.11415846158885382
2023-03-06,0.5666111911456179,-0.4685079275603791,0.035029806251789315
2023-03-07,0.14658777846504017,0.17007413289973375,-0.20986152662601149
2023-03-08,-0.5655826196912339,0.38212023400207606,-0.017027267042083266
2023-03-09,0.47099611007075837,1.1046474733463159,0.5246595260408466
2023-03-10,-0.07942899069314026,-0.21457488723998988,-0.7165945610255665
2023-03-11,-0.5050822999302426,0.3187178709615707,3.0866855975739624
2023-03-12,-0.7361281868063084,0.735064657655075,0.16639934351845506
2023-03-13,1.159091052051503,0.035298971134567037,0.4236943194680521
2023-03-14,0.2043678071419971,0.2080828240070213,-0.08730618871775465
2023-03-15,-1.076222521879549,1.0184975956057651,-0.26566497502803144
2023-03-16,-0.1516544353525455,-1.425242309441041,-0.15247012769065565
2023-03-17,1.16920183786193,0.19381413429305583,-0.20433524674068712
2023-03-18,1.2866445384337588,-0.46178460227518886,0.12011735894249417
2023-03-19,0.07755894910680455,-0.11860259958570285,-0.14898362701149753
2023-03-20,1.0489658139660067,0.025928257339398887,-0.6610266486009903
2023-03-21,0.19060340220672264,-0.06328230446915274,0.010505159029449679
2023-03-22,0.10602529938736384,0.44468207179849684,-0.58984344064935
2023-03-23,-0.33136311177245914,-0.26780214245229084,0.3192240301328468
2023-03-24,0.16230475419088514,-0.3981103508242579,-0.2375541272769379
2023-03-25,0.12668545036642057,-0.8165383706906938,-0.08604448748414881
2023-03-26,0.27405625537324413,-0.801069170419829,-0.19338073143065468
2023-03-27,0.43238246550767945,0.49827928002981886,0.11694747452437398
2023-03-28,-0.20911312253898007,-0.628561672495036,-0.2879906169092394
2023-03-29,0.1848045866801287,-0.1553157632130521,0.14416670991483527
2023-03-30,0.5871050792009005,-0.2104969924237236,-0.43612891755994493
2023-03-31,-0.3093499751503534,-0.17045294147152223,0.08102817577671341
2023-04-01,0.054560936086002515,-0.23434293244097804,-0.18803039273226826
2023-04-02,0.29611920674437675,-0.0731774761340994,0.2555631017922586
2023-04-03,-0.40708802644358233,-0.059564593990848604,0.039554295565069494
2023-04-04,-0.5205929090580368,-0.3538330017344093,-0.05478143019181446
2023-04-05,0.21421685807378063,-0.2886147539362631,-0.1569762676487367
2023-04-06,0.02132285495229027,0.1586881399922837,1.3777872501806463
2023-04-07,-0.2544037243878016,-0.48530142534001625,-0.7953261120109439
2023-04-08,0.2982699955443355,-0.6875161367104682,-0.2933936513493853
2023-04-09,0.5238841399168733,-0.347327290868655,-0.43162081571179667
2023-04-10,0.08033332343155032,-0.11469506550110747,-0.10233354324316186
2023-04-11,-0.09063744067587458,-0.5307438931844399,-0.015250745386823694
2023-04-12,0.21637577976316721,0.13823703907851592,1.4613603049427795
2023-04-13,-0.357923239417134,-0.3416166071406487,-0.12620579429775172
2023-04-14,0.14080157437005583,0.0445741777957606,-0.33857953786370565
2023-04-15,-0.033316650574288835,-0.6547720353715069,-0.4769281216318898
2023-04-16,0.3320982489670281,-0.00617970430732131,-0.15209768751796665
2023-04-17,-0.16505067657570027,-0.0038732856906026603,-0.5655409288409131
2023-04-18,-0.07973897248890825,0.029246040459873973,0.27372345337522985
2023-04-19,0.36466586546842217,1.3581377545059674,-0.5520856882268613
2023-04-20,1.791057737106938,-0.5393071491794708,-0.20057978268135968
2023-04-21,0.15987804606377518,0.1551686126223763,-0.2772436723534997
2023-04-22,-0.139878777199273,-0.3683870610662042,0.05482531491510285
2023-04-23,0.4191352840145369,-0.4720572315565372,-0.26583082735315783
2023-04-24,0.04306363842946211,-0.38882633406941475,-0.1593348600820781
2023-04-25,-0.22188947071949847,-0.04442423180845326,-0.20931436073140355
2023-04-26,-0.4642010659915729,1.0392570675100634,0.2520356854814088
2023-04-27,-2.201455773233921,-0.6695258161357461,-0.1862891802227248
2023-04-28,0.12573222825049252,-0.8245809686249809,-0.15008691704197602
2023-04-29,0.6839193445108274,-0.6988266078533629,0.020777600725598765
2023-04-30,0.44519221861025476,-0.27170459072363434,-0.01029267140980201
2023-05-01,0.13926399250123844,0.09001140670639016,-0.05476133928854252
2023-05-02,-0.07668751127672052,-0.37181146927099823,0.1769404586917673
2023-05-03,0.171691393014388,0.03103689619031511,-0.24220997859860607
2023-05-04,-0.48072431029245405,-0.4595821704661828,0.014346754303652053
2023-05-05,0.2771050609634653,-0.29328651734053235,-0.15507201421627786
2023-05-06,0.37941105512861856,0.35657105742653594,-0.33805119855081567
2023-05-07,-0.10927227067926734,-0.6640028496730188,-0.18545634007959477
2023-05-08,0.39731258506572886,1.3169641235490634,-0.312521998113146
2023-05-09,0.517669673789058,-0.6983811020173637,0.663989841370149
2023-05-10,0.8337498911179213,-0.0037024120338020237,-0.047397376737096084
2023-05-11,-0.4303297712886923,0.3907423551471797,-0.2781570192848443
2023-05-12,-0.36184768175042603,-0.26776010196186933,-0.20595604204189238
2023-05-13,-0.24234841231367465,-1.051640129348345,-0.02640781136746204
2023-05-14,0.688699470225503,-0.4782157226576303,-0.14948826655603709
2023-05-15,0.26833076171764103,-0.1608620041900005,-0.08244436634821738
2023-05-16,-0.2486006492076126,-0.4278224518157799,-0.1290967861397846
2023-05-17,0.13426959232680372,-0.04579725037230196,0.0028042199070743134
2023-05-18,-0.12517665072475767,-0.15037994515194594,-0.2793424947154128
2023-05-19,-0.23390924802021487,-0.6074074796269674,0.018858927545533647
2023-05-20,0.4210458096216664,-0.47618286160888407,0.4606309831820627
2023-05-21,0.5754336944217472,-0.1388383582878779,-0.3767361061748603
2023-05-22,0.11179584113975974,-0.1743043947839868,0.12285256156997783
2023-05-23,-0.11683308812007383,-0.22798869335265087,-0.3525069838066307
2023-05-24,0.042304800756321356,0.3251457019185562,-0.22403473067039306
2023-05-25,-0.0920848793343506,-0.39125080368723675,-0.33793140889522066
2023-05-26,0.09238890858979061,-0.45416422134034434,0.2527438776339072
2023-05-27,0.34562537370268065,-0.5104182368573319,-0.05335917766690265
2023-05-28,0.40382145466097585,-0.022404813013797098,-0.29453728516668803
2023-05-29,0.1390821277109012,-0.3512079330087885,-0.1581391624396084
2023-05-30,0.09352559366800219,-0.42628634683823574,-0.21037774535224313
2023-05-31,0.2889997952843188,0.2885831427816187,-0.177152951383404
2023-06-01,-0.32225519144391834,-0.3842086607434277,-0.1313147323812036
2023-06-02,0.06765217934762065,-0.1694773156880267,-0.09842680347229746
2023-06-03,0.3906472790473217,-0.5180886843809055,-0.12150354097181698
2023-06-04,0.28442793299368835,-0.32691010560280803,-0.18235386239529638
2023-06-05,0.1371674086410301,1.9589444716098319,-0.44195536394449453
2023-06-06,0.4896308883153809,-0.3201083054221108,-0.23289723895385317
2023-06-07,0.012306025158240046,0.091465157496594,-0.28527047434013064
2023-06-08,0.4756364184360608,-0.6005687232540721,0.27445783932422546
2023-06-09,0.3135921388293622,-0.41281350400460814,-0.15412996952936672
2023-06-10,0.23114316721108977,4.30175289722013,0.16709291535989407
2023-06-11,1.061607751304078,-2.0770966084257254,-0.17513091405829015
2023-06-12,1.4527349061808976,-1.1061773054893105,-0.31921011883205314
2023-06-13,0.7805063289996764,-0.328612218694205,-0.24448924345094566
2023-06-14,0.0448164166361953,0.4363101375533698,0.04715888256319788
2023-06-15,-0.5676042326696861,-0.4562520250163565,0.029614251099182084
2023-06-16,-0.2522268758567553,-0.5214319537393233,-0.22216823685647297
2023-06-17,0.10643655542380816,-0.6371173949404997,-0.0465382358927377
2023-06-18,0.22507636985360632,-0.6016676955899657,-0.00574462933855808
2023-06-19,0.3271798627114951,-0.5653435434610944,-0.06183167218318032
2023-06-20,0.2772537280916318,0.26994935947681065,-0.039178642060117154
2023-06-21,-0.47295205557619246,0.3913270394983102,0.3938236936602541
2023-06-22,0.4928630071340718,-0.24905213715640606,-0.21855181219962833
2023-06-23,-0.019109012028876188,0.47326144314873403,1.1321487409295088
2023-06-24,0.4207550162254461,0.04936417853830206,0.5843592605011366
2023-06-25,0.31845954009866734,-0.09777930247099972,0.36488394688242576
2023-06-26,-0.32832136706914444,-0.11426164210132346,-0.07046797820971283
2023-06-27,-0.10857957502823791,-0.4571088954655801,0.11148311269122498
2023-06-28,0.3774201757176394,0.6392584112062463,-0.1968511756328388
2023-06-29,0.6537992575683492,-0.5857596429161097,0.33931515560268527
2023-06-30,0.07829838632805351,1.1095479315202126,0.9246746906975117
2023-07-01,0.22103546492137482,-0.31787936280570656,0.07987746858255156
2023-07-02,-0.037468938913412395,-0.6497343258446744,0.06857081079423975
2023-07-03,0.42364984912066844,-0.06957428676539767,1.5922481051834738
2023-07-04,0.9091591390607537,-0.2974473931789554,-0.1543387321645921
2023-07-05,0.04984938306638446,0.30595906006658286,-0.22936859473254054
2023-07-06,-1.0784648878700607,0.12068311613790592,-0.30364677132639895
2023-07-07,-0.5431987765568294,-0.9555574963331958,-0.03685399673712245
2023-07-08,0.5138352549998682,-0.7413044794332201,0.1970811661278265
2023-07-09,0.16370153905775922,-0.6805157489394464,-0.13723952943792467
2023-07-10,0.22465475601955145,0.0559407201854501,-0.09724508108567476
2023-07-11,-0.7273355703420751,0.09602030880880465,2.1115323990011743
2023-07-12,-0.429272772655328,-0.4207282784441326,-0.06125538252391298
2023-07-13,0.31788588479041535,1.6127463694764528,2.3983481197828147
2023-07-14,2.271828090966655,0.3783016279279412,0.41283556853925063
2023-07-15,-0.41851324798835565,-1.104525676441798,0.5356362096308787
2023-07-16,0.14721256559013,-0.4536239148101728,-0.9192521675380955
2023-07-17,0.40514179610955525,-0.31293414008720305,2.7809909488329607
2023-07-18,-0.5803444756592266,-0.4625661520307346,-2.0085807719786852
2023-07-19,-0.07189903096258493,-0.5669729938315115,0.8584512183083801
2023-07-20,0.24615953122797168,-0.10146840359888416,1.143373414297183
2023-07-21,-0.10578594535149378,-0.7046757269398088,-0.2584648528344169
2023-07-22,0.423258945963511,-0.23740619003061234,0.10538379737674015
2023-07-23,0.10805213976610267,-0.13683991676462093,-0.20984754958705168
2023-07-24,-0.14346767682732506,0.40712960367454293,-0.8231673410389627
2023-07-25,0.2743620220279159,-0.7420799957411692,0.3594488980953831
2023-07-26,0.5886733865883951,-0.37740242431356863,-0.005451298506818711
2023-07-27,-0.0770976921992603,-0.4920937324093816,-0.3612055515107123
2023-07-28,0.08322278604817787,-0.4216740584004423,0.27945642000105014
2023-07-29,0.3748951279495431,-0.5632548963393262,-0.20042294684338857
2023-07-30,0.5669382958592046,0.13840089528108487,-0.032078065565801166
2023-07-31,-0.2388573894060071,-0.19134765329361025,-0.10756108448524573
2023-08-01,-0.07760933765587001,-0.1272626417663609,0.006186186934785965
2023-08-02,-0.19615550451557867,-0.04788926840914874,0.0823204710378056
2023-08-03,-0.017409423358470903,-0.44507010642627254,-0.04877388626061094
2023-08-04,0.2607806212882852,-0.20336525171330758,0.8676307046804695
2023-08-05,0.7956170207594243,-0.5623121288755532,0.5595114306869121
2023-08-06,0.09725130073699748,-0.40173632547687527,-0.04072763958529822
2023-08-07,-0.03126640398125592,0.20490365595833845,-0.44179984235418307
2023-08-08,-0.5191927413316604,-0.10082983863716702,0.018534836433112992
2023-08-09,-0.1827251789815039,-0.47572126150024124,0.2079115018346722
2023-08-10,0.0636223164502876,-0.5039939559188756,-0.3826472713390587
2023-08-11,0.4248148571640114,-0.4330320041627122,-0.12030034070857776
2023-08-12,0.3426869689438254,-0.40561899950890973,0.51212426730344
2023-08-13,0.29975396926551984,-0.22496023915762256,-0.4193094273568748
2023-08-14,0.6285701769936632,-0.3988550012097432,-0.34667217422365554
2023-08-15,0.12993680136496094,0.8865717672911685,-0.3394563520145891
2023-08-16,-0.0364618821540499,0.6356070679063388,-0.08827037458070977
2023-08-17,0.5623911959527773,2.6601784063177973,-0.2258231493491157
2023-08-18,-0.38942714520729865,-1.3158029083365412,0.3970260913545368
2023-08-19,0.7166970797013629,-1.0725610805844112,-0.27117963192374184
2023-08-20,0.9003089273379324,-0.6430995501912472,0.06365916679771473
2023-08-21,0.24441751512399487,-0.1462115726588257,-0.21424225475901698
2023-08-22,-0.1433846463384586,-0.07038750639313976,-0.3730691162181439
2023-08-23,-0.5332449617345872,-0.2613603172965429,0.016069817192993562
2023-08-24,0.004612014486317518,-0.18416436097021105,0.22474588368588044
2023-08-25,0.3080188355170238,-0.4602348841993801,-0.10046206376080859
2023-08-26,0.11428219594436746,-0.7226655316129367,-0.19028083259126163
2023-08-27,0.46439263999502317,-0.4799361336701299,-0.003990324041604259
2023-08-28,0.3597459573766511,-0.10444786175240713,-0.12305377902784043
2023-08-29,-0.1354640118298781,0.894437470259652,0.052751751224888024
2023-08-30,-0.8026758326045812,-0.6177117942105799,-0.12653797729857144
2023-08-31,0.3270590525043401,0.16978695707818187,-0.2691010879868529
2023-09-01,0.15209381336791997,-0.46401246104127863,-0.0981459550046389
2023-09-02,0.09088339231527014,-0.3499672653435231,1.870616816107146
2023-09-03,0.9519460732001969,-0.5365988247863578,-0.20611176218062094
2023-09-04,0.21525540256140271,-0.15097419145674343,-0.1467686398704049
2023-09-05,-0.3451702730422329,-0.15775346119416295,-0.4385279577245498
2023-09-06,-0.16074127291966905,-0.2649383810870006,-0.3756994381287258
2023-09-07,-0.11538673756995252,-0.43052765036382346,-0.3688069737579049
2023-09-08,0.07520548632231702,-0.275512833983829,-0.28727309199959744
2023-09-09,-0.08095008661658869,-0.34745723228983877,-0.3026278774345805
2023-09-10,0.24378680734036082,0.22732846017118316,-0.31988827721958984
2023-09-11,-0.09612834091544509,0.49319651815921806,0.08695883184025405
2023-09-12,-0.33313039661842353,-0.08545614887487979,-0.060543057711634034
2023-09-13,-0.21083087569269607,-0.3920804824711509,-0.24674330068577907
2023-09-14,0.22060181598827525,-0.22364404206951638,0.10576529009395379
2023-09-15,0.37534662786499073,-0.027533997944395452,-0.09634178060744678
2023-09-16,0.5480730628180446,-0.36156235168027584,0.1405597861663503
2023-09-17,0.1341339824415231,-0.005168693308808846,-0.07185084759362488
2023-09-18,0.2312810827060019,0.11114759570305943,-0.3953306019454336
2023-09-19,-0.2917226217336482,-0.37295769023326647,-0.17048041386905752
2023-09-20,0.2415552926246122,-0.23047615341393268,0.9102712735208318
2023-09-21,0.3476367320706348,0.05203085697808385,1.1047007202150965
2023-09-22,-0.09572407344741687,-0.4761982061235518,1.755840462651789
2023-09-23,0.4430296905927211,-0.5980539272769281,-0.4238706070183342
2023-09-24,0.3911706655468915,-0.2244314564629856,0.3443681611575159
2023-09-25,0.013963882266850724,-0.2592620181603156,-0.12640700846089162
2023-09-26,-0.009397450069756341,-0.40694671723394005,-0.011031879800606336
2023-09-27,0.22279920754828642,-0.24587880298452364,0.0024547609550740366
2023-09-28,-0.10729116482553658,-0.06830461983052152,0.06471399212280009
2023-09-29,-0.0020010728697567983,-0.31566560958334805,0.015275034555121608
2023-09-30,0.06961477317955143,-0.46324261182276677,-0.4943465767637216
2023-10-01,0.1797947579604863,0.20803032187619747,-0.6161628815594807
2023-10-02,0.22875242832893383,0.2594206314524778,-0.2409388689137789
2023-10-03,0.08478862778422491,-0.17456290415844958,0.2719742932981966
2023-10-04,-0.04417627896825706,-0.36780705296870764,-0.3769323119778111
2023-10-05,-0.09533130650135865,-0.3960881896300759,0.33718522550259955
2023-10-06,0.30795810266493706,-0.3377587809787815,0.13199412552275547
2023-10-07,0.20421670767291217,-0.5462902650753091,-0.012201001476444305
2023-10-08,0.23427799555507497,0.03708212424901407,1.3540942175083106
2023-10-09,0.4787422132627157,0.5664948796474291,0.8715215138612092
2023-10-10,-0.5770635634699859,-0.5172253407326246,0.15799535704055612
2023-10-11,0.21737804005676764,-0.2830273919728617,-0.0831424039910925
2023-10-12,-0.20062630068541024,-0.3802382141364646,-0.2288068146683815
2023-10-13,-0.055193594286577316,-0.36805291261862816,-0.4976943289694036
2023-10-14,0.11694279523061593,-0.5649395497381017,0.40821171063034095
2023-10-15,0.2862293238713676,-0.11892303940035262,0.5378652608008805
2023-10-16,-0.01847927295604084,0.27830271500949677,-0.16860341885075977
2023-10-17,-0.49338478005709957,-0.041949672416601094,0.36702678488264173
2023-10-18,0.09508774524913062,-0.03401625231859874,1.516853325198457
2023-10-19,-0.0474344667128963,-0.07486858119641067,1.8001589779553397
2023-10-20,0.22138429281956865,0.28356729690549337,0.48321063272249154
2023-10-21,0.059639350470344576,-0.14960053272872806,0.3020805551001669
2023-10-22,-0.012378178033891966,-0.3118480662633623,-0.8901546484397851
2023-10-23,0.04756560099076752,0.3822803178862112,-0.616205315220225
2023-10-24,0.41877933496927544,0.37051965221731253,0.06947149252997799
2023-10-25,-0.8390059805904895,-0.08986003729851251,0.5825857022593746
2023-10-26,-0.5209915392701613,0.27760209474998204,0.03288914661329537
2023-10-27,-0.9108008185035924,-0.5029034380688954,-0.07355849532266884
2023-10-28,-0.07131560553529985,-0.3509378029647206,-0.1226357160292598
2023-10-29,0.4144283105782748,-0.07402506867087646,0.1593838451393619
2023-10-30,0.16775677704685216,-0.27869489030428696,-0.3111403678252963
2023-10-31,0.017757396324723028,0.7671543772300663,0.786094907759782
2023-11-01,-0.7752841948717132,0.3359795231979653,-0.6705122591736913
2023-11-02,-0.6910721292579869,-0.07034314188069245,0.7626103035026436
2023-11-03,-0.32376972033456375,-0.1335646529440667,-0.35300827719839306
2023-11-04,0.2605968761416531,-0.40604131153930667,-0.12446865939168578
2023-11-05,0.3176256210276818,0.00019909818231522185,-0.10366908568514356
2023-11-06,-0.21194768314158563,0.2112815438603798,0.09598932305951448
2023-11-07,0.16925697507570486,0.09592921546705425,-0.5796097338865207
2023-11-08,-0.31168098127261484,-0.030614727253364244,0.7409445712417081
2023-11-09,0.7750208217147514,1.3353107237544617,1.9317673334308199
2023-11-10,-2.1060248181456065,-0.048870174666698366,3.0009290918618565
2023-11-11,-0.019295625938290886,-0.04770462093252126,1.4308305038713405
2023-11-12,0.3301715636915383,-0.16204211244574956,0.5724238488265289
2023-11-13,-0.8348267359809556,0.6411941593731249,2.581986037361196
2023-11-14,-0.20621971788003177,-0.07497569367755663,-1.0416798168751429
2023-11-15,-0.7593046514880102,-0.3909236482586152,-0.7366633698120498
2023-11-16,0.5578704840825158,0.26996603340975733,-1.1317868128754285
2023-11-17,-0.5822953158591595,0.10728424525696324,-0.43646966339051063
2023-11-18,-0.7468495992426805,-0.22327984870737452,0.08319531584584111
2023-11-19,-0.4827214206083783,-0.2877399162724552,0.6747214922055128
2023-11-20,-0.27106222755008885,-0.6444724038337631,-1.0543242118838974
2023-11-21,-0.004714734425181182,1.4521495194837555,-0.40934734633675396
2023-11-22,1.2290563071141012,-0.10250130452881352,0.23280184954006763
2023-11-23,0.919377997954307,-1.0770367540413348,0.7337986054802892
2023-11-24,0.6606100455454922,-0.45512157418454796,0.047962926299797495
2023-11-25,0.2464049123934356,-0.5884173184056772,-1.079038793654375
2023-11-26,0.3946227223981923,-0.22716294624472536,-0.4852055857635687
2023-11-27,-0.18818916765930843,0.5072386070693602,1.244661905666578
2023-11-28,-0.830694589494853,-0.29155955310052534,-0.7422623257428744
2023-11-29,-0.4173647396188698,-0.6031066036759952,0.33332972187205295
2023-11-30,0.3925369180974198,-0.5542246328702047,-0.5033548215033373
2023-12-01,0.24304983387939097,-0.518385553852044,-0.3425647793058018
2023-12-02,0.4414898447248915,-0.23332151154070657,0.5930474203004579
2023-12-03,0.391195467167197,-0.2412893740143306,5.520376168281155
2023-12-04,-0.49100453292089247,0.19339475008256785,-3.4606084027246866
2023-12-05,-0.10128905732866546,0.08340671184106743,-0.878270029378769
2023-12-06,-0.47825961314909493,0.25004236527029494,-1.3270985286399928
2023-12-07,-0.5586743727691338,0.0536715394556099,0.2392392879506947
2023-12-08,0.020919054277162043,-0.1094155790398024,-0.3814635190502699
2023-12-09,0.7138239357556175,-0.1718866666345574,-0.3115895374291594
2023-12-10,-0.1631454206644997,0.1021519440166802,0.1563542194092564
2023-12-11,-0.5797122778271774,1.7870150030384455,-0.5278101789881048
2023-12-12,-0.2016246272361221,-0.5534760602059257,0.12319893787044818
2023-12-13,0.11522309085091316,0.2073357554926191,1.5796836622785018
2023-12-14,-0.2640471450996553,-0.24160111349357405,-0.2512514598783781
2023-12-15,0.14481907766849547,-0.07509736012639567,-0.26252414384074557
2023-12-16,0.7553027557129834,-0.32926646224920253,-0.25965339179145525
2023-12-17,-0.005933173913112762,-0.254106116141524,-0.17446676363295127
2023-12-18,0.031187082099611095,0.7518451354775296,-0.07453227900228887
2023-12-19,-1.5293521724394792,-0.4098259972902391,-0.22221032915352407
2023-12-20,-0.4505868965576233,0.010381406948725603,-0.16091029334291557
2023-12-21,-0.11248298144061464,-0.29849164056965843,0.12222426886409216
2023-12-22,0.4024778604461792,-0.2937661038034553,-0.23881115405361067
2023-12-23,0.23382717449359047,-0.12467004970012836,6.961824782680275
2023-12-24,-0.5741080931181468,0.16156259030137582,-2.5004968804498886
2023-12-25,-0.4694030932416801,-0.2072487467828745,-1.4837581212282618
2023-12-26,0.3097658380065781,0.41315722539489896,-1.3804043814859577
2023-12-27,-1.021074628959594,0.6965348254987066,1.2295270442503259
2023-12-28,0.08140673760172408,-0.13260369763993518,-0.83024005030147
2023-12-29,-0.14054243090651516,-0.10962341018411043,0.17294277708957898
2023-12-30,-0.40058579800837285,-0.4984853699844802,-0.5103013284976801
2023-12-31,0.04567038514511516,-0.03311989915998003,-0.12521999417054006
2024-01-01,0.07975284078995235,-0.008480155108852768,-0.32525957167808117
2024-01-02,0.011555161115676388,-0.08581207021751334,0.02869417248124858
2024-01-03,-0.33888597176664276,3.412118025200766,-0.17914613009420646
2024-01-04,-0.8253152162006868,-1.3684660396559833,-0.23229362259976707
2024-01-05,0.6600169646464498,-0.2618633768730422,-0.09818176059831178
2024-01-06,-0.042075330303006496,-0.12107483278840231,-0.44196931902803904
2024-01-07,-0.5360753057937904,0.39347371455174207,1.638188106365777
2024-01-08,0.16805533244235446,1.0929829450903539,-1.024152699435653
2024-01-09,-1.4891722345431988,-0.09891797960656427,-0.3802678779338227
2024-01-10,-0.46010223851563337,0.9200348394714057,-0.46985601238044405
2024-01-11,-0.04054005523351857,-0.5705930569148391,-0.005315554785689069
2024-01-12,-0.02916113097523666,0.5555430031587021,-0.30476092254985954
2024-01-13,-0.7909681984887081,-0.90843268086066,-0.5387387589786278
2024-01-14,0.22254087112998774,-0.564640399078157,-0.38318168474235925
2024-01-15,0.5017800940977215,-0.5029154473548857,0.6220996645885553
2024-01-16,-0.02694747338671403,-0.46280888604360815,-0.4547128140850129
2024-01-17,0.0026460977430676547,-0.5308187530120757,0.0029420463616880482
2024-01-18,0.0753511482148186,0.7242156118717735,0.6402501020012022
2024-01-19,-0.6964998820092522,0.28901630551483315,-0.5951631141074717
2024-01-20,-1.1180645309701596,-0.7212210688579707,0.5556512001105861
2024-01-21,0.29874555440904976,-0.5683144893493237,-0.4306464366587807
2024-01-22,0.32594212886105967,0.5770888126165981,-0.5323488655296096
2024-01-23,0.1314391180785552,0.7260909827823498,-0.4925807901183094
2024-01-24,-1.7912663329643743,-0.5283968479891525,1.1166221454064331
2024-01-25,0.414929076283888,-0.36310868371498833,0.9355262215849687
2024-01-26,0.23667874293322216,-0.17612302380971384,0.17177257200496138
2024-01-27,-0.06302818887442982,-0.5011167528071808,-0.4322473760553043
2024-01-28,0.3483793458905263,-0.19698356602541958,-0.4285638888500816
2024-01-29,-0.09597577270206002,-0.15694125249188404,-0.2273233672368836
2024-01-30,0.08946785938305268,-0.289552564403841,-0.2919066362231585
2024-01-31,0.03439054641802175,0.08209104145277774,0.27951020743856597
2024-02-01,-0.25063386260401604,-0.31520187006374895,0.10436767806908583
2024-02-02,-0.06596784698901317,-0.528791856969814,0.04083503298802482
2024-02-03,0.24748136186358866,-0.5441805985103618,-0.6519752601806614
2024-02-04,0.3034705584740752,-0.19062855452779884,0.27821745164108713
2024-02-05,0.23556189621638404,-0.15439244594845866,-0.4603590622529565
2024-02-06,-0.2694140136169389,0.04677970237562211,0.8745442938532507
2024-02-07,0.511029092686884,-0.06407685855146616,-0.4512453355092479
2024-02-08,0.10944934510890528,-0.5922746024691133,-0.12291826899096107
2024-02-09,0.2965261275425793,0.025308366477978697,0.0349302161671256
2024-02-10,0.3194587551913391,-0.2800775353980088,0.1300084683280368
2024-02-11,-0.09697823527253101,-0.12243712081653182,-0.7466398182705206
2024-02-12,0.008052355742630938,0.32047930611600856,-0.4886255015219556
2024-02-13,-0.4556738271977489,-0.07402970327078025,-0.26700205620414064
2024-02-14,-0.42281895987424334,-0.12489522289390417,-0.33245902951428524
2024-02-15,0.09107274169304222,0.11233554085115317,0.27961931929013173
2024-02-16,0.1328133329598189,-0.028306828853368562,0.3999970764067783
2024-02-17,-0.4807680328864286,0.33641582770973427,0.003081083234493708
2024-02-18,-0.20769908678925986,0.005593654170646323,0.3816563048984301
2024-02-19,0.017245851028377803,-0.30751343399136594,-0.8502514581157725
2024-02-20,0.07518715120162905,0.7784637007147632,-0.004132827719390058
2024-02-21,-1.394183418606326,0.39289978798798075,-0.2588283940001481
2024-02-22,-0.9196637005940175,-0.023523300268202794,0.028283684849248703
2024-02-23,-0.5424530528290559,-0.2822599605609378,-0.23451620417001423
2024-02-24,-0.2477389117186398,0.4142957892123341,0.18748408161085459
2024-02-25,-0.08226240385861232,-0.26300677090447805,0.5778877249892334
2024-02-26,0.5357270943082817,0.07875183078382006,-0.5012397569910579
2024-02-27,0.02071153587564229,0.10032934010150768,0.08083038587117723
2024-02-28,-0.3170681054265187,1.4841960909941514,1.3604886166696986
2024-02-29,-2.5434793678998764,0.5606473907688132,1.2247093988593902
2024-03-01,-1.578417560287595,-0.23557686942171022,1.0844027163917043
2024-03-02,1.7228594643387636,0.5934323402344472,0.937145294539079
2024-03-03,2.0384904232705874,0.222596090432023,0.2584330148864815
2024-03-04,-1.4594608441814905,0.5205586395574953,0.4652176185231536
2024-03-05,-0.9814172438233247,4.6364968309798,-0.8862447939968424
2024-03-06,-3.696299794340511,-0.2192732133354468,0.28602136087465996
2024-03-07,0.37888822758826646,-1.479545397817716,-0.7109489731673222
2024-03-08,1.3610391311280925,-0.5886814637065761,-0.22748994141107998
2024-03-09,-0.5901839999371421,-0.5468800510038155,1.2213832762071326
2024-03-10,0.47131913285337246,0.11926275792665013,-0.5888891031754077
2024-03-11,-0.29224137115305443,1.211196626624288,-0.5614381690157407
2024-03-12,-0.9432033456228828,0.22309230294460874,-0.5663466147722328
2024-03-13,-1.3040172392475844,-0.5494273689617407,-0.11059370444763547
2024-03-14,-0.1107757877853407,0.7792388548747731,-0.4322021381480053
2024-03-15,-1.496573838208497,1.623902593851805,-0.6248984566030139
2024-03-16,-2.0717562835863617,0.9247739081570482,-0.7299863848769466
2024-03-17,0.6638093980800169,-0.29378214554351184,0.7691545777512635
2024-03-18,-0.42867538844017367,-0.3363707779389495,-0.9905142941238789
2024-03-19,-0.1333822632729691,1.5343071586126718,-0.6438716214235797
2024-03-20,0.9927669484126195,0.8593190631953292,-0.4217983515933286
2024-03-21,0.7907410231674342,-1.5626921330250825,0.35838015392518374
2024-03-22,0.9986575656152836,-0.07659959148341453,-0.5402609604953282
2024-03-23,-0.6620553893464901,-0.5415862789885004,1.235980762911542
2024-03-24,-0.39370682962248515,-0.5171890513583569,0.9997888857009114
2024-03-25,0.3373401919004813,-0.23665736061718112,-0.28826975616531203
2024-03-26,0.37630018402079696,-0.17323033879377356,0.1791892456761879
2024-03-27,0.3366423805751177,0.07233995111194269,0.7359572003654102
2024-03-28,-0.7667296527604401,-0.2703983906242864,0.25208806586582144
2024-03-29,-0.5208446070521202,-0.09108874370884613,0.10073344062972131
2024-03-30,0.016738771047815196,-0.47495843093420664,-0.17798523486634094
2024-03-31,0.16194052282209973,-0.6652359237071833,-0.06714609300103784
2024-04-01,0.4481968555278225,1.2053572844060096,0.05299168158170915
2024-04-02,-0.5351479292050815,0.838468451328335,-0.21740018080220777
2024-04-03,0.49420953986532107,-0.040072156889464874,0.9661944237631518
2024-04-04,-0.9281967275907645,-0.18771914694931657,-1.1098111971895437
2024-04-05,-0.37903555720663706,-0.3617114692485993,-0.3658029952464033
2024-04-06,-0.14567101948745287,-0.9847842125263575,-0.10537591499220647
2024-04-07,0.7206713994700116,-0.6139613038172921,0.46316311763473145
2024-04-08,0.2269442933498693,0.6506714959391348,0.3469253086119267
2024-04-09,-0.22533502160654525,0.15378755679442838,1.0266090416531513
2024-04-10,-0.14677993294496886,-0.09603158989306974,0.5103587722027454
2024-04-11,-0.6865570492798976,-0.42685011781675597,-0.9843054300639599
2024-04-12,-0.14938467216501575,5.077732316477495,-1.5598182933245652
2024-04-13,1.0633553636282174,3.7996576100323667,-0.3976025828634688
2024-04-14,-0.7695182064724769,-1.3246828593765212,0.04626063897833303
2024-04-15,0.7214600516754865,0.003636772622025481,-0.4553191489152792
2024-04-16,-0.7042501839967398,-1.084046491159966,-0.16549433428283225
2024-04-17,-0.3095575305829262,-0.6761392317919677,-0.6224696672052465
2024-04-18,-0.044503643589914293,-0.44521076540160726,2.5598170278808916
2024-04-19,-0.2586265816344634,0.5155619629026461,-1.9621673821073082
2024-04-20,-2.273533022502283,-0.10084620597935069,0.089096487744881
2024-04-21,0.3524249978967902,-1.0806292379368918,-0.26603928217212347
2024-04-22,0.7542507173087916,-0.853941995823483,0.05309991730371584
2024-04-23,0.617315050773951,-0.560898074864919,0.33494508647884574
2024-04-24,0.2564462697006862,0.7529668427203295,-0.28746723657388257
2024-04-25,-0.8192597852691798,-0.33732476090857244,0.15142958284168268
2024-04-26,-0.49415067259106094,-0.6089739463557372,-0.33629763499280885
2024-04-27,0.5146688312821486,-0.2882580592455788,-0.11676646554512667
2024-04-28,-0.3766447508064439,-0.4588969201622706,-0.40042529962297124
2024-04-29,-0.17270898091015946,-0.03559970125080359,-0.10098309529348366
2024-04-30,-0.6237053851108454,1.3914259131974656,-0.41707944804183145
2024-05-01,-1.0040435673755694,0.527477105005818,2.0439390393861774
2024-05-02,-1.9894148559909601,-0.551111054428743,-0.9060096229631219
2024-05-03,-0.2714602403960062,-0.22943596130443986,-0.6016163849712681
2024-05-04,0.2390174367387403,-1.0463974967186673,-0.30199804165221056
2024-05-05,0.4930298261836442,-0.35416115861590974,0.599638442555911
2024-05-06,-0.05697262155071134,0.26413620652711556,-0.18988230135164966
2024-05-07,-0.639447870839595,-0.2656618332151488,-0.5744163683468555
2024-05-08,-0.15409605791414696,-0.07082421405162807,0.10700500498349054
2024-05-09,-0.23177939187247598,0.014428255965260752,-0.7454483775358589
2024-05-10,-0.21763417060927723,0.4049247276772922,-0.6699925192283191
2024-05-11,-0.293767215897275,-0.7654681235952646,-0.33383026345162337
2024-05-12,0.3490591440052062,-0.5134870181680848,-0.0018484661139414466
2024-05-13,0.3111089696704884,0.555742140282871,-0.3735031594347406
2024-05-14,-1.3483488784292075,-0.11058216795101529,-0.3064613766184048
2024-05-15,-0.12571197867650755,0.6569923277005997,-0.31097486237432365
2024-05-16,0.9058254180228025,-0.5724647540305452,-0.41389647546441716
2024-05-17,0.06956798055059718,-0.07219596842757478,-0.08324612423185165
2024-05-18,0.09903281071279471,-0.6006767673063029,-0.28657031741618366
2024-05-19,0.387253061211367,0.11030948522914481,-0.7066583774812827
2024-05-20,0.14859898141830127,1.2943542682760723,0.0970907040133608
2024-05-21,1.3855381680785719,-0.92556235165144,-0.4071985777018534
2024-05-22,0.5354954619212995,-0.4757219561317857,-0.3306954180108436
2024-05-23,0.07808391621335438,1.0686198009360552,-0.057926487434616626
2024-05-24,-1.773037559392285,-0.3310162268239434,0.4042933623800324
2024-05-25,-0.3551559864692818,-0.9727621061654218,-0.5960372100853928
2024-05-26,0.7321826802366865,-0.4741352686488167,-0.39811370510555144
2024-05-27,0.1606558003586693,0.19347879995122647,-0.4057196361011266
2024-05-28,-0.36138705127619597,-0.1402985608150369,-0.27428070381863273
2024-05-29,-0.29531624329943135,-0.22894356407668406,-0.33529802631288164
2024-05-30,0.01436983635237684,-0.011738042161606519,-0.7334149550523317
2024-05-31,-0.417709006949024,-0.34023390022643496,-0.34502020414993684
2024-06-01,-0.10213827002873234,-0.7183291289081106,-0.09310167533263762
2024-06-02,0.6101771607056781,-0.18723072170850052,-0.25189028965751953
2024-06-03,-0.061666755429465384,0.2952314039971008,0.3634814737191649
2024-06-04,0.12266857837137131,-0.2182936264681047,-0.18796321799394403
2024-06-05,0.1429383533641201,-0.39263370459189295,-0.0574041492938409
2024-06-06,0.37447335894862355,-0.20663818431353315,-0.47787930414469576
2024-06-07,0.06385690646988981,2.741890860594051,-0.26509470508381433
2024-06-08,-1.7527784731042506,-0.26787230717367727,-0.08972878176657738
2024-06-09,0.31267102526828866,-1.1384688915727876,-0.20854095103842396
2024-06-10,1.0906442363309221,-0.4017353972002139,-0.29433618552148794
2024-06-11,0.192316152576807,0.6171492329990663,-0.8988734271458024
2024-06-12,-0.4353833564844672,0.5400867130671891,-0.20255602363413838
2024-06-13,-1.0280746411387525,-0.19033099740033851,-0.43019994172582104
2024-06-14,0.47407664106845715,0.26596522276491547,-0.3416162226358404
2024-06-15,-0.8575925626732429,-0.840810385219624,-0.02549233950503463
2024-06-16,0.3060507948430394,-0.5192942424888912,-0.15576902775465803
2024-06-17,0.4337618297570039,1.4718084451259363,0.8520368699887243
2024-06-18,0.6630663363138879,1.3289421296496546,-0.2928677575703494
2024-06-19,-0.8916539752086149,-0.9877493101223307,-0.16821040358867298
2024-06-20,0.28564120770408735,-0.23898022121308662,-0.37064820390334596
2024-06-21,-0.3482795823188074,-0.4710402517558784,-0.7272846320205587
2024-06-22,-0.31886152858612715,-0.7090270462919117,-0.2749145602818573
2024-06-23,0.3788320942383453,-0.09493743933989743,-0.7795423979146398
2024-06-24,-0.19318055680535448,0.2862071192740074,-0.14713425252004708
2024-06-25,-0.7902547003439849,-0.18824314750512028,-0.33115452027944814
2024-06-26,0.19552997079904433,-0.38956635756362556,-0.31412735017177695
2024-06-27,0.08752753173053135,-0.05847066242238106,-0.4196684755273469
2024-06-28,-0.27291790801489263,-0.181827285333791,0.0655322197233894
2024-06-29,-0.07957229580158538,-0.2125633266791265,0.6312220150140471
2024-06-30,-0.14462190144385031,0.07460426398726955,-0.9212501355266408
2024-07-01,0.0777228474593177,-0.30011249575861393,-0.2507399218009391
2024-07-02,0.07760145009235454,-0.43321466631055533,-0.34371280183786596
2024-07-03,0.2415403040172029,0.4628579293267785,-0.542451377999841
2024-07-04,0.007396602961539778,1.6161540746835186,0.3507401155659636
2024-07-05,2.4684208441445152,1.4650766883546085,-0.7248299329042904
2024-07-06,-2.7688221464638545,-0.2451326244201537,-0.19719810163947873
2024-07-07,0.6685443461372783,0.12120258294075666,-0.41875233006747087
2024-07-08,1.5163336898351303,0.378240921550455,-0.3817786124996695
2024-07-09,-1.3873934942702455,-0.8274179316431679,-0.11651329821080535
2024-07-10,0.46082836352629,-0.5842830579258625,0.4909544523385973
2024-07-11,0.3928561075052887,-0.49000531157941146,-0.6908743627184883
2024-07-12,-0.289440496097838,-0.28178023384123957,-0.048884239912513894
2024-07-13,0.10697523646090824,-0.23471942577433383,0.0935721132741336
2024-07-14,0.4549279545646702,-0.3243963988293851,-0.3419157344546619
2024-07-15,0.23842310134527805,0.0436664057386775,-0.34277982298386295
2024-07-16,0.5756617190316178,0.12434474392928314,-0.21634387556550794
2024-07-17,-0.7306788441529382,-0.2892350277097105,0.9068999934842928
2024-07-18,-0.2726731229090756,0.11822569032157508,-0.24692078279004667
2024-07-19,-0.5226887948808157,0.035076268967691504,-0.48501690341673787
2024-07-20,-0.45901363476985374,-0.7614756906041823,-0.6329169398242142
2024-07-21,0.33061077201801936,0.10935617074992664,-0.3817948364068502
2024-07-22,-0.7090437164904464,0.20380395251133962,1.5612257662484907
2024-07-23,0.17840327349241913,-0.048496106699904167,-1.6113248260378417
2024-07-24,-0.039015959990102794,-0.18630101446919559,2.350013486294971
2024-07-25,-0.5044589734644374,0.45744615577483916,-1.930462573784937
2024-07-26,-0.9036459224053814,0.0288098388213014,2.0442350866037335
2024-07-27,0.5864718740213635,-0.6350235421688882,-1.1291167653782006
2024-07-28,0.4134152424037913,-0.14389606258952523,2.311097688163212
2024-07-29,0.18754024336410366,0.06525457642732797,-0.3493456117300941
2024-07-30,-0.34015220193926204,0.005895803827954096,-0.41489866270579373
2024-07-31,-0.5112543064406244,-0.12059855085721097,-0.6019743404073495
2024-08-01,-0.22885139262762733,0.8176068712491492,-0.24887647608053215
2024-08-02,-1.8483192888857094,0.7454696113827282,-0.3077318613503182
2024-08-03,0.5344687848389198,0.16360208463260284,-0.18925617342894896
2024-08-04,-0.349982769101618,0.580303154338493,-0.3722264441410469
2024-08-05,-0.7360805119408125,3.688120239782871,-0.1650865920300516
2024-08-06,-3.959229290019028,-1.1732367094291543,0.8231802954418126
2024-08-07,0.3131076602948268,-0.3262671504412102,0.5709426222368726
2024-08-08,0.19739095708297794,0.9453918206077089,-0.46256219391678816
2024-08-09,1.8603488632512604,-1.1819570760956253,0.7665664448097004
2024-08-10,0.786854201417652,-1.1735517741959778,0.21732816955410247
2024-08-11,0.4387975342157163,0.6873668036114576,-0.5461725886889832
2024-08-12,-0.31698355800022,-0.11962166040242321,-0.018175275292486266
2024-08-13,-0.2559841881377706,-0.6576263651359011,-0.32491244979153144
2024-08-14,-0.11742326955882403,-0.3965839992264979,-0.26252268671369056
2024-08-15,0.1192489003860453,0.009304983377272962,-0.8973900193820326
2024-08-16,-0.3745475895897731,-0.5066801000893756,-0.4467809483166994
2024-08-17,-0.26772612009524094,-0.3039288010822151,4.382596434711584
2024-08-18,-0.3121503206974478,-0.10267059233347951,1.4757543969737659
2024-08-19,-0.7140540543060303,-0.20695106556792417,0.7302965730417813
2024-08-20,0.30028439399568746,-0.3422625985429494,-1.3558514226487488
2024-08-21,-0.02414824392669937,0.09797737176037596,-1.8226616894133305
2024-08-22,0.010526919101626994,-0.4806785420661134,-0.9502205332740615
2024-08-23,0.16135593078209035,0.5201488036885986,-0.5469596290785123
2024-08-24,0.44374297236580273,-0.4625732235534049,-0.32712069612068106
2024-08-25,-0.15220142354880392,-0.2655196416188436,-0.24780845566158682
2024-08-26,0.006107848492939018,0.4089414512312379,-0.24268017929987432
2024-08-27,0.06843366555899502,0.8609815403458747,-0.6020253892778252
2024-08-28,-0.5029286283517546,-0.18358850379343264,-0.4874362391858668
2024-08-29,-0.7388670354379334,-0.2932359485738864,1.0221395197458472
2024-08-30,-0.3336273578336821,-0.09276418712524571,0.26435358878760074
2024-08-31,-0.6103985794111002,-0.7022747367359624,-0.730608782033854
2024-09-01,0.2758137945063443,0.18121728997482822,-0.1519257224535957
2024-09-02,0.30853463764992073,0.01891637701328081,-0.8379231493007108
2024-09-03,0.22173804051359544,0.11169440210266494,0.4597622062129149
2024-09-04,0.038866224371653706,0.49041377040087764,-0.012026438521957627
2024-09-05,-1.2672783653475614,-0.38242453117377423,-0.7966244371649843
2024-09-06,0.04258161318695054,0.6695239329680366,-0.6453109004101433
2024-09-07,-1.0730669445923287,-0.578130128328567,0.7843339624911916
2024-09-08,-0.08885128346652713,-0.4208669003684314,0.5651025606940518
2024-09-09,0.5123429154620472,-0.173114219719961,-0.5791806855992816
2024-09-10,0.2642387913083987,-0.5366313151152902,-0.02527424799665319
2024-09-11,0.17923531899241127,-0.020120899343647167,-0.6061376547381876
2024-09-12,-0.3606813643935372,-0.3922490032316987,0.9501416113760376
2024-09-13,0.15059140177541738,-0.22330186072117428,-1.0292111896828975
2024-09-14,0.09215991527842453,-0.5064852852411184,-0.34423742051964595
2024-09-15,0.20208125091586404,0.3781282139509791,-0.2272145808862037
2024-09-16,0.45069039312614345,-0.25036413802548574,-0.16231915844306583
2024-09-17,-0.06409481188655108,0.04046428385486793,0.20054342820191023
2024-09-18,-0.3130442321474861,0.24910060526882305,-0.8443714666127106
2024-09-19,-0.6715778769533499,0.04330035615111267,0.685616670066505
2024-09-20,0.28299187775625784,-0.1740669584898032,1.3747153268952497
2024-09-21,-0.06256577779452918,-0.08361734086262057,2.318421829102459
2024-09-22,0.6086039918627115,0.07084078640398339,0.33887771806097755
2024-09-23,-0.34281375155469834,-0.33486532180880596,-0.26527237905991047
2024-09-24,-0.3321217682259794,-0.20034111509223512,-1.3284690843072247
2024-09-25,-0.08282922984442191,-0.36031522635658403,-0.17712055969537266
2024-09-26,-0.07180780268786376,0.16629790647008655,-0.7629623458499493
2024-09-27,-0.23601219565714482,-0.4737175695980613,-0.3044685777789772
2024-09-28,0.1854311761961338,0.05711543783349174,-0.523678674969248
2024-09-29,-0.44969012769809874,-0.11528845095712507,2.8022281885518483
2024-09-30,-0.3968567887707718,0.5019691790556938,-0.6226236949618399
2024-10-01,0.21891720536360784,1.594082792892851,0.6979139516288615
2024-10-02,-0.6577107227771803,-0.1955131706431844,-0.28438519438832444
2024-10-03,-0.5432142132562064,-0.43563074478960934,-1.2175927040272003
2024-10-04,-0.3059061971903239,-0.11060533539278541,1.7612899455961613
2024-10-05,0.4039251552543967,-0.7268726813517318,0.17837269380008067
2024-10-06,0.05266455993949212,-0.42015726033931006,1.1398779430033765
2024-10-07,0.07036940754169559,-0.09777229667988477,1.0579065135744654
2024-10-08,-0.5710488394820447,-0.30532586441705584,-1.1350250770990322
2024-10-09,-0.2749188811132779,0.068335959894122,-1.689726722320096
2024-10-10,-0.2671650944258256,-0.14634694124789271,-1.0365725182215402
2024-10-11,-0.28677410334540376,-0.07030524995111169,-0.7644200135629595
2024-10-12,0.3385789828462066,-0.6059176022378867,-0.32933494198863933
2024-10-13,0.34099289099309094,-0.08160242906070048,1.9768034415010338
2024-10-14,-0.31013663562936894,0.435643962527831,0.7265388663866371
2024-10-15,0.05361806759297897,0.06637389433350492,1.111441476261249
2024-10-16,-0.5750077741188434,-0.5704938066122469,-0.28030249554238545
2024-10-17,0.14523583191015652,-0.000820731089506888,0.5670074816729117
2024-10-18,-0.296508484507516,-0.40101206324024735,0.29205282724595893
2024-10-19,0.12848532182438663,-0.4722912043842647,1.6201048218139886
2024-10-20,0.2421407538675251,0.1600585949495736,1.608632365898799
2024-10-21,-0.21322711918334525,0.06918736981992868,0.3834798426401291
2024-10-22,-0.3155009746622543,-0.49719838341863115,-0.04152880262721404
2024-10-23,-0.019584507335725452,0.34168140820486975,-0.7004298535262876
2024-10-24,-0.3491374673117093,-0.23966841043008053,-0.2422479222111518
2024-10-25,0.09955907954589999,1.3579856248276432,-0.16363647501425563
2024-10-26,0.536932393734733,-0.9968830573909442,-0.2697413640855079
2024-10-27,0.4366575786915252,-0.6656758036943528,-0.16608045106285488
2024-10-28,0.3990036380420617,0.15853719232833152,0.16526525598037387
2024-10-29,-0.6282867846642907,-0.1863053465958262,-0.5634861066857014
2024-10-30,0.12661371447867614,-0.5429699874858807,0.8615141948396282
2024-10-31,0.20407457150132102,0.4595622422212393,2.2824917580838524
2024-11-01,-0.008086010030995605,-0.4055987257480273,-1.3734742522305008
2024-11-02,-0.33104270252583795,-0.36473639782453293,-0.11710003259842074
2024-11-03,0.02441679142528653,0.5711899360382042,0.8298448869435076
2024-11-04,-0.734813562718844,-0.0448711500319941,0.6439620238282991
2024-11-05,-0.40573345610422495,-0.13425065093754684,1.3666636733263757
2024-11-06,0.27003424436130186,1.1953724353553559,3.8687220459320257
2024-11-07,2.6531512907186308,-1.1241456552889557,1.3784306243554536
2024-11-08,0.49337163930741357,-0.5984229892314261,0.21499586166502146
2024-11-09,0.029176351873422296,0.14500626578870177,1.0412975008815617
2024-11-10,-0.07978575532519862,1.5469869284510969,0.6440904169996513
2024-11-11,-0.8905353787615695,0.38469254738066044,2.059978187041313
2024-11-12,0.13705045070083383,1.0706220259389914,1.5550032269299248
2024-11-13,-1.296028834010836,0.5111771719913746,0.9953325360786797
2024-11-14,-1.8086131877260345,-0.21797463457830146,-0.4483989591722452
2024-11-15,-0.44095980547428437,0.41917331039063366,1.949129122540748
2024-11-16,0.6646681380918151,0.6895092652918835,1.5050589558429577
2024-11-17,1.333048378102869,-0.15031454590746188,-0.3940297284430736
2024-11-18,-0.2701577245626963,0.7553040146098168,0.6346807585327404
2024-11-19,0.5759335126772013,-0.4676433152040292,1.8818004328647842
2024-11-20,-0.21736018161690981,-0.2584691726516205,-0.05176240580210437
2024-11-21,-0.18262502692811367,0.4003696852131546,0.9851180316493265
2024-11-22,-0.33205470840745355,-0.29730879618664263,0.7732602662069473
2024-11-23,0.5973349630275484,1.0914541430254576,1.6213867005166025
2024-11-24,0.05044470585595772,1.1857937837216972,0.8681447407482963
2024-11-25,-1.8368400703545504,-0.09940495888147338,1.1233343226262495
2024-11-26,0.2778014843723485,0.19024179794545895,0.4849611500270973
2024-11-27,-0.3741697119873058,-0.4401870622631673,0.48822838867233703
2024-11-28,0.8167189678712793,-1.1983828764957936,0.3731464338473143
2024-11-29,0.6176917686348666,0.09505777377005296,1.1688986483242119
2024-11-30,0.2009316337947642,-0.02854999888947232,0.285482638504645
2024-12-01,0.019205168511882562,-0.3265880910509569,1.1144256395948045
2024-12-02,0.07342477888764994,1.4019145551542314,0.7064996391716066
2024-12-03,-0.93065755166897,1.9605549204277533,1.0437177359093315
2024-12-04,1.5466400430900284,-0.550318291306799,0.23865259214068318
2024-12-05,-0.17390669509614204,-0.5049661697321499,1.2626709677259593
2024-12-06,-0.6966883534518279,-0.13837326081068846,-0.45467198747720866
2024-12-07,-0.2491983525820855,-1.1551257606874914,0.554978306376981
2024-12-08,0.13924670695985356,-0.954741836948568,0.1681863217378392
2024-12-09,0.19419150303386964,5.8279876397400185,-1.3775651610336535
2024-12-10,2.459046378322424,-0.4541524631812523,-0.10692179359381049
2024-12-11,-1.4324928390526699,-0.21144482970016804,0.8593930798211261
2024-12-12,0.006441464748982108,-0.46560387878771875,1.6756657264237418
2024-12-13,0.26514910885311643,-1.7968116081159362,0.9318061079397819
2024-12-14,0.6366420429167149,-0.35406152905572247,-0.2909677294915766
2024-12-15,-0.24101174885267163,-0.5269479050907981,1.2907761666350743
2024-12-16,-0.09761444572926803,-0.10323725076651133,0.05194770436331917
2024-12-17,-0.8274472008074868,-0.2865581469417901,0.6849941667909668
2024-12-18,-0.11637295872969508,1.0998980909417277,-0.28808471207993835
2024-12-19,2.1533597152409283,0.8342124286062238,-0.6909112924422788
2024-12-20,-0.2906564697750768,2.196968060286719,0.6156745003325466
2024-12-21,-3.7014429522972367,-0.009459031178412458,0.07514757340879348
2024-12-22,-0.9748582822924202,-0.8997839745618359,1.102726132101453
2024-12-23,0.054180063128079305,0.1462407360780908,-0.0932855624607037
2024-12-24,-0.33316173254211706,-0.3552598377091264,0.814030609420059
2024-12-25,-0.11026795880657192,-1.0750822606551054,0.4443850282989057
2024-12-26,0.2575298439578135,0.3072802427646922,0.7403611061286082
2024-12-27,0.5086071643856026,-0.5636093210739027,0.153989168157743
2024-12-28,-0.2866910669310819,-0.14795068502954542,0.5281861561938385
2024-12-29,0.9516223386959392,-0.150278957020729,0.03556884362650194
2024-12-30,0.20139923650821118,-0.04928371061906262,0.16034384828991752
2024-12-31,-1.060572400270586,-0.3378692504951673,1.0500956640454007


==> output/run_20250808_221301/var_main_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0      -39.79      -39.77   5.244e-18      -39.78
1      -45.38      -45.27   1.948e-20      -45.34
2      -45.49     -45.28*   1.755e-20      -45.41
3      -45.56      -45.26   1.628e-20     -45.45*
4      -45.59      -45.18   1.590e-20      -45.44
5     -45.59*      -45.09  1.588e-20*      -45.40
-------------------------------------------------

==> output/run_20250808_221301/var_main_residual_ljungbox.csv <==
,col,LB(10),p
0,ETH-USD_amihud,l,l
1,ETH-USD_turnover,l,l
2,garch_vol_PC1,l,l
3,park_vol_PC1,l,l
4,mkt_xsec_vol_l2_excl_rs,l,l


==> output/run_20250808_221301/var_volonly_order_selection.txt <==
 VAR Order Selection (* highlights the minimums) 
=================================================
      AIC         BIC         FPE         HQIC   
-------------------------------------------------
0       6.795       6.807       893.5       6.800
1       2.217       2.263       9.181       2.234
2       2.141       2.222       8.510       2.171
3       2.077      2.192*       7.977      2.120*
4       2.075       2.224       7.961       2.131
5      2.067*       2.251      7.901*       2.136
-------------------------------------------------

==> output/run_20250808_221301/var_volonly_residual_ljungbox.csv <==
,col,LB(10),p
0,garch_vol_PC1,l,l
1,park_vol_PC1,l,l
2,mkt_xsec_vol_l2_excl_rs,l,l


==> output/run_20250808_221301/vol_pc_all.txt <==
garch_vol_PC1
garch_vol_PC2
garch_vol_PC3
garch_vol_PC4
garch_vol_PC5
garch_vol_PC6
park_vol_PC1
park_vol_PC2
park_vol_PC3
park_vol_PC4
park_vol_PC5
park_vol_PC6
park_vol_PC7
park_vol_PC8

==> output/run_20250808_221301/vol_pc_leaveout.txt <==
garch_vol_PC2
garch_vol_PC3
garch_vol_PC4
garch_vol_PC5
garch_vol_PC6
park_vol_PC2
park_vol_PC3
park_vol_PC4
park_vol_PC5
park_vol_PC6
park_vol_PC7
park_vol_PC8

==> output/run_20250808_221301/vol_pc_predictors.txt <==
garch_vol_PC1
park_vol_PC1
